CT-Wasm: Type-Driven Secure Cryptography for the Web Ecosystem

A significant amount of both client and server-side cryptography is implemented in JavaScript. Despite widespread concerns about its security, no other language has been able to match the convenience that comes from its ubiquitous support on the "web ecosystem" - the wide variety of technologies that collectively underpins the modern World Wide Web. With the new introduction of the WebAssembly bytecode language (Wasm) into the web ecosystem, we have a unique opportunity to advance a principled alternative to existing JavaScript cryptography use cases which does not compromise this convenience. We present Constant-Time WebAssembly (CT-Wasm), a type-driven strict extension to WebAssembly which facilitates the verifiably secure implementation of cryptographic algorithms. CT-Wasm's type system ensures that code written in CT-Wasm is both information flow secure and resistant to timing side channel attacks; like base Wasm, these guarantees are verifiable in linear time. Building on an existing Wasm mechanization, we mechanize the full CT-Wasm specification, prove soundness of the extended type system, implement a verified type checker, and give several proofs of the language's security properties. We provide two implementations of CT-Wasm: an OCaml reference interpreter and a native implementation for Node.js and Chromium that extends Google's V8 engine. We also implement a CT-Wasm to Wasm rewrite tool that allows developers to reap the benefits of CT-Wasm's type system today, while developing cryptographic algorithms for base Wasm environments. We evaluate the language, our implementations, and supporting tools by porting several cryptographic primitives - Salsa20, SHA-256, and TEA - and the full TweetNaCl library. We find that CT-Wasm is fast, expressive, and generates code that we experimentally measure to be constant-time.

==> eval/dudect_results/nacl_secretbox_wasm.dat <==
  1.79
  1.66
  1.84
  2.84
  2.52
  2.18
  2.01
  2.03
  2.52
  2.31
  2.38
  2.98
  3.19
  2.63
  1.82
  1.62
  1.75
  2.03
  2.06
  2.07
  2.18
  2.13
  1.91
  1.98
  2.06
  2.16
  2.14
  1.90
  2.11
  2.36
  2.29
  2.35
  2.38
  2.30
  2.16
  2.32
  2.22
  2.27
  2.17
  2.10
  2.23
  2.09
  1.90
  1.87
  1.65
  1.59
  1.52
  1.25
  1.51
  1.47
  1.52
  1.34
  1.50
  1.35
  1.42
  1.48
  1.47
  1.48
  1.38
  1.41
  1.49
  1.35
  1.37
  1.41
  1.31
  1.58
  1.62
  1.54
  1.61
  1.86
  1.92
  2.01
  2.00
  2.00
  2.12
  2.20
  2.14
  2.04
  1.96
  2.04
  2.10
  2.10
  1.96
  1.85
  1.81
  2.01
  2.01
  2.02
  2.11
  2.11
  1.97
  2.02
  1.96
  2.03
  1.94
  2.12
  2.11
  2.15
  2.10
  2.20
  2.27
  2.29
  2.24
  2.11
  2.07
  2.14
  1.98
  1.99
  1.86
  1.82
  1.91
  2.01
  2.02
  2.13
  2.19
  2.23
  2.16
  2.19
  2.32
  2.27
  2.10
  2.02
  2.05
  2.08
  2.07
  2.10
  2.05
  2.08
  2.23
  2.30
  2.37
  2.50
  2.38
  2.37
  2.27
  2.33
  2.16
  2.09
  2.06
  2.00
  1.99
  1.99
  2.17
  2.14
  2.13
  2.17
  2.01
  2.05
  2.11
  2.18
  2.17
  2.12
  2.19
  2.22
  2.24
  2.38
  2.46
  2.55
  2.51
  2.44
  2.53
  2.58
  2.47
  2.57
  2.51
  2.51
  2.44
  2.47
  2.57
  2.49
  2.54
  2.47
  2.44
  2.50
  2.53
  2.58
  2.45
  2.58
  2.48
  2.51
  2.49
  2.52
  2.55
  2.48
  2.52
  2.57
  2.56
  2.57
  2.56
  2.65
  2.73
  2.84
  2.68
  2.69
  2.64
  2.65
  2.72
  2.62
  2.66
  2.75
  2.78
  2.71
  2.89
  2.93
  2.94
  2.92
  2.89
  2.90
  2.89
  2.86
  2.91
  3.00
  2.87
  2.97
  2.96
  2.96
  2.87
  2.90
  2.97
  3.07
  3.00
  3.00
  2.94
  2.86
  2.87
  2.76
  2.78
  2.79
  2.82
  2.79
  2.81
  2.98
  2.96
  2.91
  2.94
  3.04
  2.95
  2.92
  2.99
  2.85
  2.77
  2.76
  2.78
  2.76
  2.76
  2.79
  2.83
  2.68
  2.65
  2.65
  2.60
  2.69
  2.71
  2.78
  2.81
  2.87
  2.68
  2.68
  2.77
  2.76
  2.76
  2.77
  2.72
  2.80
  2.82
  2.80
  2.85
  2.77
  2.72
  2.76
  2.87
  2.87
  2.78
  2.78
  2.73
  2.86
  2.83
  2.78
  2.77
  2.64
  2.56
  2.63
  2.63
  2.60
  2.58
  2.57
  2.50
  2.52
  2.49
  2.48
  2.40
  2.46
  2.40
  2.40
  2.40
  2.33
  2.33
  2.30
  2.20
  2.27
  2.31
  2.22
  2.15
  2.16
  2.12
  2.09
  2.10
  2.10
  2.16
  2.22
  2.21
  2.26
  2.27
  2.29
  2.18
  2.06
  2.15
  2.25
  2.28
  2.17
  2.20
  2.14
  2.13
  2.10
  2.19
  2.26
  2.23
  2.25
  2.22
  2.12
  2.10
  2.04
  2.03
  2.13
  2.12
  2.20
  2.19
  2.28
  2.21
  2.20
  2.12
  2.06
  2.12
  2.13
  2.10
  2.13
  2.10
  2.12
  2.13
  2.21
  2.20
  2.11
  2.11
  2.17
  2.14
  2.24
  2.29
  2.29
  2.36
  2.39
  2.43
  2.43
  2.41
  2.38
  2.40
  2.40
  2.42
  2.39
  2.32
  2.27
  2.34
  2.40
  2.31
  2.38
  2.31
  2.33
  2.50
  2.52
  2.50
  2.56
  2.63
  2.59
  2.64
  2.72
  2.83
  2.75
  2.83
  2.83
  2.76
  2.76
  2.73
  2.75
  2.69
  2.77
  2.77
  2.81
  2.86
  2.83
  2.82
  2.85
  2.80
  2.79
  2.79
  2.77
  2.82
  2.72
  2.74
  2.72
  2.75
  2.70
  2.73
  2.67
  2.64
  2.64
  2.61
  2.55
  2.60
  2.59
  2.61
  2.64
  2.64
  2.65
  2.69
  2.71
  2.70
  2.70
  2.77
  2.71
  2.71
  2.63
  2.66
  2.59
  2.59
  2.58
  2.51
  2.50
  2.54
  2.55
  2.57
  2.61
  2.59
  2.68
  2.66
  2.63
  2.62
  2.59
  2.55
  2.60
  2.65
  2.65
  2.67
  2.67
  2.65
  2.63
  2.61
  2.61
  2.60
  2.67
  2.66
  2.72
  2.77
  2.69
  2.67
  2.64
  2.65
  2.58
  2.59
  2.62
  2.66
  2.60
  2.58
  2.55
  2.54
  2.53
  2.54
  2.54
  2.51
  2.56
  2.48
  2.59
  2.56
  2.52
  2.45
  2.48
  2.46
  2.47
  2.42
  2.40
  2.31
  2.38
  2.34
  2.41
  2.41
  2.53
  2.51
  2.50


==> eval/dudect_results/nacl_secretbox_wasm.txt <==
meas:    0.10 M, max t:   +1.79, max tau: 5.65e-03, (5/tau)^2: 7.83e+05. For the moment, maybe constant time.
meas:    0.18 M, max t:   +1.66, max tau: 3.92e-03, (5/tau)^2: 1.63e+06. For the moment, maybe constant time.
meas:    0.30 M, max t:   +1.84, max tau: 3.36e-03, (5/tau)^2: 2.21e+06. For the moment, maybe constant time.
meas:    0.40 M, max t:   +2.84, max tau: 4.50e-03, (5/tau)^2: 1.23e+06. For the moment, maybe constant time.
meas:    0.50 M, max t:   +2.52, max tau: 3.57e-03, (5/tau)^2: 1.96e+06. For the moment, maybe constant time.
meas:    0.60 M, max t:   +2.18, max tau: 2.82e-03, (5/tau)^2: 3.15e+06. For the moment, maybe constant time.
meas:    0.70 M, max t:   +2.01, max tau: 2.41e-03, (5/tau)^2: 4.30e+06. For the moment, maybe constant time.
meas:    0.80 M, max t:   +2.03, max tau: 2.27e-03, (5/tau)^2: 4.83e+06. For the moment, maybe constant time.
meas:    0.90 M, max t:   +2.52, max tau: 2.66e-03, (5/tau)^2: 3.54e+06. For the moment, maybe constant time.
meas:    0.99 M, max t:   +2.31, max tau: 2.32e-03, (5/tau)^2: 4.66e+06. For the moment, maybe constant time.
meas:    1.10 M, max t:   +2.38, max tau: 2.27e-03, (5/tau)^2: 4.86e+06. For the moment, maybe constant time.
meas:    1.20 M, max t:   +2.98, max tau: 2.72e-03, (5/tau)^2: 3.38e+06. For the moment, maybe constant time.
meas:    1.30 M, max t:   +3.19, max tau: 2.80e-03, (5/tau)^2: 3.19e+06. For the moment, maybe constant time.
meas:    1.40 M, max t:   +2.63, max tau: 2.23e-03, (5/tau)^2: 5.05e+06. For the moment, maybe constant time.
meas:    1.49 M, max t:   +1.82, max tau: 1.49e-03, (5/tau)^2: 1.12e+07. For the moment, maybe constant time.
meas:    1.60 M, max t:   +1.62, max tau: 1.29e-03, (5/tau)^2: 1.51e+07. For the moment, maybe constant time.
meas:    1.70 M, max t:   +1.75, max tau: 1.34e-03, (5/tau)^2: 1.39e+07. For the moment, maybe constant time.
meas:    1.80 M, max t:   +2.03, max tau: 1.51e-03, (5/tau)^2: 1.09e+07. For the moment, maybe constant time.
meas:    1.89 M, max t:   +2.06, max tau: 1.50e-03, (5/tau)^2: 1.12e+07. For the moment, maybe constant time.
meas:    2.00 M, max t:   +2.07, max tau: 1.46e-03, (5/tau)^2: 1.17e+07. For the moment, maybe constant time.
meas:    2.09 M, max t:   +2.18, max tau: 1.50e-03, (5/tau)^2: 1.11e+07. For the moment, maybe constant time.
meas:    2.19 M, max t:   +2.13, max tau: 1.44e-03, (5/tau)^2: 1.20e+07. For the moment, maybe constant time.
meas:    2.28 M, max t:   +1.91, max tau: 1.27e-03, (5/tau)^2: 1.56e+07. For the moment, maybe constant time.
meas:    2.38 M, max t:   +1.98, max tau: 1.28e-03, (5/tau)^2: 1.51e+07. For the moment, maybe constant time.
meas:    2.09 M, max t:   +2.06, max tau: 1.42e-03, (5/tau)^2: 1.24e+07. For the moment, maybe constant time.
meas:    2.59 M, max t:   +2.16, max tau: 1.34e-03, (5/tau)^2: 1.40e+07. For the moment, maybe constant time.
meas:    2.69 M, max t:   +2.14, max tau: 1.30e-03, (5/tau)^2: 1.48e+07. For the moment, maybe constant time.
meas:    2.78 M, max t:   +1.90, max tau: 1.14e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    2.49 M, max t:   +2.11, max tau: 1.34e-03, (5/tau)^2: 1.40e+07. For the moment, maybe constant time.
meas:    2.58 M, max t:   +2.36, max tau: 1.47e-03, (5/tau)^2: 1.15e+07. For the moment, maybe constant time.
meas:    2.54 M, max t:   +2.29, max tau: 1.43e-03, (5/tau)^2: 1.22e+07. For the moment, maybe constant time.
meas:    2.64 M, max t:   +2.35, max tau: 1.45e-03, (5/tau)^2: 1.20e+07. For the moment, maybe constant time.
meas:    2.72 M, max t:   +2.38, max tau: 1.44e-03, (5/tau)^2: 1.20e+07. For the moment, maybe constant time.
meas:    2.81 M, max t:   +2.30, max tau: 1.37e-03, (5/tau)^2: 1.33e+07. For the moment, maybe constant time.
meas:    3.35 M, max t:   +2.16, max tau: 1.18e-03, (5/tau)^2: 1.80e+07. For the moment, maybe constant time.
meas:    3.58 M, max t:   +2.32, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    3.01 M, max t:   +2.22, max tau: 1.28e-03, (5/tau)^2: 1.52e+07. For the moment, maybe constant time.
meas:    3.05 M, max t:   +2.27, max tau: 1.30e-03, (5/tau)^2: 1.48e+07. For the moment, maybe constant time.
meas:    3.14 M, max t:   +2.17, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    3.22 M, max t:   +2.10, max tau: 1.17e-03, (5/tau)^2: 1.82e+07. For the moment, maybe constant time.
meas:    3.30 M, max t:   +2.23, max tau: 1.23e-03, (5/tau)^2: 1.65e+07. For the moment, maybe constant time.
meas:    3.38 M, max t:   +2.09, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    3.47 M, max t:   +1.90, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:    3.56 M, max t:   +1.87, max tau: 9.92e-04, (5/tau)^2: 2.54e+07. For the moment, maybe constant time.
meas:    4.49 M, max t:   +1.65, max tau: 7.80e-04, (5/tau)^2: 4.11e+07. For the moment, maybe constant time.
meas:    3.75 M, max t:   +1.59, max tau: 8.24e-04, (5/tau)^2: 3.68e+07. For the moment, maybe constant time.
meas:    3.84 M, max t:   +1.52, max tau: 7.73e-04, (5/tau)^2: 4.18e+07. For the moment, maybe constant time.
meas:    4.79 M, max t:   +1.25, max tau: 5.72e-04, (5/tau)^2: 7.65e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.51, max tau: 6.85e-04, (5/tau)^2: 5.33e+07. For the moment, maybe constant time.
meas:    4.99 M, max t:   +1.47, max tau: 6.59e-04, (5/tau)^2: 5.75e+07. For the moment, maybe constant time.
meas:    5.09 M, max t:   +1.52, max tau: 6.75e-04, (5/tau)^2: 5.49e+07. For the moment, maybe constant time.
meas:    5.13 M, max t:   +1.34, max tau: 5.93e-04, (5/tau)^2: 7.11e+07. For the moment, maybe constant time.
meas:    5.29 M, max t:   +1.50, max tau: 6.51e-04, (5/tau)^2: 5.90e+07. For the moment, maybe constant time.
meas:    5.39 M, max t:   +1.35, max tau: 5.83e-04, (5/tau)^2: 7.36e+07. For the moment, maybe constant time.
meas:    5.43 M, max t:   +1.42, max tau: 6.07e-04, (5/tau)^2: 6.78e+07. For the moment, maybe constant time.
meas:    4.62 M, max t:   +1.48, max tau: 6.87e-04, (5/tau)^2: 5.29e+07. For the moment, maybe constant time.
meas:    4.71 M, max t:   +1.47, max tau: 6.75e-04, (5/tau)^2: 5.48e+07. For the moment, maybe constant time.
meas:    4.80 M, max t:   +1.48, max tau: 6.78e-04, (5/tau)^2: 5.44e+07. For the moment, maybe constant time.
meas:    4.85 M, max t:   +1.38, max tau: 6.28e-04, (5/tau)^2: 6.34e+07. For the moment, maybe constant time.
meas:    5.99 M, max t:   +1.41, max tau: 5.77e-04, (5/tau)^2: 7.50e+07. For the moment, maybe constant time.
meas:    6.09 M, max t:   +1.49, max tau: 6.02e-04, (5/tau)^2: 6.90e+07. For the moment, maybe constant time.
meas:    6.19 M, max t:   +1.35, max tau: 5.45e-04, (5/tau)^2: 8.42e+07. For the moment, maybe constant time.
meas:    4.27 M, max t:   +1.37, max tau: 6.63e-04, (5/tau)^2: 5.69e+07. For the moment, maybe constant time.
meas:    4.30 M, max t:   +1.41, max tau: 6.80e-04, (5/tau)^2: 5.40e+07. For the moment, maybe constant time.
meas:    6.42 M, max t:   +1.31, max tau: 5.19e-04, (5/tau)^2: 9.29e+07. For the moment, maybe constant time.
meas:    4.41 M, max t:   +1.58, max tau: 7.55e-04, (5/tau)^2: 4.39e+07. For the moment, maybe constant time.
meas:    4.45 M, max t:   +1.62, max tau: 7.69e-04, (5/tau)^2: 4.23e+07. For the moment, maybe constant time.
meas:    4.66 M, max t:   +1.54, max tau: 7.14e-04, (5/tau)^2: 4.91e+07. For the moment, maybe constant time.
meas:    4.71 M, max t:   +1.61, max tau: 7.42e-04, (5/tau)^2: 4.55e+07. For the moment, maybe constant time.
meas:    4.80 M, max t:   +1.86, max tau: 8.51e-04, (5/tau)^2: 3.45e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.92, max tau: 8.69e-04, (5/tau)^2: 3.31e+07. For the moment, maybe constant time.
meas:    4.98 M, max t:   +2.01, max tau: 9.01e-04, (5/tau)^2: 3.08e+07. For the moment, maybe constant time.
meas:    4.91 M, max t:   +2.00, max tau: 9.04e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:    5.08 M, max t:   +2.00, max tau: 8.88e-04, (5/tau)^2: 3.17e+07. For the moment, maybe constant time.
meas:    5.13 M, max t:   +2.12, max tau: 9.37e-04, (5/tau)^2: 2.85e+07. For the moment, maybe constant time.
meas:    5.22 M, max t:   +2.20, max tau: 9.62e-04, (5/tau)^2: 2.70e+07. For the moment, maybe constant time.
meas:    5.25 M, max t:   +2.14, max tau: 9.34e-04, (5/tau)^2: 2.86e+07. For the moment, maybe constant time.
meas:    5.33 M, max t:   +2.04, max tau: 8.84e-04, (5/tau)^2: 3.20e+07. For the moment, maybe constant time.
meas:    5.42 M, max t:   +1.96, max tau: 8.41e-04, (5/tau)^2: 3.54e+07. For the moment, maybe constant time.
meas:    5.51 M, max t:   +2.04, max tau: 8.69e-04, (5/tau)^2: 3.31e+07. For the moment, maybe constant time.
meas:    5.57 M, max t:   +2.10, max tau: 8.91e-04, (5/tau)^2: 3.15e+07. For the moment, maybe constant time.
meas:    5.65 M, max t:   +2.10, max tau: 8.85e-04, (5/tau)^2: 3.19e+07. For the moment, maybe constant time.
meas:    6.63 M, max t:   +1.96, max tau: 7.60e-04, (5/tau)^2: 4.33e+07. For the moment, maybe constant time.
meas:    6.68 M, max t:   +1.85, max tau: 7.17e-04, (5/tau)^2: 4.87e+07. For the moment, maybe constant time.
meas:    5.86 M, max t:   +1.81, max tau: 7.48e-04, (5/tau)^2: 4.47e+07. For the moment, maybe constant time.
meas:    6.86 M, max t:   +2.01, max tau: 7.69e-04, (5/tau)^2: 4.23e+07. For the moment, maybe constant time.
meas:    6.94 M, max t:   +2.01, max tau: 7.62e-04, (5/tau)^2: 4.31e+07. For the moment, maybe constant time.
meas:    7.03 M, max t:   +2.02, max tau: 7.61e-04, (5/tau)^2: 4.32e+07. For the moment, maybe constant time.
meas:    7.12 M, max t:   +2.11, max tau: 7.89e-04, (5/tau)^2: 4.02e+07. For the moment, maybe constant time.
meas:    7.21 M, max t:   +2.11, max tau: 7.87e-04, (5/tau)^2: 4.03e+07. For the moment, maybe constant time.
meas:    7.30 M, max t:   +1.97, max tau: 7.30e-04, (5/tau)^2: 4.69e+07. For the moment, maybe constant time.
meas:    7.40 M, max t:   +2.02, max tau: 7.43e-04, (5/tau)^2: 4.52e+07. For the moment, maybe constant time.
meas:    7.49 M, max t:   +1.96, max tau: 7.17e-04, (5/tau)^2: 4.86e+07. For the moment, maybe constant time.
meas:    7.58 M, max t:   +2.03, max tau: 7.36e-04, (5/tau)^2: 4.62e+07. For the moment, maybe constant time.
meas:    7.67 M, max t:   +1.94, max tau: 7.02e-04, (5/tau)^2: 5.08e+07. For the moment, maybe constant time.
meas:    7.76 M, max t:   +2.12, max tau: 7.61e-04, (5/tau)^2: 4.31e+07. For the moment, maybe constant time.
meas:    7.83 M, max t:   +2.11, max tau: 7.54e-04, (5/tau)^2: 4.39e+07. For the moment, maybe constant time.
meas:    7.92 M, max t:   +2.15, max tau: 7.65e-04, (5/tau)^2: 4.28e+07. For the moment, maybe constant time.
meas:    8.01 M, max t:   +2.10, max tau: 7.41e-04, (5/tau)^2: 4.55e+07. For the moment, maybe constant time.
meas:    8.09 M, max t:   +2.20, max tau: 7.73e-04, (5/tau)^2: 4.19e+07. For the moment, maybe constant time.
meas:    8.18 M, max t:   +2.27, max tau: 7.93e-04, (5/tau)^2: 3.98e+07. For the moment, maybe constant time.
meas:    8.27 M, max t:   +2.29, max tau: 7.97e-04, (5/tau)^2: 3.93e+07. For the moment, maybe constant time.
meas:    8.36 M, max t:   +2.24, max tau: 7.74e-04, (5/tau)^2: 4.17e+07. For the moment, maybe constant time.
meas:    8.45 M, max t:   +2.11, max tau: 7.25e-04, (5/tau)^2: 4.76e+07. For the moment, maybe constant time.
meas:    8.55 M, max t:   +2.07, max tau: 7.08e-04, (5/tau)^2: 4.99e+07. For the moment, maybe constant time.
meas:    8.62 M, max t:   +2.14, max tau: 7.28e-04, (5/tau)^2: 4.72e+07. For the moment, maybe constant time.
meas:    8.71 M, max t:   +1.98, max tau: 6.71e-04, (5/tau)^2: 5.55e+07. For the moment, maybe constant time.
meas:    8.80 M, max t:   +1.99, max tau: 6.72e-04, (5/tau)^2: 5.54e+07. For the moment, maybe constant time.
meas:    8.89 M, max t:   +1.86, max tau: 6.25e-04, (5/tau)^2: 6.39e+07. For the moment, maybe constant time.
meas:    8.97 M, max t:   +1.82, max tau: 6.09e-04, (5/tau)^2: 6.75e+07. For the moment, maybe constant time.
meas:    7.86 M, max t:   +1.91, max tau: 6.82e-04, (5/tau)^2: 5.37e+07. For the moment, maybe constant time.
meas:    9.16 M, max t:   +2.01, max tau: 6.65e-04, (5/tau)^2: 5.65e+07. For the moment, maybe constant time.
meas:    9.25 M, max t:   +2.02, max tau: 6.66e-04, (5/tau)^2: 5.64e+07. For the moment, maybe constant time.
meas:    9.34 M, max t:   +2.13, max tau: 6.98e-04, (5/tau)^2: 5.13e+07. For the moment, maybe constant time.
meas:    8.21 M, max t:   +2.19, max tau: 7.64e-04, (5/tau)^2: 4.29e+07. For the moment, maybe constant time.
meas:    9.49 M, max t:   +2.23, max tau: 7.23e-04, (5/tau)^2: 4.79e+07. For the moment, maybe constant time.
meas:    9.56 M, max t:   +2.16, max tau: 6.98e-04, (5/tau)^2: 5.14e+07. For the moment, maybe constant time.
meas:    9.63 M, max t:   +2.19, max tau: 7.06e-04, (5/tau)^2: 5.01e+07. For the moment, maybe constant time.
meas:    9.69 M, max t:   +2.32, max tau: 7.44e-04, (5/tau)^2: 4.51e+07. For the moment, maybe constant time.
meas:    9.78 M, max t:   +2.27, max tau: 7.27e-04, (5/tau)^2: 4.74e+07. For the moment, maybe constant time.
meas:    9.88 M, max t:   +2.10, max tau: 6.67e-04, (5/tau)^2: 5.61e+07. For the moment, maybe constant time.
meas:    9.94 M, max t:   +2.02, max tau: 6.40e-04, (5/tau)^2: 6.11e+07. For the moment, maybe constant time.
meas:   12.23 M, max t:   +2.05, max tau: 5.87e-04, (5/tau)^2: 7.25e+07. For the moment, maybe constant time.
meas:   10.12 M, max t:   +2.08, max tau: 6.54e-04, (5/tau)^2: 5.84e+07. For the moment, maybe constant time.
meas:   12.43 M, max t:   +2.07, max tau: 5.87e-04, (5/tau)^2: 7.26e+07. For the moment, maybe constant time.
meas:   12.53 M, max t:   +2.10, max tau: 5.92e-04, (5/tau)^2: 7.12e+07. For the moment, maybe constant time.
meas:   12.68 M, max t:   +2.05, max tau: 5.75e-04, (5/tau)^2: 7.55e+07. For the moment, maybe constant time.
meas:   12.78 M, max t:   +2.08, max tau: 5.81e-04, (5/tau)^2: 7.40e+07. For the moment, maybe constant time.
meas:   12.88 M, max t:   +2.23, max tau: 6.21e-04, (5/tau)^2: 6.49e+07. For the moment, maybe constant time.
meas:   12.98 M, max t:   +2.30, max tau: 6.39e-04, (5/tau)^2: 6.13e+07. For the moment, maybe constant time.
meas:   13.08 M, max t:   +2.37, max tau: 6.55e-04, (5/tau)^2: 5.82e+07. For the moment, maybe constant time.
meas:   13.18 M, max t:   +2.50, max tau: 6.88e-04, (5/tau)^2: 5.29e+07. For the moment, maybe constant time.
meas:   13.28 M, max t:   +2.38, max tau: 6.53e-04, (5/tau)^2: 5.86e+07. For the moment, maybe constant time.
meas:   13.38 M, max t:   +2.37, max tau: 6.47e-04, (5/tau)^2: 5.98e+07. For the moment, maybe constant time.
meas:   13.48 M, max t:   +2.27, max tau: 6.19e-04, (5/tau)^2: 6.52e+07. For the moment, maybe constant time.
meas:   13.58 M, max t:   +2.33, max tau: 6.32e-04, (5/tau)^2: 6.27e+07. For the moment, maybe constant time.
meas:   13.68 M, max t:   +2.16, max tau: 5.85e-04, (5/tau)^2: 7.31e+07. For the moment, maybe constant time.
meas:   13.78 M, max t:   +2.09, max tau: 5.63e-04, (5/tau)^2: 7.90e+07. For the moment, maybe constant time.
meas:   13.88 M, max t:   +2.06, max tau: 5.52e-04, (5/tau)^2: 8.19e+07. For the moment, maybe constant time.
meas:   13.98 M, max t:   +2.00, max tau: 5.35e-04, (5/tau)^2: 8.75e+07. For the moment, maybe constant time.
meas:   14.02 M, max t:   +1.99, max tau: 5.30e-04, (5/tau)^2: 8.89e+07. For the moment, maybe constant time.
meas:   14.12 M, max t:   +1.99, max tau: 5.28e-04, (5/tau)^2: 8.96e+07. For the moment, maybe constant time.
meas:   14.21 M, max t:   +2.17, max tau: 5.75e-04, (5/tau)^2: 7.57e+07. For the moment, maybe constant time.
meas:   14.31 M, max t:   +2.14, max tau: 5.66e-04, (5/tau)^2: 7.80e+07. For the moment, maybe constant time.
meas:   11.79 M, max t:   +2.13, max tau: 6.21e-04, (5/tau)^2: 6.49e+07. For the moment, maybe constant time.
meas:   11.86 M, max t:   +2.17, max tau: 6.30e-04, (5/tau)^2: 6.30e+07. For the moment, maybe constant time.
meas:   11.95 M, max t:   +2.01, max tau: 5.82e-04, (5/tau)^2: 7.37e+07. For the moment, maybe constant time.
meas:   12.05 M, max t:   +2.05, max tau: 5.92e-04, (5/tau)^2: 7.14e+07. For the moment, maybe constant time.
meas:   14.81 M, max t:   +2.11, max tau: 5.48e-04, (5/tau)^2: 8.32e+07. For the moment, maybe constant time.
meas:   14.91 M, max t:   +2.18, max tau: 5.66e-04, (5/tau)^2: 7.81e+07. For the moment, maybe constant time.
meas:   15.01 M, max t:   +2.17, max tau: 5.60e-04, (5/tau)^2: 7.97e+07. For the moment, maybe constant time.
meas:   15.18 M, max t:   +2.12, max tau: 5.44e-04, (5/tau)^2: 8.43e+07. For the moment, maybe constant time.
meas:   15.28 M, max t:   +2.19, max tau: 5.59e-04, (5/tau)^2: 8.00e+07. For the moment, maybe constant time.
meas:   15.38 M, max t:   +2.22, max tau: 5.67e-04, (5/tau)^2: 7.77e+07. For the moment, maybe constant time.
meas:   15.48 M, max t:   +2.24, max tau: 5.70e-04, (5/tau)^2: 7.70e+07. For the moment, maybe constant time.
meas:   15.58 M, max t:   +2.38, max tau: 6.03e-04, (5/tau)^2: 6.89e+07. For the moment, maybe constant time.
meas:   15.68 M, max t:   +2.46, max tau: 6.22e-04, (5/tau)^2: 6.46e+07. For the moment, maybe constant time.
meas:   15.78 M, max t:   +2.55, max tau: 6.43e-04, (5/tau)^2: 6.05e+07. For the moment, maybe constant time.
meas:   15.88 M, max t:   +2.51, max tau: 6.30e-04, (5/tau)^2: 6.29e+07. For the moment, maybe constant time.
meas:   15.98 M, max t:   +2.44, max tau: 6.10e-04, (5/tau)^2: 6.72e+07. For the moment, maybe constant time.
meas:   16.08 M, max t:   +2.53, max tau: 6.32e-04, (5/tau)^2: 6.26e+07. For the moment, maybe constant time.
meas:   16.18 M, max t:   +2.58, max tau: 6.40e-04, (5/tau)^2: 6.10e+07. For the moment, maybe constant time.
meas:   16.28 M, max t:   +2.47, max tau: 6.13e-04, (5/tau)^2: 6.65e+07. For the moment, maybe constant time.
meas:   16.38 M, max t:   +2.57, max tau: 6.35e-04, (5/tau)^2: 6.20e+07. For the moment, maybe constant time.
meas:   16.47 M, max t:   +2.51, max tau: 6.19e-04, (5/tau)^2: 6.52e+07. For the moment, maybe constant time.
meas:   16.57 M, max t:   +2.51, max tau: 6.15e-04, (5/tau)^2: 6.60e+07. For the moment, maybe constant time.
meas:   16.67 M, max t:   +2.44, max tau: 5.96e-04, (5/tau)^2: 7.03e+07. For the moment, maybe constant time.
meas:   16.77 M, max t:   +2.47, max tau: 6.03e-04, (5/tau)^2: 6.88e+07. For the moment, maybe constant time.
meas:   16.87 M, max t:   +2.57, max tau: 6.26e-04, (5/tau)^2: 6.38e+07. For the moment, maybe constant time.
meas:   16.97 M, max t:   +2.49, max tau: 6.05e-04, (5/tau)^2: 6.82e+07. For the moment, maybe constant time.
meas:   17.07 M, max t:   +2.54, max tau: 6.16e-04, (5/tau)^2: 6.60e+07. For the moment, maybe constant time.
meas:   17.17 M, max t:   +2.47, max tau: 5.97e-04, (5/tau)^2: 7.01e+07. For the moment, maybe constant time.
meas:   17.26 M, max t:   +2.44, max tau: 5.87e-04, (5/tau)^2: 7.27e+07. For the moment, maybe constant time.
meas:   17.36 M, max t:   +2.50, max tau: 5.99e-04, (5/tau)^2: 6.96e+07. For the moment, maybe constant time.
meas:   17.46 M, max t:   +2.53, max tau: 6.07e-04, (5/tau)^2: 6.79e+07. For the moment, maybe constant time.
meas:   17.56 M, max t:   +2.58, max tau: 6.16e-04, (5/tau)^2: 6.59e+07. For the moment, maybe constant time.
meas:   17.59 M, max t:   +2.45, max tau: 5.84e-04, (5/tau)^2: 7.33e+07. For the moment, maybe constant time.
meas:   17.70 M, max t:   +2.58, max tau: 6.13e-04, (5/tau)^2: 6.65e+07. For the moment, maybe constant time.
meas:   17.79 M, max t:   +2.48, max tau: 5.88e-04, (5/tau)^2: 7.24e+07. For the moment, maybe constant time.
meas:   17.90 M, max t:   +2.51, max tau: 5.92e-04, (5/tau)^2: 7.13e+07. For the moment, maybe constant time.
meas:   17.99 M, max t:   +2.49, max tau: 5.87e-04, (5/tau)^2: 7.26e+07. For the moment, maybe constant time.
meas:   18.09 M, max t:   +2.52, max tau: 5.92e-04, (5/tau)^2: 7.13e+07. For the moment, maybe constant time.
meas:   18.19 M, max t:   +2.55, max tau: 5.97e-04, (5/tau)^2: 7.00e+07. For the moment, maybe constant time.
meas:   18.29 M, max t:   +2.48, max tau: 5.80e-04, (5/tau)^2: 7.42e+07. For the moment, maybe constant time.
meas:   18.39 M, max t:   +2.52, max tau: 5.88e-04, (5/tau)^2: 7.22e+07. For the moment, maybe constant time.
meas:   18.48 M, max t:   +2.57, max tau: 5.98e-04, (5/tau)^2: 6.99e+07. For the moment, maybe constant time.
meas:   18.58 M, max t:   +2.56, max tau: 5.93e-04, (5/tau)^2: 7.12e+07. For the moment, maybe constant time.
meas:   18.68 M, max t:   +2.57, max tau: 5.94e-04, (5/tau)^2: 7.08e+07. For the moment, maybe constant time.
meas:   18.78 M, max t:   +2.56, max tau: 5.91e-04, (5/tau)^2: 7.15e+07. For the moment, maybe constant time.
meas:   18.88 M, max t:   +2.65, max tau: 6.10e-04, (5/tau)^2: 6.71e+07. For the moment, maybe constant time.
meas:   18.98 M, max t:   +2.73, max tau: 6.26e-04, (5/tau)^2: 6.39e+07. For the moment, maybe constant time.
meas:   19.08 M, max t:   +2.84, max tau: 6.50e-04, (5/tau)^2: 5.93e+07. For the moment, maybe constant time.
meas:   19.18 M, max t:   +2.68, max tau: 6.11e-04, (5/tau)^2: 6.69e+07. For the moment, maybe constant time.
meas:   19.28 M, max t:   +2.69, max tau: 6.14e-04, (5/tau)^2: 6.64e+07. For the moment, maybe constant time.
meas:   19.38 M, max t:   +2.64, max tau: 5.99e-04, (5/tau)^2: 6.97e+07. For the moment, maybe constant time.
meas:   19.58 M, max t:   +2.65, max tau: 5.98e-04, (5/tau)^2: 6.99e+07. For the moment, maybe constant time.
meas:   19.68 M, max t:   +2.72, max tau: 6.13e-04, (5/tau)^2: 6.64e+07. For the moment, maybe constant time.
meas:   19.78 M, max t:   +2.62, max tau: 5.89e-04, (5/tau)^2: 7.21e+07. For the moment, maybe constant time.
meas:   19.88 M, max t:   +2.66, max tau: 5.96e-04, (5/tau)^2: 7.03e+07. For the moment, maybe constant time.
meas:   19.98 M, max t:   +2.75, max tau: 6.16e-04, (5/tau)^2: 6.59e+07. For the moment, maybe constant time.
meas:   20.08 M, max t:   +2.78, max tau: 6.21e-04, (5/tau)^2: 6.49e+07. For the moment, maybe constant time.
meas:   20.18 M, max t:   +2.71, max tau: 6.03e-04, (5/tau)^2: 6.88e+07. For the moment, maybe constant time.
meas:   20.28 M, max t:   +2.89, max tau: 6.41e-04, (5/tau)^2: 6.09e+07. For the moment, maybe constant time.
meas:   20.38 M, max t:   +2.93, max tau: 6.48e-04, (5/tau)^2: 5.95e+07. For the moment, maybe constant time.
meas:   20.48 M, max t:   +2.94, max tau: 6.50e-04, (5/tau)^2: 5.92e+07. For the moment, maybe constant time.
meas:   20.58 M, max t:   +2.92, max tau: 6.44e-04, (5/tau)^2: 6.04e+07. For the moment, maybe constant time.
meas:   20.66 M, max t:   +2.89, max tau: 6.36e-04, (5/tau)^2: 6.18e+07. For the moment, maybe constant time.
meas:   20.78 M, max t:   +2.90, max tau: 6.35e-04, (5/tau)^2: 6.19e+07. For the moment, maybe constant time.
meas:   20.88 M, max t:   +2.89, max tau: 6.32e-04, (5/tau)^2: 6.26e+07. For the moment, maybe constant time.
meas:   20.98 M, max t:   +2.86, max tau: 6.24e-04, (5/tau)^2: 6.43e+07. For the moment, maybe constant time.
meas:   21.08 M, max t:   +2.91, max tau: 6.34e-04, (5/tau)^2: 6.22e+07. For the moment, maybe constant time.
meas:   21.18 M, max t:   +3.00, max tau: 6.52e-04, (5/tau)^2: 5.88e+07. For the moment, maybe constant time.
meas:   21.28 M, max t:   +2.87, max tau: 6.22e-04, (5/tau)^2: 6.45e+07. For the moment, maybe constant time.
meas:   21.38 M, max t:   +2.97, max tau: 6.41e-04, (5/tau)^2: 6.08e+07. For the moment, maybe constant time.
meas:   21.48 M, max t:   +2.96, max tau: 6.40e-04, (5/tau)^2: 6.11e+07. For the moment, maybe constant time.
meas:   21.58 M, max t:   +2.96, max tau: 6.38e-04, (5/tau)^2: 6.15e+07. For the moment, maybe constant time.
meas:   21.68 M, max t:   +2.87, max tau: 6.16e-04, (5/tau)^2: 6.58e+07. For the moment, maybe constant time.
meas:   21.78 M, max t:   +2.90, max tau: 6.22e-04, (5/tau)^2: 6.47e+07. For the moment, maybe constant time.
meas:   21.88 M, max t:   +2.97, max tau: 6.35e-04, (5/tau)^2: 6.20e+07. For the moment, maybe constant time.
meas:   21.98 M, max t:   +3.07, max tau: 6.54e-04, (5/tau)^2: 5.84e+07. For the moment, maybe constant time.
meas:   22.08 M, max t:   +3.00, max tau: 6.39e-04, (5/tau)^2: 6.13e+07. For the moment, maybe constant time.
meas:   22.18 M, max t:   +3.00, max tau: 6.37e-04, (5/tau)^2: 6.15e+07. For the moment, maybe constant time.
meas:   22.28 M, max t:   +2.94, max tau: 6.22e-04, (5/tau)^2: 6.45e+07. For the moment, maybe constant time.
meas:   22.26 M, max t:   +2.86, max tau: 6.06e-04, (5/tau)^2: 6.81e+07. For the moment, maybe constant time.
meas:   22.48 M, max t:   +2.87, max tau: 6.05e-04, (5/tau)^2: 6.84e+07. For the moment, maybe constant time.
meas:   22.58 M, max t:   +2.76, max tau: 5.81e-04, (5/tau)^2: 7.41e+07. For the moment, maybe constant time.
meas:   22.56 M, max t:   +2.78, max tau: 5.86e-04, (5/tau)^2: 7.29e+07. For the moment, maybe constant time.
meas:   22.66 M, max t:   +2.79, max tau: 5.86e-04, (5/tau)^2: 7.28e+07. For the moment, maybe constant time.
meas:   22.76 M, max t:   +2.82, max tau: 5.91e-04, (5/tau)^2: 7.15e+07. For the moment, maybe constant time.
meas:   22.86 M, max t:   +2.79, max tau: 5.83e-04, (5/tau)^2: 7.35e+07. For the moment, maybe constant time.
meas:   22.96 M, max t:   +2.81, max tau: 5.86e-04, (5/tau)^2: 7.28e+07. For the moment, maybe constant time.
meas:   23.06 M, max t:   +2.98, max tau: 6.20e-04, (5/tau)^2: 6.51e+07. For the moment, maybe constant time.
meas:   23.16 M, max t:   +2.96, max tau: 6.15e-04, (5/tau)^2: 6.60e+07. For the moment, maybe constant time.
meas:   23.38 M, max t:   +2.91, max tau: 6.01e-04, (5/tau)^2: 6.92e+07. For the moment, maybe constant time.
meas:   23.35 M, max t:   +2.94, max tau: 6.08e-04, (5/tau)^2: 6.76e+07. For the moment, maybe constant time.
meas:   23.45 M, max t:   +3.04, max tau: 6.27e-04, (5/tau)^2: 6.36e+07. For the moment, maybe constant time.
meas:   23.55 M, max t:   +2.95, max tau: 6.08e-04, (5/tau)^2: 6.75e+07. For the moment, maybe constant time.
meas:   23.65 M, max t:   +2.92, max tau: 6.01e-04, (5/tau)^2: 6.91e+07. For the moment, maybe constant time.
meas:   23.75 M, max t:   +2.99, max tau: 6.14e-04, (5/tau)^2: 6.62e+07. For the moment, maybe constant time.
meas:   23.85 M, max t:   +2.85, max tau: 5.83e-04, (5/tau)^2: 7.35e+07. For the moment, maybe constant time.
meas:   23.95 M, max t:   +2.77, max tau: 5.66e-04, (5/tau)^2: 7.81e+07. For the moment, maybe constant time.
meas:   24.17 M, max t:   +2.76, max tau: 5.62e-04, (5/tau)^2: 7.92e+07. For the moment, maybe constant time.
meas:   24.27 M, max t:   +2.78, max tau: 5.64e-04, (5/tau)^2: 7.87e+07. For the moment, maybe constant time.
meas:   24.37 M, max t:   +2.76, max tau: 5.59e-04, (5/tau)^2: 8.01e+07. For the moment, maybe constant time.
meas:   24.45 M, max t:   +2.76, max tau: 5.57e-04, (5/tau)^2: 8.05e+07. For the moment, maybe constant time.
meas:   24.55 M, max t:   +2.79, max tau: 5.63e-04, (5/tau)^2: 7.88e+07. For the moment, maybe constant time.
meas:   24.65 M, max t:   +2.83, max tau: 5.69e-04, (5/tau)^2: 7.71e+07. For the moment, maybe constant time.
meas:   24.75 M, max t:   +2.68, max tau: 5.38e-04, (5/tau)^2: 8.62e+07. For the moment, maybe constant time.
meas:   24.85 M, max t:   +2.65, max tau: 5.31e-04, (5/tau)^2: 8.88e+07. For the moment, maybe constant time.
meas:   24.84 M, max t:   +2.65, max tau: 5.31e-04, (5/tau)^2: 8.87e+07. For the moment, maybe constant time.
meas:   24.94 M, max t:   +2.60, max tau: 5.20e-04, (5/tau)^2: 9.26e+07. For the moment, maybe constant time.
meas:   25.04 M, max t:   +2.69, max tau: 5.37e-04, (5/tau)^2: 8.68e+07. For the moment, maybe constant time.
meas:   25.25 M, max t:   +2.71, max tau: 5.39e-04, (5/tau)^2: 8.61e+07. For the moment, maybe constant time.
meas:   25.24 M, max t:   +2.78, max tau: 5.54e-04, (5/tau)^2: 8.16e+07. For the moment, maybe constant time.
meas:   25.34 M, max t:   +2.81, max tau: 5.57e-04, (5/tau)^2: 8.05e+07. For the moment, maybe constant time.
meas:   25.44 M, max t:   +2.87, max tau: 5.69e-04, (5/tau)^2: 7.73e+07. For the moment, maybe constant time.
meas:   25.54 M, max t:   +2.68, max tau: 5.30e-04, (5/tau)^2: 8.89e+07. For the moment, maybe constant time.
meas:   25.64 M, max t:   +2.68, max tau: 5.29e-04, (5/tau)^2: 8.94e+07. For the moment, maybe constant time.
meas:   25.74 M, max t:   +2.77, max tau: 5.46e-04, (5/tau)^2: 8.39e+07. For the moment, maybe constant time.
meas:   25.84 M, max t:   +2.76, max tau: 5.43e-04, (5/tau)^2: 8.49e+07. For the moment, maybe constant time.
meas:   25.94 M, max t:   +2.76, max tau: 5.42e-04, (5/tau)^2: 8.50e+07. For the moment, maybe constant time.
meas:   26.04 M, max t:   +2.77, max tau: 5.43e-04, (5/tau)^2: 8.48e+07. For the moment, maybe constant time.
meas:   26.14 M, max t:   +2.72, max tau: 5.33e-04, (5/tau)^2: 8.81e+07. For the moment, maybe constant time.
meas:   26.24 M, max t:   +2.80, max tau: 5.46e-04, (5/tau)^2: 8.40e+07. For the moment, maybe constant time.
meas:   26.33 M, max t:   +2.82, max tau: 5.50e-04, (5/tau)^2: 8.27e+07. For the moment, maybe constant time.
meas:   26.43 M, max t:   +2.80, max tau: 5.45e-04, (5/tau)^2: 8.41e+07. For the moment, maybe constant time.
meas:   26.53 M, max t:   +2.85, max tau: 5.53e-04, (5/tau)^2: 8.16e+07. For the moment, maybe constant time.
meas:   26.75 M, max t:   +2.77, max tau: 5.36e-04, (5/tau)^2: 8.70e+07. For the moment, maybe constant time.
meas:   26.85 M, max t:   +2.72, max tau: 5.24e-04, (5/tau)^2: 9.10e+07. For the moment, maybe constant time.
meas:   26.95 M, max t:   +2.76, max tau: 5.32e-04, (5/tau)^2: 8.82e+07. For the moment, maybe constant time.
meas:   27.05 M, max t:   +2.87, max tau: 5.52e-04, (5/tau)^2: 8.22e+07. For the moment, maybe constant time.
meas:   27.15 M, max t:   +2.87, max tau: 5.51e-04, (5/tau)^2: 8.22e+07. For the moment, maybe constant time.
meas:   27.25 M, max t:   +2.78, max tau: 5.32e-04, (5/tau)^2: 8.83e+07. For the moment, maybe constant time.
meas:   27.35 M, max t:   +2.78, max tau: 5.32e-04, (5/tau)^2: 8.83e+07. For the moment, maybe constant time.
meas:   27.45 M, max t:   +2.73, max tau: 5.21e-04, (5/tau)^2: 9.22e+07. For the moment, maybe constant time.
meas:   27.55 M, max t:   +2.86, max tau: 5.45e-04, (5/tau)^2: 8.41e+07. For the moment, maybe constant time.
meas:   27.65 M, max t:   +2.83, max tau: 5.39e-04, (5/tau)^2: 8.61e+07. For the moment, maybe constant time.
meas:   27.75 M, max t:   +2.78, max tau: 5.28e-04, (5/tau)^2: 8.96e+07. For the moment, maybe constant time.
meas:   27.85 M, max t:   +2.77, max tau: 5.25e-04, (5/tau)^2: 9.06e+07. For the moment, maybe constant time.
meas:   27.94 M, max t:   +2.64, max tau: 5.00e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   28.04 M, max t:   +2.56, max tau: 4.83e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   28.14 M, max t:   +2.63, max tau: 4.95e-04, (5/tau)^2: 1.02e+08. For the moment, maybe constant time.
meas:   28.24 M, max t:   +2.63, max tau: 4.94e-04, (5/tau)^2: 1.02e+08. For the moment, maybe constant time.
meas:   28.34 M, max t:   +2.60, max tau: 4.89e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   28.44 M, max t:   +2.58, max tau: 4.83e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   28.54 M, max t:   +2.57, max tau: 4.80e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   28.64 M, max t:   +2.50, max tau: 4.67e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   28.74 M, max t:   +2.52, max tau: 4.70e-04, (5/tau)^2: 1.13e+08. For the moment, maybe constant time.
meas:   28.84 M, max t:   +2.49, max tau: 4.64e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   28.94 M, max t:   +2.48, max tau: 4.61e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   29.04 M, max t:   +2.40, max tau: 4.45e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   29.14 M, max t:   +2.46, max tau: 4.56e-04, (5/tau)^2: 1.20e+08. For the moment, maybe constant time.
meas:   29.12 M, max t:   +2.40, max tau: 4.45e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   29.34 M, max t:   +2.40, max tau: 4.44e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   29.44 M, max t:   +2.40, max tau: 4.42e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   29.54 M, max t:   +2.33, max tau: 4.28e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   29.64 M, max t:   +2.33, max tau: 4.28e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   29.74 M, max t:   +2.30, max tau: 4.22e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   29.84 M, max t:   +2.20, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   29.81 M, max t:   +2.27, max tau: 4.16e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   29.91 M, max t:   +2.31, max tau: 4.22e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   30.01 M, max t:   +2.22, max tau: 4.06e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   30.11 M, max t:   +2.15, max tau: 3.92e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   30.22 M, max t:   +2.16, max tau: 3.93e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   30.44 M, max t:   +2.12, max tau: 3.84e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   30.42 M, max t:   +2.09, max tau: 3.80e-04, (5/tau)^2: 1.73e+08. For the moment, maybe constant time.
meas:   30.52 M, max t:   +2.10, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   30.61 M, max t:   +2.10, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   30.72 M, max t:   +2.16, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   30.82 M, max t:   +2.22, max tau: 4.00e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   30.92 M, max t:   +2.21, max tau: 3.98e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:   31.10 M, max t:   +2.26, max tau: 4.05e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   31.20 M, max t:   +2.27, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   31.21 M, max t:   +2.29, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   31.31 M, max t:   +2.18, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   31.41 M, max t:   +2.06, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   31.60 M, max t:   +2.15, max tau: 3.83e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   31.70 M, max t:   +2.25, max tau: 4.00e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   31.80 M, max t:   +2.28, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   31.90 M, max t:   +2.17, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   32.00 M, max t:   +2.20, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   32.10 M, max t:   +2.14, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   32.20 M, max t:   +2.13, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   32.30 M, max t:   +2.10, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   32.40 M, max t:   +2.19, max tau: 3.85e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   32.49 M, max t:   +2.26, max tau: 3.96e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   32.59 M, max t:   +2.23, max tau: 3.91e-04, (5/tau)^2: 1.63e+08. For the moment, maybe constant time.
meas:   32.74 M, max t:   +2.25, max tau: 3.93e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   32.84 M, max t:   +2.22, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   32.94 M, max t:   +2.12, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   32.78 M, max t:   +2.10, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   27.22 M, max t:   +2.04, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   32.78 M, max t:   +2.03, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   32.88 M, max t:   +2.13, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   32.98 M, max t:   +2.12, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   33.08 M, max t:   +2.20, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   33.17 M, max t:   +2.19, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   33.27 M, max t:   +2.28, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   33.70 M, max t:   +2.21, max tau: 3.80e-04, (5/tau)^2: 1.73e+08. For the moment, maybe constant time.
meas:   33.80 M, max t:   +2.20, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   33.90 M, max t:   +2.12, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   34.00 M, max t:   +2.06, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   34.10 M, max t:   +2.12, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   34.20 M, max t:   +2.13, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   34.30 M, max t:   +2.10, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   34.40 M, max t:   +2.13, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   34.50 M, max t:   +2.10, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   34.75 M, max t:   +2.12, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   34.85 M, max t:   +2.13, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   34.95 M, max t:   +2.21, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   35.05 M, max t:   +2.20, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   35.15 M, max t:   +2.11, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   35.25 M, max t:   +2.11, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   35.35 M, max t:   +2.17, max tau: 3.64e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   35.45 M, max t:   +2.14, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   35.55 M, max t:   +2.24, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   35.65 M, max t:   +2.29, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   35.75 M, max t:   +2.29, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   35.85 M, max t:   +2.36, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   35.95 M, max t:   +2.39, max tau: 3.99e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   36.05 M, max t:   +2.43, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   36.15 M, max t:   +2.43, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   36.25 M, max t:   +2.41, max tau: 4.01e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   36.35 M, max t:   +2.38, max tau: 3.96e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   36.45 M, max t:   +2.40, max tau: 3.98e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:   36.49 M, max t:   +2.40, max tau: 3.97e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   36.59 M, max t:   +2.42, max tau: 4.01e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   36.69 M, max t:   +2.39, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   36.79 M, max t:   +2.32, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   36.89 M, max t:   +2.27, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   36.99 M, max t:   +2.34, max tau: 3.85e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   37.09 M, max t:   +2.40, max tau: 3.95e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   37.19 M, max t:   +2.31, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   37.29 M, max t:   +2.38, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   37.39 M, max t:   +2.31, max tau: 3.77e-04, (5/tau)^2: 1.76e+08. For the moment, maybe constant time.
meas:   37.55 M, max t:   +2.33, max tau: 3.80e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   37.59 M, max t:   +2.50, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   37.69 M, max t:   +2.52, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   37.79 M, max t:   +2.50, max tau: 4.06e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   37.89 M, max t:   +2.56, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   37.99 M, max t:   +2.63, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   38.09 M, max t:   +2.59, max tau: 4.19e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   38.19 M, max t:   +2.64, max tau: 4.28e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   38.29 M, max t:   +2.72, max tau: 4.40e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   38.39 M, max t:   +2.83, max tau: 4.57e-04, (5/tau)^2: 1.20e+08. For the moment, maybe constant time.
meas:   38.49 M, max t:   +2.75, max tau: 4.44e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   38.59 M, max t:   +2.83, max tau: 4.55e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   38.69 M, max t:   +2.83, max tau: 4.54e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   38.79 M, max t:   +2.76, max tau: 4.43e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   38.89 M, max t:   +2.76, max tau: 4.42e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   38.98 M, max t:   +2.73, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   39.08 M, max t:   +2.75, max tau: 4.40e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   39.18 M, max t:   +2.69, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   39.28 M, max t:   +2.77, max tau: 4.42e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   39.38 M, max t:   +2.77, max tau: 4.41e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   39.48 M, max t:   +2.81, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   39.58 M, max t:   +2.86, max tau: 4.55e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   39.68 M, max t:   +2.83, max tau: 4.49e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   39.78 M, max t:   +2.82, max tau: 4.48e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   39.88 M, max t:   +2.85, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   39.98 M, max t:   +2.80, max tau: 4.43e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   40.08 M, max t:   +2.79, max tau: 4.41e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   40.18 M, max t:   +2.79, max tau: 4.41e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   40.28 M, max t:   +2.77, max tau: 4.36e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   40.38 M, max t:   +2.82, max tau: 4.43e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   40.48 M, max t:   +2.72, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   40.58 M, max t:   +2.74, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   40.68 M, max t:   +2.72, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   40.78 M, max t:   +2.75, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   40.88 M, max t:   +2.70, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   40.98 M, max t:   +2.73, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   41.08 M, max t:   +2.67, max tau: 4.17e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   41.18 M, max t:   +2.64, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   41.28 M, max t:   +2.64, max tau: 4.10e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   41.38 M, max t:   +2.61, max tau: 4.06e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   41.48 M, max t:   +2.55, max tau: 3.96e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   41.58 M, max t:   +2.60, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   41.68 M, max t:   +2.59, max tau: 4.01e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   41.78 M, max t:   +2.61, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   41.88 M, max t:   +2.64, max tau: 4.09e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   41.98 M, max t:   +2.64, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   42.08 M, max t:   +2.65, max tau: 4.08e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   42.17 M, max t:   +2.69, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   42.27 M, max t:   +2.71, max tau: 4.17e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   42.37 M, max t:   +2.70, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   42.47 M, max t:   +2.70, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   42.57 M, max t:   +2.77, max tau: 4.24e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   42.67 M, max t:   +2.71, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   42.77 M, max t:   +2.71, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   42.87 M, max t:   +2.63, max tau: 4.02e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   42.97 M, max t:   +2.66, max tau: 4.06e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   43.07 M, max t:   +2.59, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   43.17 M, max t:   +2.59, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   43.27 M, max t:   +2.58, max tau: 3.92e-04, (5/tau)^2: 1.63e+08. For the moment, maybe constant time.
meas:   43.37 M, max t:   +2.51, max tau: 3.82e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   43.47 M, max t:   +2.50, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   43.57 M, max t:   +2.54, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   43.67 M, max t:   +2.55, max tau: 3.85e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   43.77 M, max t:   +2.57, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   43.87 M, max t:   +2.61, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   43.97 M, max t:   +2.59, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   44.07 M, max t:   +2.68, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   44.17 M, max t:   +2.66, max tau: 4.00e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   44.27 M, max t:   +2.63, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   44.37 M, max t:   +2.62, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   44.47 M, max t:   +2.59, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   44.57 M, max t:   +2.55, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   44.67 M, max t:   +2.60, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   44.77 M, max t:   +2.65, max tau: 3.96e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   44.87 M, max t:   +2.65, max tau: 3.96e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   44.97 M, max t:   +2.67, max tau: 3.98e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   45.07 M, max t:   +2.67, max tau: 3.98e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:   45.17 M, max t:   +2.65, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   45.27 M, max t:   +2.63, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   45.36 M, max t:   +2.61, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   45.46 M, max t:   +2.61, max tau: 3.86e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   44.87 M, max t:   +2.60, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   44.97 M, max t:   +2.67, max tau: 3.97e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:   45.07 M, max t:   +2.66, max tau: 3.96e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   45.17 M, max t:   +2.72, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   45.27 M, max t:   +2.77, max tau: 4.12e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   45.37 M, max t:   +2.69, max tau: 3.99e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   45.46 M, max t:   +2.67, max tau: 3.96e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   45.56 M, max t:   +2.64, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   45.66 M, max t:   +2.65, max tau: 3.92e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   45.76 M, max t:   +2.58, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   45.86 M, max t:   +2.59, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   45.95 M, max t:   +2.62, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   46.05 M, max t:   +2.66, max tau: 3.91e-04, (5/tau)^2: 1.63e+08. For the moment, maybe constant time.
meas:   46.15 M, max t:   +2.60, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   46.25 M, max t:   +2.58, max tau: 3.80e-04, (5/tau)^2: 1.73e+08. For the moment, maybe constant time.
meas:   46.35 M, max t:   +2.55, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   46.44 M, max t:   +2.54, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   46.54 M, max t:   +2.53, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   46.64 M, max t:   +2.54, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   46.74 M, max t:   +2.54, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   46.84 M, max t:   +2.51, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   46.94 M, max t:   +2.56, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   47.03 M, max t:   +2.48, max tau: 3.62e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   47.13 M, max t:   +2.59, max tau: 3.77e-04, (5/tau)^2: 1.76e+08. For the moment, maybe constant time.
meas:   47.23 M, max t:   +2.56, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   47.33 M, max t:   +2.52, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   47.43 M, max t:   +2.45, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   47.53 M, max t:   +2.48, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   47.62 M, max t:   +2.46, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   47.72 M, max t:   +2.47, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   47.82 M, max t:   +2.42, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   48.66 M, max t:   +2.40, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:   48.76 M, max t:   +2.31, max tau: 3.30e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:   48.85 M, max t:   +2.38, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   48.95 M, max t:   +2.34, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   48.31 M, max t:   +2.41, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:   48.41 M, max t:   +2.41, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:   48.51 M, max t:   +2.53, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   48.60 M, max t:   +2.51, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   48.70 M, max t:   +2.50, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.


==> eval/dudect_results/nacl_secretbox_wasm_stripped.dat <==
  1.88
  2.05
  2.49
  2.01
  2.00
  1.89
  1.53
  1.71
  2.00
  2.40
  2.53
  2.63
  2.63
  2.72
  1.67
  1.85
  2.76
  2.76
  2.76
  2.75
  2.53
  2.35
  2.31
  2.31
  2.31
  2.51
  2.33
  2.07
  1.88
  2.23
  2.19
  2.19
  2.23
  2.22
  2.22
  2.09
  2.27
  2.27
  2.09
  2.09
  2.14
  2.14
  2.20
  2.24
  2.32
  2.32
  2.32
  2.36
  2.41
  2.25
  2.32
  2.22
  2.18
  2.48
  2.29
  2.08
  1.84
  1.78
  1.78
  1.73
  1.81
  1.85
  1.94
  1.95
  1.94
  1.89
  2.00
  2.00
  2.08
  2.15
  2.14
  2.04
  2.06
  2.11
  1.88
  1.89
  1.95
  1.51
  1.45
  1.71
  1.69
  1.79
  1.75
  1.61
  1.71
  1.75
  1.87
  1.91
  1.77
  1.87
  1.77
  1.71
  1.74
  1.78
  1.67
  1.73
  1.83
  2.08
  1.71
  1.70
  1.72
  1.65
  1.70
  1.62
  1.78
  1.88
  1.81
  1.83
  1.81
  1.85
  1.79
  1.85
  1.80
  1.82
  1.86
  1.82
  1.90
  1.72
  1.76
  1.60
  1.61
  1.60
  1.53
  1.74
  1.82
  2.06
  2.11
  1.95
  2.12
  2.24
  2.24
  2.24
  2.24
  2.23
  2.27
  2.29
  2.29
  2.29
  2.29
  2.30
  2.30
  2.30
  2.30
  2.30
  2.30
  2.31
  2.31
  2.42
  2.46
  2.38
  2.38
  2.38
  2.42
  2.42
  2.36
  2.36
  2.36
  2.37
  2.37
  2.37
  2.37
  2.35
  2.35
  2.35
  2.34
  2.35
  2.35
  2.35
  2.34
  2.34
  2.34
  2.41
  2.36
  2.36
  2.36
  2.41
  2.41
  2.35
  2.29
  2.26
  2.29
  2.37
  2.39
  2.56
  2.52
  2.37
  2.30
  2.28
  2.24
  2.17
  2.15
  2.20
  2.12
  2.11
  2.11
  2.11
  2.11
  2.24
  2.23
  2.29
  2.26
  2.21
  2.19
  2.09
  2.19
  2.18
  2.28
  2.26
  2.10
  2.02
  2.06
  1.98
  2.00
  2.12
  2.19
  2.26
  2.33
  2.27
  2.17
  2.12
  2.11
  2.10
  2.08
  2.13
  2.10
  2.05
  2.09
  2.16
  2.07
  2.15
  2.13
  2.01
  1.97
  1.99
  1.97
  2.05
  2.00
  2.08
  2.00
  1.94
  1.90
  2.00
  1.94
  1.95
  2.00
  2.03
  2.05
  2.12
  2.15
  2.07
  1.97
  2.01
  1.98
  2.02
  2.08
  2.18
  2.21
  2.13
  2.05
  2.03
  1.98
  1.96
  1.98
  2.05
  2.12
  2.17
  2.27
  2.25
  2.22
  2.17
  2.22
  2.30
  2.35
  2.41
  2.36
  2.26
  2.35
  2.32
  2.26
  2.31
  2.19
  2.16
  2.19
  2.16
  2.16
  2.18
  2.08
  2.05
  2.06
  2.10
  2.10
  2.07
  2.01
  2.08
  2.14
  2.16
  2.23
  2.30
  2.34
  2.36
  2.33
  2.25
  2.30
  2.31
  2.25
  2.31
  2.35
  2.32
  2.32
  2.33
  2.43
  2.47
  2.43
  2.29
  2.29
  2.33
  2.28
  2.30
  2.27
  2.32
  2.41
  2.39
  2.38
  2.34
  2.43
  2.51
  2.55
  2.54
  2.53
  2.52
  2.56
  2.66
  2.63
  2.56
  2.50
  2.48
  2.40
  2.43
  2.36
  2.41
  2.46
  2.52
  2.62
  2.70
  2.63
  2.69
  2.65
  2.70
  2.73
  2.68
  2.71
  2.63
  2.56
  2.61
  2.58
  2.54
  2.55
  2.52
  2.56
  2.62
  2.66
  2.72
  2.66
  2.73
  2.69
  2.62
  2.67
  2.60
  2.59
  2.51
  2.58
  2.59
  2.67
  2.70
  2.64
  2.58
  2.62
  2.58
  2.60
  2.57
  2.62
  2.59
  2.57
  2.54
  2.52
  2.58
  2.53
  2.59
  2.64
  2.70
  2.73
  2.68
  2.62
  2.59
  2.54
  2.53
  2.48
  2.54
  2.62
  2.71
  2.72
  2.69
  2.73
  2.66
  2.71
  2.64
  2.60
  2.58
  2.62
  2.58
  2.62
  2.61
  2.53
  2.58
  2.52
  2.56
  2.48
  2.54
  2.58
  2.53
  2.46
  2.50
  2.48
  2.54
  2.58
  2.54
  2.56
  2.59
  2.54
  2.59
  2.55
  2.57
  2.60
  2.53
  2.48
  2.42
  2.46
  2.49
  2.47
  2.45
  2.52
  2.55
  2.55
  2.52
  2.52
  2.49
  2.49
  2.54
  2.46
  2.52
  2.47
  2.42
  2.47
  2.53
  2.47
  2.41
  2.45
  2.41
  2.46
  2.43
  2.45
  2.42
  2.48
  2.44
  2.42
  2.48
  2.42
  2.44
  2.39
  2.33
  2.28
  2.25
  2.22
  2.27
  2.32
  2.33
  2.35
  2.31
  2.36
  2.40
  2.43
  2.47
  2.52
  2.55
  2.49
  2.43


==> eval/dudect_results/nacl_secretbox_wasm_stripped.txt <==
meas:    0.10 M, max t:   +1.88, max tau: 5.93e-03, (5/tau)^2: 7.10e+05. For the moment, maybe constant time.
meas:    0.20 M, max t:   +2.05, max tau: 4.62e-03, (5/tau)^2: 1.17e+06. For the moment, maybe constant time.
meas:    0.30 M, max t:   +2.49, max tau: 4.58e-03, (5/tau)^2: 1.19e+06. For the moment, maybe constant time.
meas:    0.39 M, max t:   +2.01, max tau: 3.20e-03, (5/tau)^2: 2.44e+06. For the moment, maybe constant time.
meas:    0.50 M, max t:   +2.00, max tau: 2.84e-03, (5/tau)^2: 3.10e+06. For the moment, maybe constant time.
meas:    0.60 M, max t:   +1.89, max tau: 2.45e-03, (5/tau)^2: 4.15e+06. For the moment, maybe constant time.
meas:    0.13 M, max t:   +1.53, max tau: 4.28e-03, (5/tau)^2: 1.37e+06. For the moment, maybe constant time.
meas:    0.13 M, max t:   +1.71, max tau: 4.68e-03, (5/tau)^2: 1.14e+06. For the moment, maybe constant time.
meas:    0.17 M, max t:   +2.00, max tau: 4.93e-03, (5/tau)^2: 1.03e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.40, max tau: 5.47e-03, (5/tau)^2: 8.34e+05. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.53, max tau: 5.74e-03, (5/tau)^2: 7.58e+05. For the moment, maybe constant time.
meas:    0.21 M, max t:   +2.63, max tau: 5.80e-03, (5/tau)^2: 7.44e+05. For the moment, maybe constant time.
meas:    0.21 M, max t:   +2.63, max tau: 5.80e-03, (5/tau)^2: 7.44e+05. For the moment, maybe constant time.
meas:    0.23 M, max t:   +2.72, max tau: 5.70e-03, (5/tau)^2: 7.69e+05. For the moment, maybe constant time.
meas:    0.85 M, max t:   +1.67, max tau: 1.81e-03, (5/tau)^2: 7.65e+06. For the moment, maybe constant time.
meas:    0.30 M, max t:   +1.85, max tau: 3.39e-03, (5/tau)^2: 2.18e+06. For the moment, maybe constant time.
meas:    0.34 M, max t:   +2.76, max tau: 4.71e-03, (5/tau)^2: 1.13e+06. For the moment, maybe constant time.
meas:    0.34 M, max t:   +2.76, max tau: 4.71e-03, (5/tau)^2: 1.13e+06. For the moment, maybe constant time.
meas:    0.34 M, max t:   +2.76, max tau: 4.71e-03, (5/tau)^2: 1.13e+06. For the moment, maybe constant time.
meas:    0.37 M, max t:   +2.75, max tau: 4.52e-03, (5/tau)^2: 1.23e+06. For the moment, maybe constant time.
meas:    0.41 M, max t:   +2.53, max tau: 3.94e-03, (5/tau)^2: 1.61e+06. For the moment, maybe constant time.
meas:    0.46 M, max t:   +2.35, max tau: 3.47e-03, (5/tau)^2: 2.08e+06. For the moment, maybe constant time.
meas:    0.46 M, max t:   +2.31, max tau: 3.41e-03, (5/tau)^2: 2.15e+06. For the moment, maybe constant time.
meas:    0.46 M, max t:   +2.31, max tau: 3.41e-03, (5/tau)^2: 2.15e+06. For the moment, maybe constant time.
meas:    0.46 M, max t:   +2.31, max tau: 3.41e-03, (5/tau)^2: 2.15e+06. For the moment, maybe constant time.
meas:    0.49 M, max t:   +2.51, max tau: 3.60e-03, (5/tau)^2: 1.93e+06. For the moment, maybe constant time.
meas:    0.50 M, max t:   +2.33, max tau: 3.29e-03, (5/tau)^2: 2.31e+06. For the moment, maybe constant time.
meas:    0.55 M, max t:   +2.07, max tau: 2.79e-03, (5/tau)^2: 3.22e+06. For the moment, maybe constant time.
meas:    0.60 M, max t:   +1.88, max tau: 2.42e-03, (5/tau)^2: 4.26e+06. For the moment, maybe constant time.
meas:    0.66 M, max t:   +2.23, max tau: 2.74e-03, (5/tau)^2: 3.33e+06. For the moment, maybe constant time.
meas:    0.66 M, max t:   +2.19, max tau: 2.69e-03, (5/tau)^2: 3.45e+06. For the moment, maybe constant time.
meas:    0.66 M, max t:   +2.19, max tau: 2.69e-03, (5/tau)^2: 3.45e+06. For the moment, maybe constant time.
meas:    0.66 M, max t:   +2.23, max tau: 2.74e-03, (5/tau)^2: 3.34e+06. For the moment, maybe constant time.
meas:    0.67 M, max t:   +2.22, max tau: 2.73e-03, (5/tau)^2: 3.37e+06. For the moment, maybe constant time.
meas:    0.67 M, max t:   +2.22, max tau: 2.73e-03, (5/tau)^2: 3.37e+06. For the moment, maybe constant time.
meas:    0.71 M, max t:   +2.09, max tau: 2.47e-03, (5/tau)^2: 4.08e+06. For the moment, maybe constant time.
meas:    0.73 M, max t:   +2.27, max tau: 2.66e-03, (5/tau)^2: 3.54e+06. For the moment, maybe constant time.
meas:    0.73 M, max t:   +2.27, max tau: 2.66e-03, (5/tau)^2: 3.54e+06. For the moment, maybe constant time.
meas:    0.74 M, max t:   +2.09, max tau: 2.43e-03, (5/tau)^2: 4.22e+06. For the moment, maybe constant time.
meas:    0.74 M, max t:   +2.09, max tau: 2.43e-03, (5/tau)^2: 4.22e+06. For the moment, maybe constant time.
meas:    0.74 M, max t:   +2.14, max tau: 2.48e-03, (5/tau)^2: 4.05e+06. For the moment, maybe constant time.
meas:    0.74 M, max t:   +2.14, max tau: 2.48e-03, (5/tau)^2: 4.05e+06. For the moment, maybe constant time.
meas:    0.77 M, max t:   +2.20, max tau: 2.50e-03, (5/tau)^2: 3.99e+06. For the moment, maybe constant time.
meas:    0.79 M, max t:   +2.24, max tau: 2.52e-03, (5/tau)^2: 3.95e+06. For the moment, maybe constant time.
meas:    0.82 M, max t:   +2.32, max tau: 2.57e-03, (5/tau)^2: 3.79e+06. For the moment, maybe constant time.
meas:    0.82 M, max t:   +2.32, max tau: 2.57e-03, (5/tau)^2: 3.79e+06. For the moment, maybe constant time.
meas:    0.82 M, max t:   +2.32, max tau: 2.56e-03, (5/tau)^2: 3.81e+06. For the moment, maybe constant time.
meas:    0.85 M, max t:   +2.36, max tau: 2.56e-03, (5/tau)^2: 3.83e+06. For the moment, maybe constant time.
meas:    0.85 M, max t:   +2.41, max tau: 2.61e-03, (5/tau)^2: 3.66e+06. For the moment, maybe constant time.
meas:    0.87 M, max t:   +2.25, max tau: 2.41e-03, (5/tau)^2: 4.30e+06. For the moment, maybe constant time.
meas:    0.88 M, max t:   +2.32, max tau: 2.48e-03, (5/tau)^2: 4.07e+06. For the moment, maybe constant time.
meas:    0.89 M, max t:   +2.22, max tau: 2.35e-03, (5/tau)^2: 4.52e+06. For the moment, maybe constant time.
meas:    0.91 M, max t:   +2.18, max tau: 2.29e-03, (5/tau)^2: 4.78e+06. For the moment, maybe constant time.
meas:    0.94 M, max t:   +2.48, max tau: 2.56e-03, (5/tau)^2: 3.82e+06. For the moment, maybe constant time.
meas:    0.99 M, max t:   +2.29, max tau: 2.30e-03, (5/tau)^2: 4.73e+06. For the moment, maybe constant time.
meas:    1.05 M, max t:   +2.08, max tau: 2.03e-03, (5/tau)^2: 6.08e+06. For the moment, maybe constant time.
meas:    1.07 M, max t:   +1.84, max tau: 1.78e-03, (5/tau)^2: 7.88e+06. For the moment, maybe constant time.
meas:    1.11 M, max t:   +1.78, max tau: 1.69e-03, (5/tau)^2: 8.77e+06. For the moment, maybe constant time.
meas:    1.11 M, max t:   +1.78, max tau: 1.69e-03, (5/tau)^2: 8.77e+06. For the moment, maybe constant time.
meas:    1.14 M, max t:   +1.73, max tau: 1.63e-03, (5/tau)^2: 9.46e+06. For the moment, maybe constant time.
meas:    1.16 M, max t:   +1.81, max tau: 1.68e-03, (5/tau)^2: 8.82e+06. For the moment, maybe constant time.
meas:    1.19 M, max t:   +1.85, max tau: 1.70e-03, (5/tau)^2: 8.67e+06. For the moment, maybe constant time.
meas:    1.24 M, max t:   +1.94, max tau: 1.74e-03, (5/tau)^2: 8.24e+06. For the moment, maybe constant time.
meas:    1.25 M, max t:   +1.95, max tau: 1.74e-03, (5/tau)^2: 8.23e+06. For the moment, maybe constant time.
meas:    1.27 M, max t:   +1.94, max tau: 1.72e-03, (5/tau)^2: 8.47e+06. For the moment, maybe constant time.
meas:    1.29 M, max t:   +1.89, max tau: 1.66e-03, (5/tau)^2: 9.03e+06. For the moment, maybe constant time.
meas:    0.74 M, max t:   +2.00, max tau: 2.33e-03, (5/tau)^2: 4.61e+06. For the moment, maybe constant time.
meas:    0.76 M, max t:   +2.00, max tau: 2.29e-03, (5/tau)^2: 4.75e+06. For the moment, maybe constant time.
meas:    1.41 M, max t:   +2.08, max tau: 1.76e-03, (5/tau)^2: 8.11e+06. For the moment, maybe constant time.
meas:    1.46 M, max t:   +2.15, max tau: 1.78e-03, (5/tau)^2: 7.91e+06. For the moment, maybe constant time.
meas:    1.48 M, max t:   +2.14, max tau: 1.75e-03, (5/tau)^2: 8.12e+06. For the moment, maybe constant time.
meas:    1.52 M, max t:   +2.04, max tau: 1.65e-03, (5/tau)^2: 9.14e+06. For the moment, maybe constant time.
meas:    1.52 M, max t:   +2.06, max tau: 1.67e-03, (5/tau)^2: 8.96e+06. For the moment, maybe constant time.
meas:    1.52 M, max t:   +2.11, max tau: 1.71e-03, (5/tau)^2: 8.54e+06. For the moment, maybe constant time.
meas:    1.54 M, max t:   +1.88, max tau: 1.51e-03, (5/tau)^2: 1.09e+07. For the moment, maybe constant time.
meas:    1.54 M, max t:   +1.89, max tau: 1.52e-03, (5/tau)^2: 1.08e+07. For the moment, maybe constant time.
meas:    1.57 M, max t:   +1.95, max tau: 1.56e-03, (5/tau)^2: 1.03e+07. For the moment, maybe constant time.
meas:    5.88 M, max t:   +1.51, max tau: 6.24e-04, (5/tau)^2: 6.42e+07. For the moment, maybe constant time.
meas:    1.66 M, max t:   +1.45, max tau: 1.13e-03, (5/tau)^2: 1.96e+07. For the moment, maybe constant time.
meas:    6.04 M, max t:   +1.71, max tau: 6.97e-04, (5/tau)^2: 5.15e+07. For the moment, maybe constant time.
meas:    6.13 M, max t:   +1.69, max tau: 6.82e-04, (5/tau)^2: 5.38e+07. For the moment, maybe constant time.
meas:    6.17 M, max t:   +1.79, max tau: 7.19e-04, (5/tau)^2: 4.83e+07. For the moment, maybe constant time.
meas:    6.25 M, max t:   +1.75, max tau: 7.01e-04, (5/tau)^2: 5.09e+07. For the moment, maybe constant time.
meas:    6.34 M, max t:   +1.61, max tau: 6.38e-04, (5/tau)^2: 6.15e+07. For the moment, maybe constant time.
meas:    6.43 M, max t:   +1.71, max tau: 6.76e-04, (5/tau)^2: 5.48e+07. For the moment, maybe constant time.
meas:    6.51 M, max t:   +1.75, max tau: 6.84e-04, (5/tau)^2: 5.34e+07. For the moment, maybe constant time.
meas:    6.59 M, max t:   +1.87, max tau: 7.27e-04, (5/tau)^2: 4.73e+07. For the moment, maybe constant time.
meas:    6.68 M, max t:   +1.91, max tau: 7.37e-04, (5/tau)^2: 4.60e+07. For the moment, maybe constant time.
meas:    6.76 M, max t:   +1.77, max tau: 6.79e-04, (5/tau)^2: 5.42e+07. For the moment, maybe constant time.
meas:    6.85 M, max t:   +1.87, max tau: 7.14e-04, (5/tau)^2: 4.90e+07. For the moment, maybe constant time.
meas:    6.94 M, max t:   +1.77, max tau: 6.71e-04, (5/tau)^2: 5.55e+07. For the moment, maybe constant time.
meas:    7.01 M, max t:   +1.71, max tau: 6.47e-04, (5/tau)^2: 5.97e+07. For the moment, maybe constant time.
meas:    7.09 M, max t:   +1.74, max tau: 6.52e-04, (5/tau)^2: 5.87e+07. For the moment, maybe constant time.
meas:    7.17 M, max t:   +1.78, max tau: 6.65e-04, (5/tau)^2: 5.66e+07. For the moment, maybe constant time.
meas:    7.26 M, max t:   +1.67, max tau: 6.19e-04, (5/tau)^2: 6.53e+07. For the moment, maybe constant time.
meas:    7.32 M, max t:   +1.73, max tau: 6.38e-04, (5/tau)^2: 6.14e+07. For the moment, maybe constant time.
meas:    7.41 M, max t:   +1.83, max tau: 6.73e-04, (5/tau)^2: 5.51e+07. For the moment, maybe constant time.
meas:    7.49 M, max t:   +2.08, max tau: 7.58e-04, (5/tau)^2: 4.35e+07. For the moment, maybe constant time.
meas:    7.58 M, max t:   +1.71, max tau: 6.22e-04, (5/tau)^2: 6.46e+07. For the moment, maybe constant time.
meas:    7.63 M, max t:   +1.70, max tau: 6.17e-04, (5/tau)^2: 6.58e+07. For the moment, maybe constant time.
meas:   10.10 M, max t:   +1.72, max tau: 5.41e-04, (5/tau)^2: 8.54e+07. For the moment, maybe constant time.
meas:   10.20 M, max t:   +1.65, max tau: 5.16e-04, (5/tau)^2: 9.40e+07. For the moment, maybe constant time.
meas:   10.30 M, max t:   +1.70, max tau: 5.29e-04, (5/tau)^2: 8.92e+07. For the moment, maybe constant time.
meas:   10.40 M, max t:   +1.62, max tau: 5.03e-04, (5/tau)^2: 9.87e+07. For the moment, maybe constant time.
meas:   10.50 M, max t:   +1.78, max tau: 5.51e-04, (5/tau)^2: 8.24e+07. For the moment, maybe constant time.
meas:   10.60 M, max t:   +1.88, max tau: 5.77e-04, (5/tau)^2: 7.51e+07. For the moment, maybe constant time.
meas:   10.70 M, max t:   +1.81, max tau: 5.54e-04, (5/tau)^2: 8.14e+07. For the moment, maybe constant time.
meas:   10.80 M, max t:   +1.83, max tau: 5.55e-04, (5/tau)^2: 8.10e+07. For the moment, maybe constant time.
meas:    8.41 M, max t:   +1.81, max tau: 6.23e-04, (5/tau)^2: 6.44e+07. For the moment, maybe constant time.
meas:   11.00 M, max t:   +1.85, max tau: 5.58e-04, (5/tau)^2: 8.03e+07. For the moment, maybe constant time.
meas:   11.10 M, max t:   +1.79, max tau: 5.38e-04, (5/tau)^2: 8.65e+07. For the moment, maybe constant time.
meas:   11.20 M, max t:   +1.85, max tau: 5.52e-04, (5/tau)^2: 8.19e+07. For the moment, maybe constant time.
meas:   11.30 M, max t:   +1.80, max tau: 5.36e-04, (5/tau)^2: 8.70e+07. For the moment, maybe constant time.
meas:    8.83 M, max t:   +1.82, max tau: 6.11e-04, (5/tau)^2: 6.69e+07. For the moment, maybe constant time.
meas:   11.50 M, max t:   +1.86, max tau: 5.47e-04, (5/tau)^2: 8.35e+07. For the moment, maybe constant time.
meas:    8.98 M, max t:   +1.82, max tau: 6.07e-04, (5/tau)^2: 6.78e+07. For the moment, maybe constant time.
meas:    9.07 M, max t:   +1.90, max tau: 6.29e-04, (5/tau)^2: 6.31e+07. For the moment, maybe constant time.
meas:    9.16 M, max t:   +1.72, max tau: 5.68e-04, (5/tau)^2: 7.74e+07. For the moment, maybe constant time.
meas:    9.23 M, max t:   +1.76, max tau: 5.80e-04, (5/tau)^2: 7.44e+07. For the moment, maybe constant time.
meas:    9.32 M, max t:   +1.60, max tau: 5.23e-04, (5/tau)^2: 9.13e+07. For the moment, maybe constant time.
meas:    9.40 M, max t:   +1.61, max tau: 5.24e-04, (5/tau)^2: 9.10e+07. For the moment, maybe constant time.
meas:    9.45 M, max t:   +1.60, max tau: 5.20e-04, (5/tau)^2: 9.25e+07. For the moment, maybe constant time.
meas:    9.52 M, max t:   +1.53, max tau: 4.97e-04, (5/tau)^2: 1.01e+08. For the moment, maybe constant time.
meas:    9.61 M, max t:   +1.74, max tau: 5.60e-04, (5/tau)^2: 7.96e+07. For the moment, maybe constant time.
meas:   12.50 M, max t:   +1.82, max tau: 5.15e-04, (5/tau)^2: 9.42e+07. For the moment, maybe constant time.
meas:    1.26 M, max t:   +2.06, max tau: 1.83e-03, (5/tau)^2: 7.44e+06. For the moment, maybe constant time.
meas:    1.26 M, max t:   +2.11, max tau: 1.88e-03, (5/tau)^2: 7.08e+06. For the moment, maybe constant time.
meas:    1.31 M, max t:   +1.95, max tau: 1.70e-03, (5/tau)^2: 8.66e+06. For the moment, maybe constant time.
meas:    1.34 M, max t:   +2.12, max tau: 1.83e-03, (5/tau)^2: 7.44e+06. For the moment, maybe constant time.
meas:    1.35 M, max t:   +2.24, max tau: 1.92e-03, (5/tau)^2: 6.75e+06. For the moment, maybe constant time.
meas:    1.36 M, max t:   +2.24, max tau: 1.92e-03, (5/tau)^2: 6.77e+06. For the moment, maybe constant time.
meas:    1.36 M, max t:   +2.24, max tau: 1.92e-03, (5/tau)^2: 6.77e+06. For the moment, maybe constant time.
meas:    1.36 M, max t:   +2.24, max tau: 1.92e-03, (5/tau)^2: 6.76e+06. For the moment, maybe constant time.
meas:    1.36 M, max t:   +2.23, max tau: 1.92e-03, (5/tau)^2: 6.82e+06. For the moment, maybe constant time.
meas:    1.37 M, max t:   +2.27, max tau: 1.94e-03, (5/tau)^2: 6.62e+06. For the moment, maybe constant time.
meas:    1.37 M, max t:   +2.29, max tau: 1.96e-03, (5/tau)^2: 6.49e+06. For the moment, maybe constant time.
meas:    1.37 M, max t:   +2.29, max tau: 1.96e-03, (5/tau)^2: 6.49e+06. For the moment, maybe constant time.
meas:    1.37 M, max t:   +2.29, max tau: 1.96e-03, (5/tau)^2: 6.49e+06. For the moment, maybe constant time.
meas:    1.37 M, max t:   +2.29, max tau: 1.96e-03, (5/tau)^2: 6.49e+06. For the moment, maybe constant time.
meas:    1.38 M, max t:   +2.30, max tau: 1.96e-03, (5/tau)^2: 6.54e+06. For the moment, maybe constant time.
meas:    1.38 M, max t:   +2.30, max tau: 1.96e-03, (5/tau)^2: 6.53e+06. For the moment, maybe constant time.
meas:    1.38 M, max t:   +2.30, max tau: 1.96e-03, (5/tau)^2: 6.53e+06. For the moment, maybe constant time.
meas:    1.38 M, max t:   +2.30, max tau: 1.96e-03, (5/tau)^2: 6.53e+06. For the moment, maybe constant time.
meas:    1.39 M, max t:   +2.30, max tau: 1.95e-03, (5/tau)^2: 6.54e+06. For the moment, maybe constant time.
meas:    1.39 M, max t:   +2.30, max tau: 1.95e-03, (5/tau)^2: 6.54e+06. For the moment, maybe constant time.
meas:    1.39 M, max t:   +2.31, max tau: 1.96e-03, (5/tau)^2: 6.52e+06. For the moment, maybe constant time.
meas:    1.39 M, max t:   +2.31, max tau: 1.96e-03, (5/tau)^2: 6.52e+06. For the moment, maybe constant time.
meas:    1.40 M, max t:   +2.42, max tau: 2.04e-03, (5/tau)^2: 5.98e+06. For the moment, maybe constant time.
meas:    1.40 M, max t:   +2.46, max tau: 2.08e-03, (5/tau)^2: 5.79e+06. For the moment, maybe constant time.
meas:    1.41 M, max t:   +2.38, max tau: 2.01e-03, (5/tau)^2: 6.18e+06. For the moment, maybe constant time.
meas:    1.41 M, max t:   +2.38, max tau: 2.01e-03, (5/tau)^2: 6.18e+06. For the moment, maybe constant time.
meas:    1.41 M, max t:   +2.38, max tau: 2.01e-03, (5/tau)^2: 6.18e+06. For the moment, maybe constant time.
meas:    1.43 M, max t:   +2.42, max tau: 2.02e-03, (5/tau)^2: 6.11e+06. For the moment, maybe constant time.
meas:    1.43 M, max t:   +2.42, max tau: 2.02e-03, (5/tau)^2: 6.11e+06. For the moment, maybe constant time.
meas:    1.44 M, max t:   +2.36, max tau: 1.97e-03, (5/tau)^2: 6.46e+06. For the moment, maybe constant time.
meas:    1.44 M, max t:   +2.36, max tau: 1.97e-03, (5/tau)^2: 6.46e+06. For the moment, maybe constant time.
meas:    1.44 M, max t:   +2.36, max tau: 1.97e-03, (5/tau)^2: 6.46e+06. For the moment, maybe constant time.
meas:    1.44 M, max t:   +2.37, max tau: 1.97e-03, (5/tau)^2: 6.41e+06. For the moment, maybe constant time.
meas:    1.44 M, max t:   +2.37, max tau: 1.98e-03, (5/tau)^2: 6.39e+06. For the moment, maybe constant time.
meas:    1.44 M, max t:   +2.37, max tau: 1.98e-03, (5/tau)^2: 6.40e+06. For the moment, maybe constant time.
meas:    1.44 M, max t:   +2.37, max tau: 1.98e-03, (5/tau)^2: 6.40e+06. For the moment, maybe constant time.
meas:    1.44 M, max t:   +2.35, max tau: 1.96e-03, (5/tau)^2: 6.51e+06. For the moment, maybe constant time.
meas:    1.44 M, max t:   +2.35, max tau: 1.96e-03, (5/tau)^2: 6.51e+06. For the moment, maybe constant time.
meas:    1.44 M, max t:   +2.35, max tau: 1.96e-03, (5/tau)^2: 6.51e+06. For the moment, maybe constant time.
meas:    1.45 M, max t:   +2.34, max tau: 1.94e-03, (5/tau)^2: 6.64e+06. For the moment, maybe constant time.
meas:    1.45 M, max t:   +2.35, max tau: 1.95e-03, (5/tau)^2: 6.60e+06. For the moment, maybe constant time.
meas:    1.47 M, max t:   +2.35, max tau: 1.93e-03, (5/tau)^2: 6.68e+06. For the moment, maybe constant time.
meas:    1.47 M, max t:   +2.35, max tau: 1.93e-03, (5/tau)^2: 6.68e+06. For the moment, maybe constant time.
meas:    1.47 M, max t:   +2.34, max tau: 1.93e-03, (5/tau)^2: 6.69e+06. For the moment, maybe constant time.
meas:    1.47 M, max t:   +2.34, max tau: 1.93e-03, (5/tau)^2: 6.69e+06. For the moment, maybe constant time.
meas:    1.47 M, max t:   +2.34, max tau: 1.93e-03, (5/tau)^2: 6.71e+06. For the moment, maybe constant time.
meas:    1.48 M, max t:   +2.41, max tau: 1.98e-03, (5/tau)^2: 6.38e+06. For the moment, maybe constant time.
meas:    1.49 M, max t:   +2.36, max tau: 1.94e-03, (5/tau)^2: 6.65e+06. For the moment, maybe constant time.
meas:    1.49 M, max t:   +2.36, max tau: 1.94e-03, (5/tau)^2: 6.65e+06. For the moment, maybe constant time.
meas:    1.49 M, max t:   +2.36, max tau: 1.94e-03, (5/tau)^2: 6.64e+06. For the moment, maybe constant time.
meas:    1.49 M, max t:   +2.41, max tau: 1.98e-03, (5/tau)^2: 6.38e+06. For the moment, maybe constant time.
meas:    1.49 M, max t:   +2.41, max tau: 1.98e-03, (5/tau)^2: 6.38e+06. For the moment, maybe constant time.
meas:    1.50 M, max t:   +2.35, max tau: 1.92e-03, (5/tau)^2: 6.78e+06. For the moment, maybe constant time.
meas:    1.53 M, max t:   +2.29, max tau: 1.85e-03, (5/tau)^2: 7.31e+06. For the moment, maybe constant time.
meas:    1.53 M, max t:   +2.26, max tau: 1.82e-03, (5/tau)^2: 7.51e+06. For the moment, maybe constant time.
meas:   17.73 M, max t:   +2.29, max tau: 5.43e-04, (5/tau)^2: 8.49e+07. For the moment, maybe constant time.
meas:   17.83 M, max t:   +2.37, max tau: 5.61e-04, (5/tau)^2: 7.95e+07. For the moment, maybe constant time.
meas:   17.93 M, max t:   +2.39, max tau: 5.64e-04, (5/tau)^2: 7.85e+07. For the moment, maybe constant time.
meas:   18.03 M, max t:   +2.56, max tau: 6.03e-04, (5/tau)^2: 6.87e+07. For the moment, maybe constant time.
meas:   18.12 M, max t:   +2.52, max tau: 5.93e-04, (5/tau)^2: 7.12e+07. For the moment, maybe constant time.
meas:   18.22 M, max t:   +2.37, max tau: 5.56e-04, (5/tau)^2: 8.10e+07. For the moment, maybe constant time.
meas:   18.34 M, max t:   +2.30, max tau: 5.38e-04, (5/tau)^2: 8.64e+07. For the moment, maybe constant time.
meas:   18.43 M, max t:   +2.28, max tau: 5.30e-04, (5/tau)^2: 8.90e+07. For the moment, maybe constant time.
meas:   18.53 M, max t:   +2.24, max tau: 5.19e-04, (5/tau)^2: 9.27e+07. For the moment, maybe constant time.
meas:   18.63 M, max t:   +2.17, max tau: 5.03e-04, (5/tau)^2: 9.89e+07. For the moment, maybe constant time.
meas:    1.59 M, max t:   +2.15, max tau: 1.70e-03, (5/tau)^2: 8.63e+06. For the moment, maybe constant time.
meas:   18.81 M, max t:   +2.20, max tau: 5.08e-04, (5/tau)^2: 9.68e+07. For the moment, maybe constant time.
meas:    1.59 M, max t:   +2.12, max tau: 1.68e-03, (5/tau)^2: 8.81e+06. For the moment, maybe constant time.
meas:    1.59 M, max t:   +2.11, max tau: 1.67e-03, (5/tau)^2: 8.95e+06. For the moment, maybe constant time.
meas:    1.59 M, max t:   +2.11, max tau: 1.67e-03, (5/tau)^2: 8.95e+06. For the moment, maybe constant time.
meas:    1.59 M, max t:   +2.11, max tau: 1.67e-03, (5/tau)^2: 8.95e+06. For the moment, maybe constant time.
meas:    1.59 M, max t:   +2.11, max tau: 1.67e-03, (5/tau)^2: 8.95e+06. For the moment, maybe constant time.
meas:   19.42 M, max t:   +2.24, max tau: 5.08e-04, (5/tau)^2: 9.67e+07. For the moment, maybe constant time.
meas:   19.51 M, max t:   +2.23, max tau: 5.05e-04, (5/tau)^2: 9.80e+07. For the moment, maybe constant time.
meas:   19.61 M, max t:   +2.29, max tau: 5.17e-04, (5/tau)^2: 9.35e+07. For the moment, maybe constant time.
meas:   19.71 M, max t:   +2.26, max tau: 5.08e-04, (5/tau)^2: 9.68e+07. For the moment, maybe constant time.
meas:   19.81 M, max t:   +2.21, max tau: 4.97e-04, (5/tau)^2: 1.01e+08. For the moment, maybe constant time.
meas:   19.90 M, max t:   +2.19, max tau: 4.91e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   20.00 M, max t:   +2.09, max tau: 4.68e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   20.10 M, max t:   +2.19, max tau: 4.88e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   20.20 M, max t:   +2.18, max tau: 4.85e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   20.30 M, max t:   +2.28, max tau: 5.05e-04, (5/tau)^2: 9.80e+07. For the moment, maybe constant time.
meas:   20.39 M, max t:   +2.26, max tau: 5.00e-04, (5/tau)^2: 9.99e+07. For the moment, maybe constant time.
meas:   20.49 M, max t:   +2.10, max tau: 4.63e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   20.59 M, max t:   +2.02, max tau: 4.45e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   20.69 M, max t:   +2.06, max tau: 4.53e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   20.73 M, max t:   +1.98, max tau: 4.34e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   20.83 M, max t:   +2.00, max tau: 4.38e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   20.98 M, max t:   +2.12, max tau: 4.64e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   21.08 M, max t:   +2.19, max tau: 4.76e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   21.18 M, max t:   +2.26, max tau: 4.92e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   21.28 M, max t:   +2.33, max tau: 5.05e-04, (5/tau)^2: 9.80e+07. For the moment, maybe constant time.
meas:   21.37 M, max t:   +2.27, max tau: 4.92e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   21.47 M, max t:   +2.17, max tau: 4.69e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   21.57 M, max t:   +2.12, max tau: 4.55e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   21.67 M, max t:   +2.11, max tau: 4.53e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   21.77 M, max t:   +2.10, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   21.86 M, max t:   +2.08, max tau: 4.46e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   21.96 M, max t:   +2.13, max tau: 4.55e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   22.06 M, max t:   +2.10, max tau: 4.46e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   22.16 M, max t:   +2.05, max tau: 4.36e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   22.26 M, max t:   +2.09, max tau: 4.44e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   22.35 M, max t:   +2.16, max tau: 4.57e-04, (5/tau)^2: 1.20e+08. For the moment, maybe constant time.
meas:   22.45 M, max t:   +2.07, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   22.55 M, max t:   +2.15, max tau: 4.52e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   22.65 M, max t:   +2.13, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   22.75 M, max t:   +2.01, max tau: 4.22e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   22.84 M, max t:   +1.97, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   23.38 M, max t:   +1.99, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   23.48 M, max t:   +1.97, max tau: 4.06e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   23.58 M, max t:   +2.05, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   23.68 M, max t:   +2.00, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   23.78 M, max t:   +2.08, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   23.43 M, max t:   +2.00, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   23.98 M, max t:   +1.94, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   23.63 M, max t:   +1.90, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   23.73 M, max t:   +2.00, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   23.82 M, max t:   +1.94, max tau: 3.98e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:   24.38 M, max t:   +1.95, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   24.48 M, max t:   +2.00, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   24.58 M, max t:   +2.03, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   24.68 M, max t:   +2.05, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   24.78 M, max t:   +2.12, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   24.88 M, max t:   +2.15, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   24.98 M, max t:   +2.07, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   25.08 M, max t:   +1.97, max tau: 3.93e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   25.18 M, max t:   +2.01, max tau: 4.01e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   25.28 M, max t:   +1.98, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   25.38 M, max t:   +2.02, max tau: 4.00e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   25.48 M, max t:   +2.08, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   25.58 M, max t:   +2.18, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   25.68 M, max t:   +2.21, max tau: 4.35e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   25.78 M, max t:   +2.13, max tau: 4.20e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   25.88 M, max t:   +2.05, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   25.49 M, max t:   +2.03, max tau: 4.02e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   25.59 M, max t:   +1.98, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   25.69 M, max t:   +1.96, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   25.78 M, max t:   +1.98, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   26.38 M, max t:   +2.05, max tau: 3.99e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   26.48 M, max t:   +2.12, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   26.58 M, max t:   +2.17, max tau: 4.22e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   26.68 M, max t:   +2.27, max tau: 4.39e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   26.78 M, max t:   +2.25, max tau: 4.35e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   26.88 M, max t:   +2.22, max tau: 4.29e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   26.98 M, max t:   +2.17, max tau: 4.19e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   26.50 M, max t:   +2.22, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   27.18 M, max t:   +2.30, max tau: 4.42e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   27.28 M, max t:   +2.35, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   27.38 M, max t:   +2.41, max tau: 4.61e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   27.48 M, max t:   +2.36, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   27.58 M, max t:   +2.26, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   27.09 M, max t:   +2.35, max tau: 4.52e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   27.19 M, max t:   +2.32, max tau: 4.45e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   27.28 M, max t:   +2.26, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   27.45 M, max t:   +2.31, max tau: 4.41e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   27.55 M, max t:   +2.19, max tau: 4.17e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   27.65 M, max t:   +2.16, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   27.74 M, max t:   +2.19, max tau: 4.17e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   27.84 M, max t:   +2.16, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   27.87 M, max t:   +2.16, max tau: 4.09e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   27.97 M, max t:   +2.18, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   28.07 M, max t:   +2.08, max tau: 3.92e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   28.16 M, max t:   +2.05, max tau: 3.86e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   28.26 M, max t:   +2.06, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   28.36 M, max t:   +2.10, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   28.46 M, max t:   +2.10, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   29.18 M, max t:   +2.07, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   29.28 M, max t:   +2.01, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   29.38 M, max t:   +2.08, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   29.48 M, max t:   +2.14, max tau: 3.95e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   29.58 M, max t:   +2.16, max tau: 3.97e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   29.68 M, max t:   +2.23, max tau: 4.08e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   29.78 M, max t:   +2.30, max tau: 4.21e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   29.88 M, max t:   +2.34, max tau: 4.29e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   29.98 M, max t:   +2.36, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   30.08 M, max t:   +2.33, max tau: 4.25e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   30.18 M, max t:   +2.25, max tau: 4.09e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   30.28 M, max t:   +2.30, max tau: 4.17e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   30.38 M, max t:   +2.31, max tau: 4.19e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   29.83 M, max t:   +2.25, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   29.93 M, max t:   +2.31, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   30.02 M, max t:   +2.35, max tau: 4.29e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   30.12 M, max t:   +2.32, max tau: 4.22e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   30.22 M, max t:   +2.32, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   30.32 M, max t:   +2.33, max tau: 4.24e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   30.41 M, max t:   +2.43, max tau: 4.41e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   30.51 M, max t:   +2.47, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   30.61 M, max t:   +2.43, max tau: 4.39e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   30.71 M, max t:   +2.29, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   31.48 M, max t:   +2.29, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   30.90 M, max t:   +2.33, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   31.00 M, max t:   +2.28, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   31.78 M, max t:   +2.30, max tau: 4.08e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   31.19 M, max t:   +2.27, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   31.29 M, max t:   +2.32, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   31.39 M, max t:   +2.41, max tau: 4.29e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   31.49 M, max t:   +2.39, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   31.59 M, max t:   +2.38, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   31.68 M, max t:   +2.34, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   31.78 M, max t:   +2.43, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   31.88 M, max t:   +2.51, max tau: 4.44e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   31.98 M, max t:   +2.55, max tau: 4.52e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   32.07 M, max t:   +2.54, max tau: 4.48e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   32.17 M, max t:   +2.53, max tau: 4.46e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   32.27 M, max t:   +2.52, max tau: 4.43e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   32.37 M, max t:   +2.56, max tau: 4.50e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   32.47 M, max t:   +2.66, max tau: 4.66e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   32.56 M, max t:   +2.63, max tau: 4.60e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   32.66 M, max t:   +2.56, max tau: 4.48e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   32.76 M, max t:   +2.50, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   33.58 M, max t:   +2.48, max tau: 4.28e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   33.68 M, max t:   +2.40, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   33.78 M, max t:   +2.43, max tau: 4.19e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   33.88 M, max t:   +2.36, max tau: 4.05e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   33.98 M, max t:   +2.41, max tau: 4.13e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   34.08 M, max t:   +2.46, max tau: 4.21e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   34.18 M, max t:   +2.52, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   34.28 M, max t:   +2.62, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   34.38 M, max t:   +2.70, max tau: 4.61e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   34.48 M, max t:   +2.63, max tau: 4.48e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   34.58 M, max t:   +2.69, max tau: 4.58e-04, (5/tau)^2: 1.19e+08. For the moment, maybe constant time.
meas:   34.68 M, max t:   +2.65, max tau: 4.50e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   34.78 M, max t:   +2.70, max tau: 4.58e-04, (5/tau)^2: 1.19e+08. For the moment, maybe constant time.
meas:   34.88 M, max t:   +2.73, max tau: 4.62e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   34.98 M, max t:   +2.68, max tau: 4.54e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   35.08 M, max t:   +2.71, max tau: 4.58e-04, (5/tau)^2: 1.19e+08. For the moment, maybe constant time.
meas:   35.18 M, max t:   +2.63, max tau: 4.44e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   35.28 M, max t:   +2.56, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   35.38 M, max t:   +2.61, max tau: 4.39e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   35.48 M, max t:   +2.58, max tau: 4.33e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   35.58 M, max t:   +2.54, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   35.00 M, max t:   +2.55, max tau: 4.31e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   35.78 M, max t:   +2.52, max tau: 4.21e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   35.88 M, max t:   +2.56, max tau: 4.28e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   35.98 M, max t:   +2.62, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   36.08 M, max t:   +2.66, max tau: 4.43e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   36.18 M, max t:   +2.72, max tau: 4.53e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   36.28 M, max t:   +2.66, max tau: 4.42e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   36.38 M, max t:   +2.73, max tau: 4.53e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   36.48 M, max t:   +2.69, max tau: 4.45e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   35.88 M, max t:   +2.62, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   36.68 M, max t:   +2.67, max tau: 4.41e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   36.08 M, max t:   +2.60, max tau: 4.33e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   36.17 M, max t:   +2.59, max tau: 4.31e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   36.98 M, max t:   +2.51, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   37.08 M, max t:   +2.58, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   37.18 M, max t:   +2.59, max tau: 4.25e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   37.28 M, max t:   +2.67, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   37.38 M, max t:   +2.70, max tau: 4.42e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   37.48 M, max t:   +2.64, max tau: 4.31e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   37.58 M, max t:   +2.58, max tau: 4.21e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   37.68 M, max t:   +2.62, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   37.78 M, max t:   +2.58, max tau: 4.20e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   37.88 M, max t:   +2.60, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   37.98 M, max t:   +2.57, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   38.08 M, max t:   +2.62, max tau: 4.24e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   38.18 M, max t:   +2.59, max tau: 4.20e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   38.28 M, max t:   +2.57, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   38.38 M, max t:   +2.54, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   38.48 M, max t:   +2.52, max tau: 4.06e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   38.58 M, max t:   +2.58, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   37.94 M, max t:   +2.53, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   38.78 M, max t:   +2.59, max tau: 4.16e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   38.88 M, max t:   +2.64, max tau: 4.24e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   38.98 M, max t:   +2.70, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   39.08 M, max t:   +2.73, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   39.18 M, max t:   +2.68, max tau: 4.28e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   39.28 M, max t:   +2.62, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   39.38 M, max t:   +2.59, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   39.48 M, max t:   +2.54, max tau: 4.05e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   39.58 M, max t:   +2.53, max tau: 4.01e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   39.68 M, max t:   +2.48, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   39.78 M, max t:   +2.54, max tau: 4.02e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   39.88 M, max t:   +2.62, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   39.98 M, max t:   +2.71, max tau: 4.28e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   40.08 M, max t:   +2.72, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   40.18 M, max t:   +2.69, max tau: 4.25e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   40.28 M, max t:   +2.73, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   40.38 M, max t:   +2.66, max tau: 4.19e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   40.48 M, max t:   +2.71, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   40.58 M, max t:   +2.64, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   40.68 M, max t:   +2.60, max tau: 4.08e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   40.78 M, max t:   +2.58, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   40.88 M, max t:   +2.62, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   40.98 M, max t:   +2.58, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   41.08 M, max t:   +2.62, max tau: 4.09e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   41.18 M, max t:   +2.61, max tau: 4.06e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   41.28 M, max t:   +2.53, max tau: 3.93e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   41.38 M, max t:   +2.58, max tau: 4.01e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   41.48 M, max t:   +2.52, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   41.58 M, max t:   +2.56, max tau: 3.97e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   41.68 M, max t:   +2.48, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   41.78 M, max t:   +2.54, max tau: 3.93e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   41.88 M, max t:   +2.58, max tau: 3.99e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   41.98 M, max t:   +2.53, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   42.08 M, max t:   +2.46, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   42.18 M, max t:   +2.50, max tau: 3.85e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   42.28 M, max t:   +2.48, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   42.38 M, max t:   +2.54, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   42.48 M, max t:   +2.58, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   42.58 M, max t:   +2.54, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   42.68 M, max t:   +2.56, max tau: 3.92e-04, (5/tau)^2: 1.63e+08. For the moment, maybe constant time.
meas:   42.78 M, max t:   +2.59, max tau: 3.96e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   42.88 M, max t:   +2.54, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   42.98 M, max t:   +2.59, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   43.08 M, max t:   +2.55, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   43.18 M, max t:   +2.57, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   43.28 M, max t:   +2.60, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   43.38 M, max t:   +2.53, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   43.48 M, max t:   +2.48, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   43.58 M, max t:   +2.42, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   43.68 M, max t:   +2.46, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   43.78 M, max t:   +2.49, max tau: 3.77e-04, (5/tau)^2: 1.76e+08. For the moment, maybe constant time.
meas:   43.88 M, max t:   +2.47, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   43.13 M, max t:   +2.45, max tau: 3.72e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   43.23 M, max t:   +2.52, max tau: 3.84e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   44.18 M, max t:   +2.55, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   43.43 M, max t:   +2.55, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   43.53 M, max t:   +2.52, max tau: 3.83e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   43.62 M, max t:   +2.52, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   43.72 M, max t:   +2.49, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   44.68 M, max t:   +2.49, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   44.78 M, max t:   +2.54, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   44.88 M, max t:   +2.46, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   44.98 M, max t:   +2.52, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   45.08 M, max t:   +2.47, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   45.18 M, max t:   +2.42, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   45.28 M, max t:   +2.47, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   45.38 M, max t:   +2.53, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   45.48 M, max t:   +2.47, max tau: 3.66e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   45.58 M, max t:   +2.41, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   45.68 M, max t:   +2.45, max tau: 3.62e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   45.78 M, max t:   +2.41, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   45.88 M, max t:   +2.46, max tau: 3.63e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   45.98 M, max t:   +2.43, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   46.08 M, max t:   +2.45, max tau: 3.61e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   46.18 M, max t:   +2.42, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   46.28 M, max t:   +2.48, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   46.38 M, max t:   +2.44, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   46.48 M, max t:   +2.42, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   46.58 M, max t:   +2.48, max tau: 3.63e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   46.68 M, max t:   +2.42, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   46.78 M, max t:   +2.44, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   46.88 M, max t:   +2.39, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   46.98 M, max t:   +2.33, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   47.08 M, max t:   +2.28, max tau: 3.32e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:   47.18 M, max t:   +2.25, max tau: 3.27e-04, (5/tau)^2: 2.33e+08. For the moment, maybe constant time.
meas:   47.28 M, max t:   +2.22, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   47.38 M, max t:   +2.27, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   47.48 M, max t:   +2.32, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   47.58 M, max t:   +2.33, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   47.68 M, max t:   +2.35, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:   47.78 M, max t:   +2.31, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   47.88 M, max t:   +2.36, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:   47.98 M, max t:   +2.40, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:   48.08 M, max t:   +2.43, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   48.18 M, max t:   +2.47, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   48.28 M, max t:   +2.52, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   48.38 M, max t:   +2.55, max tau: 3.66e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   48.48 M, max t:   +2.49, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   48.58 M, max t:   +2.43, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.


==> eval/dudect_results/salsa20_32broken.dat <==
  1.88
 16.09
 17.40
 28.37
 26.44
 26.78
 34.93
 33.20
 31.76
 37.64
 44.69
 44.20
 43.22
 45.05
 46.86
 47.77
 52.41
 52.94
 55.58
 54.92
 53.64
 53.56
 53.46
 52.70
 56.87
 60.44
 60.31
 59.70
 58.75
 60.90
 64.29
 67.00
 70.87
 73.64
 74.30
 78.45
 77.92
 78.38
 80.73
 84.04
 85.22
 85.06
 86.65
 85.87
 87.49
 89.78
 92.19
 93.68
 95.45
 95.00
 94.75
 96.81
 99.66
102.43
104.61
106.77
108.68
110.45
109.18
111.51
111.01
113.51
113.01
115.16
114.98
115.11
116.23
116.06
117.35
119.82
120.15
121.83
124.17
123.57
124.11
123.76
123.61
125.49
127.79
129.44
131.06
132.95
131.74
133.92
135.89
138.36
140.14
142.05
143.97
143.40
143.50
144.96
144.54
145.46
147.37
147.21
149.10
148.75
148.59
147.80
149.45
150.56
152.78
151.91
152.97
152.05
153.13
152.74
152.10
151.87
152.91
154.70
155.91
157.54
157.22
156.96
158.69
160.35
159.89
161.84
162.51
162.75
163.51
163.19
163.49
163.52
165.12
165.56
165.07
166.87
167.25
168.86
168.61
170.04
170.96
172.84
172.56
171.91
171.33
171.63
172.16
171.75
171.44
172.53
173.46
174.85
175.82
176.81
176.79
178.13
177.84
179.27
179.41
180.62
180.45
180.65
180.39
179.86
180.40
181.04
180.85
182.15
181.85
183.37
184.41
184.21
183.93
183.49
183.82
183.84
185.28
184.96
186.21
185.48
185.89
186.69
186.37
186.14
187.71
188.47
190.02
191.35
191.96
193.07
192.87
192.39
192.06
191.90
191.21
192.18
193.24
194.76
196.29
196.31
197.20
198.68
200.04
200.47
200.20
201.09
201.24
201.74
203.02
202.59
203.50
204.94
205.54
205.20
204.97
205.01
205.79
205.29
204.94
205.95
206.07
205.83
206.76
208.36
209.28
209.18
208.94
210.23
210.40
210.82
211.35
211.95
213.22
213.22
212.99
213.89
213.76
214.96
215.50
215.48
215.05
216.36
217.01
216.85
217.13
218.47
219.62
219.68
219.68
220.68
220.46
220.87
220.66
220.42
220.36
221.01
220.73
220.71
221.62
222.70
223.02
222.78
223.06
223.54
224.02
223.64
224.51
224.26
223.87
223.60
224.28
224.12
224.98
226.19
225.92
225.86
226.57
227.20
228.52
228.46
229.03
228.82
228.73
229.15
228.95
228.99
228.67
228.21
229.15
230.17
230.73
230.48
230.24
230.72
230.45
230.19
231.31
232.47
232.77
232.60
232.71
233.45
233.17
232.94
234.18
234.61
234.45
235.17
234.77
234.40
234.33
234.12
233.99
235.02
235.79
235.43
235.58
236.66
236.82
236.67
237.69
238.89
239.71
240.76
240.95
240.77
241.53
241.32
242.39
242.52
242.88
242.60
242.82
243.13
244.16
244.87
245.17
246.21
247.39
248.16
248.98
248.81
249.92
250.51
250.25
250.32
250.13
250.51
250.36
251.40
251.17
252.16
252.16
251.92
252.26
253.39
253.30
254.55
255.06
254.77
254.62
254.50
255.52
256.62
257.77
257.50
257.65
258.68
259.71
259.95
260.96
261.30
262.25
262.17
262.45
263.13
264.22
263.98
264.45
264.56
264.89
265.87
265.66
266.73
266.73
267.62
267.45
268.49
269.13
268.88
268.35
269.25
270.32
271.21
270.93
270.64
269.99
269.92
270.92
271.96
273.00
272.54
272.27
272.25
273.38
273.20
273.00
273.00
273.42
273.14
273.98
273.77
274.52
274.35
275.37
275.83
275.52
276.47
276.11
276.34
275.96
275.73
276.11
275.71
276.66
277.54
278.59
278.35
279.29
279.40
279.81
279.54
279.35
279.11
278.90
279.85
280.51
280.29
280.84
281.74
282.59
283.11
283.24
282.89
283.84
283.67
284.48
285.16
286.29
286.22
286.02
286.86
287.34
288.25
288.43
288.15
287.98
287.76
288.53
289.40
290.12
290.89
290.58
290.30
290.51
290.34
290.85
291.44
291.38
292.32
292.11
292.17
293.14
293.04
293.99
293.80
293.60
294.12
294.86
295.47
295.70
295.96
296.80
296.53
297.31
297.33
297.87
298.06
299.18
299.03
299.63
300.12
299.79
299.65
299.94
300.68
301.58
301.48
302.29
302.17
303.04
302.95
302.72
303.47
303.31
304.02
304.35
305.34
305.16


==> eval/dudect_results/salsa20_32broken.txt <==
meas:    0.06 M, max t:   +1.88, max tau: 7.56e-03, (5/tau)^2: 4.38e+05. For the moment, maybe constant time.
meas:    0.19 M, max t:  +16.09, max tau: 3.70e-02, (5/tau)^2: 1.83e+04. Probably not constant time.
meas:    0.28 M, max t:  +17.40, max tau: 3.30e-02, (5/tau)^2: 2.29e+04. Probably not constant time.
meas:    0.37 M, max t:  +28.37, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:    0.46 M, max t:  +26.44, max tau: 3.90e-02, (5/tau)^2: 1.65e+04. Probably not constant time.
meas:    0.55 M, max t:  +26.78, max tau: 3.60e-02, (5/tau)^2: 1.93e+04. Probably not constant time.
meas:    0.65 M, max t:  +34.93, max tau: 4.35e-02, (5/tau)^2: 1.32e+04. Probably not constant time.
meas:    0.74 M, max t:  +33.20, max tau: 3.87e-02, (5/tau)^2: 1.67e+04. Probably not constant time.
meas:    0.83 M, max t:  +31.76, max tau: 3.49e-02, (5/tau)^2: 2.05e+04. Probably not constant time.
meas:    0.92 M, max t:  +37.64, max tau: 3.92e-02, (5/tau)^2: 1.62e+04. Probably not constant time.
meas:    1.01 M, max t:  +44.69, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:    1.10 M, max t:  +44.20, max tau: 4.21e-02, (5/tau)^2: 1.41e+04. Probably not constant time.
meas:    1.20 M, max t:  +43.22, max tau: 3.95e-02, (5/tau)^2: 1.60e+04. Probably not constant time.
meas:    1.29 M, max t:  +45.05, max tau: 3.97e-02, (5/tau)^2: 1.59e+04. Probably not constant time.
meas:    1.38 M, max t:  +46.86, max tau: 3.99e-02, (5/tau)^2: 1.57e+04. Probably not constant time.
meas:    1.47 M, max t:  +47.77, max tau: 3.94e-02, (5/tau)^2: 1.61e+04. Probably not constant time.
meas:    1.57 M, max t:  +52.41, max tau: 4.18e-02, (5/tau)^2: 1.43e+04. Probably not constant time.
meas:    1.66 M, max t:  +52.94, max tau: 4.11e-02, (5/tau)^2: 1.48e+04. Probably not constant time.
meas:    1.75 M, max t:  +55.58, max tau: 4.20e-02, (5/tau)^2: 1.42e+04. Probably not constant time.
meas:    1.84 M, max t:  +54.92, max tau: 4.05e-02, (5/tau)^2: 1.53e+04. Probably not constant time.
meas:    1.93 M, max t:  +53.64, max tau: 3.86e-02, (5/tau)^2: 1.68e+04. Probably not constant time.
meas:    2.03 M, max t:  +53.56, max tau: 3.76e-02, (5/tau)^2: 1.77e+04. Probably not constant time.
meas:    2.12 M, max t:  +53.46, max tau: 3.67e-02, (5/tau)^2: 1.85e+04. Probably not constant time.
meas:    2.21 M, max t:  +52.70, max tau: 3.54e-02, (5/tau)^2: 1.99e+04. Probably not constant time.
meas:    2.30 M, max t:  +56.87, max tau: 3.75e-02, (5/tau)^2: 1.78e+04. Probably not constant time.
meas:    2.40 M, max t:  +60.44, max tau: 3.90e-02, (5/tau)^2: 1.64e+04. Probably not constant time.
meas:    2.49 M, max t:  +60.31, max tau: 3.82e-02, (5/tau)^2: 1.71e+04. Probably not constant time.
meas:    2.58 M, max t:  +59.70, max tau: 3.72e-02, (5/tau)^2: 1.81e+04. Probably not constant time.
meas:    2.67 M, max t:  +58.75, max tau: 3.60e-02, (5/tau)^2: 1.93e+04. Probably not constant time.
meas:    2.76 M, max t:  +60.90, max tau: 3.66e-02, (5/tau)^2: 1.86e+04. Probably not constant time.
meas:    2.86 M, max t:  +64.29, max tau: 3.80e-02, (5/tau)^2: 1.73e+04. Probably not constant time.
meas:    2.95 M, max t:  +67.00, max tau: 3.90e-02, (5/tau)^2: 1.64e+04. Probably not constant time.
meas:    3.05 M, max t:  +70.87, max tau: 4.06e-02, (5/tau)^2: 1.52e+04. Probably not constant time.
meas:    3.14 M, max t:  +73.64, max tau: 4.16e-02, (5/tau)^2: 1.45e+04. Probably not constant time.
meas:    3.23 M, max t:  +74.30, max tau: 4.13e-02, (5/tau)^2: 1.46e+04. Probably not constant time.
meas:    3.33 M, max t:  +78.45, max tau: 4.30e-02, (5/tau)^2: 1.35e+04. Probably not constant time.
meas:    3.42 M, max t:  +77.92, max tau: 4.22e-02, (5/tau)^2: 1.41e+04. Probably not constant time.
meas:    3.51 M, max t:  +78.38, max tau: 4.18e-02, (5/tau)^2: 1.43e+04. Probably not constant time.
meas:    3.60 M, max t:  +80.73, max tau: 4.25e-02, (5/tau)^2: 1.38e+04. Probably not constant time.
meas:    3.70 M, max t:  +84.04, max tau: 4.37e-02, (5/tau)^2: 1.31e+04. Probably not constant time.
meas:    3.79 M, max t:  +85.22, max tau: 4.38e-02, (5/tau)^2: 1.30e+04. Probably not constant time.
meas:    3.88 M, max t:  +85.06, max tau: 4.32e-02, (5/tau)^2: 1.34e+04. Probably not constant time.
meas:    3.98 M, max t:  +86.65, max tau: 4.35e-02, (5/tau)^2: 1.32e+04. Probably not constant time.
meas:    4.07 M, max t:  +85.87, max tau: 4.26e-02, (5/tau)^2: 1.38e+04. Probably not constant time.
meas:    4.16 M, max t:  +87.49, max tau: 4.29e-02, (5/tau)^2: 1.36e+04. Probably not constant time.
meas:    4.26 M, max t:  +89.78, max tau: 4.35e-02, (5/tau)^2: 1.32e+04. Probably not constant time.
meas:    4.35 M, max t:  +92.19, max tau: 4.42e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:    4.44 M, max t:  +93.68, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:    4.53 M, max t:  +95.45, max tau: 4.48e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:    4.62 M, max t:  +95.00, max tau: 4.42e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:    4.71 M, max t:  +94.75, max tau: 4.36e-02, (5/tau)^2: 1.31e+04. Probably not constant time.
meas:    4.81 M, max t:  +96.81, max tau: 4.41e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:    4.90 M, max t:  +99.66, max tau: 4.50e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:    4.99 M, max t: +102.43, max tau: 4.58e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:    5.09 M, max t: +104.61, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:    5.18 M, max t: +106.77, max tau: 4.69e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:    5.28 M, max t: +108.68, max tau: 4.73e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:    5.37 M, max t: +110.45, max tau: 4.77e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:    5.47 M, max t: +109.18, max tau: 4.67e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:    5.56 M, max t: +111.51, max tau: 4.73e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:    5.65 M, max t: +111.01, max tau: 4.67e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:    5.74 M, max t: +113.51, max tau: 4.74e-02, (5/tau)^2: 1.11e+04. Probably not constant time.
meas:    5.83 M, max t: +113.01, max tau: 4.68e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:    5.93 M, max t: +115.16, max tau: 4.73e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:    6.02 M, max t: +114.98, max tau: 4.69e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:    6.11 M, max t: +115.11, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:    6.21 M, max t: +116.23, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:    6.30 M, max t: +116.06, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:    6.39 M, max t: +117.35, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:    6.49 M, max t: +119.82, max tau: 4.70e-02, (5/tau)^2: 1.13e+04. Probably not constant time.
meas:    6.58 M, max t: +120.15, max tau: 4.68e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:    6.67 M, max t: +121.83, max tau: 4.72e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:    6.77 M, max t: +124.17, max tau: 4.77e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:    6.86 M, max t: +123.57, max tau: 4.72e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:    6.95 M, max t: +124.11, max tau: 4.71e-02, (5/tau)^2: 1.13e+04. Probably not constant time.
meas:    7.04 M, max t: +123.76, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:    7.13 M, max t: +123.61, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:    7.23 M, max t: +125.49, max tau: 4.67e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:    7.32 M, max t: +127.79, max tau: 4.72e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:    7.41 M, max t: +129.44, max tau: 4.75e-02, (5/tau)^2: 1.11e+04. Probably not constant time.
meas:    7.51 M, max t: +131.06, max tau: 4.78e-02, (5/tau)^2: 1.09e+04. Probably not constant time.
meas:    7.60 M, max t: +132.95, max tau: 4.82e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:    7.70 M, max t: +131.74, max tau: 4.75e-02, (5/tau)^2: 1.11e+04. Probably not constant time.
meas:    7.79 M, max t: +133.92, max tau: 4.80e-02, (5/tau)^2: 1.09e+04. Probably not constant time.
meas:    7.89 M, max t: +135.89, max tau: 4.84e-02, (5/tau)^2: 1.07e+04. Probably not constant time.
meas:    7.98 M, max t: +138.36, max tau: 4.90e-02, (5/tau)^2: 1.04e+04. Probably not constant time.
meas:    8.07 M, max t: +140.14, max tau: 4.93e-02, (5/tau)^2: 1.03e+04. Probably not constant time.
meas:    8.17 M, max t: +142.05, max tau: 4.97e-02, (5/tau)^2: 1.01e+04. Probably not constant time.
meas:    8.26 M, max t: +143.97, max tau: 5.01e-02, (5/tau)^2: 9.96e+03. Probably not constant time.
meas:    8.35 M, max t: +143.40, max tau: 4.96e-02, (5/tau)^2: 1.02e+04. Probably not constant time.
meas:    8.44 M, max t: +143.50, max tau: 4.94e-02, (5/tau)^2: 1.02e+04. Probably not constant time.
meas:    8.54 M, max t: +144.96, max tau: 4.96e-02, (5/tau)^2: 1.02e+04. Probably not constant time.
meas:    8.63 M, max t: +144.54, max tau: 4.92e-02, (5/tau)^2: 1.03e+04. Probably not constant time.
meas:    8.72 M, max t: +145.46, max tau: 4.92e-02, (5/tau)^2: 1.03e+04. Probably not constant time.
meas:    8.82 M, max t: +147.37, max tau: 4.96e-02, (5/tau)^2: 1.02e+04. Probably not constant time.
meas:    8.91 M, max t: +147.21, max tau: 4.93e-02, (5/tau)^2: 1.03e+04. Probably not constant time.
meas:    9.00 M, max t: +149.10, max tau: 4.97e-02, (5/tau)^2: 1.01e+04. Probably not constant time.
meas:    9.09 M, max t: +148.75, max tau: 4.93e-02, (5/tau)^2: 1.03e+04. Probably not constant time.
meas:    9.18 M, max t: +148.59, max tau: 4.90e-02, (5/tau)^2: 1.04e+04. Probably not constant time.
meas:    9.28 M, max t: +147.80, max tau: 4.85e-02, (5/tau)^2: 1.06e+04. Probably not constant time.
meas:    9.37 M, max t: +149.45, max tau: 4.88e-02, (5/tau)^2: 1.05e+04. Probably not constant time.
meas:    9.47 M, max t: +150.56, max tau: 4.89e-02, (5/tau)^2: 1.04e+04. Probably not constant time.
meas:    9.56 M, max t: +152.78, max tau: 4.94e-02, (5/tau)^2: 1.02e+04. Probably not constant time.
meas:    9.66 M, max t: +151.91, max tau: 4.89e-02, (5/tau)^2: 1.05e+04. Probably not constant time.
meas:    9.75 M, max t: +152.97, max tau: 4.90e-02, (5/tau)^2: 1.04e+04. Probably not constant time.
meas:    9.84 M, max t: +152.05, max tau: 4.85e-02, (5/tau)^2: 1.06e+04. Probably not constant time.
meas:    9.94 M, max t: +153.13, max tau: 4.86e-02, (5/tau)^2: 1.06e+04. Probably not constant time.
meas:   10.03 M, max t: +152.74, max tau: 4.82e-02, (5/tau)^2: 1.07e+04. Probably not constant time.
meas:   10.12 M, max t: +152.10, max tau: 4.78e-02, (5/tau)^2: 1.09e+04. Probably not constant time.
meas:   10.21 M, max t: +151.87, max tau: 4.75e-02, (5/tau)^2: 1.11e+04. Probably not constant time.
meas:   10.30 M, max t: +152.91, max tau: 4.76e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   10.40 M, max t: +154.70, max tau: 4.80e-02, (5/tau)^2: 1.09e+04. Probably not constant time.
meas:   10.49 M, max t: +155.91, max tau: 4.81e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   10.58 M, max t: +157.54, max tau: 4.84e-02, (5/tau)^2: 1.07e+04. Probably not constant time.
meas:   10.67 M, max t: +157.22, max tau: 4.81e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   10.76 M, max t: +156.96, max tau: 4.78e-02, (5/tau)^2: 1.09e+04. Probably not constant time.
meas:   10.86 M, max t: +158.69, max tau: 4.82e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   10.95 M, max t: +160.35, max tau: 4.85e-02, (5/tau)^2: 1.06e+04. Probably not constant time.
meas:   11.04 M, max t: +159.89, max tau: 4.81e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   11.13 M, max t: +161.84, max tau: 4.85e-02, (5/tau)^2: 1.06e+04. Probably not constant time.
meas:   11.23 M, max t: +162.51, max tau: 4.85e-02, (5/tau)^2: 1.06e+04. Probably not constant time.
meas:   11.32 M, max t: +162.75, max tau: 4.84e-02, (5/tau)^2: 1.07e+04. Probably not constant time.
meas:   11.41 M, max t: +163.51, max tau: 4.84e-02, (5/tau)^2: 1.07e+04. Probably not constant time.
meas:   11.50 M, max t: +163.19, max tau: 4.81e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   11.59 M, max t: +163.49, max tau: 4.80e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   11.69 M, max t: +163.52, max tau: 4.78e-02, (5/tau)^2: 1.09e+04. Probably not constant time.
meas:   11.78 M, max t: +165.12, max tau: 4.81e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   11.87 M, max t: +165.56, max tau: 4.81e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   11.96 M, max t: +165.07, max tau: 4.77e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   12.06 M, max t: +166.87, max tau: 4.81e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   12.15 M, max t: +167.25, max tau: 4.80e-02, (5/tau)^2: 1.09e+04. Probably not constant time.
meas:   12.24 M, max t: +168.86, max tau: 4.83e-02, (5/tau)^2: 1.07e+04. Probably not constant time.
meas:   12.33 M, max t: +168.61, max tau: 4.80e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   12.43 M, max t: +170.04, max tau: 4.82e-02, (5/tau)^2: 1.07e+04. Probably not constant time.
meas:   12.52 M, max t: +170.96, max tau: 4.83e-02, (5/tau)^2: 1.07e+04. Probably not constant time.
meas:   12.61 M, max t: +172.84, max tau: 4.87e-02, (5/tau)^2: 1.06e+04. Probably not constant time.
meas:   12.71 M, max t: +172.56, max tau: 4.84e-02, (5/tau)^2: 1.07e+04. Probably not constant time.
meas:   12.80 M, max t: +171.91, max tau: 4.81e-02, (5/tau)^2: 1.08e+04. Probably not constant time.
meas:   12.89 M, max t: +171.33, max tau: 4.77e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   12.99 M, max t: +171.63, max tau: 4.76e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   13.08 M, max t: +172.16, max tau: 4.76e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   13.17 M, max t: +171.75, max tau: 4.73e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:   13.26 M, max t: +171.44, max tau: 4.71e-02, (5/tau)^2: 1.13e+04. Probably not constant time.
meas:   13.35 M, max t: +172.53, max tau: 4.72e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:   13.45 M, max t: +173.46, max tau: 4.73e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:   13.54 M, max t: +174.85, max tau: 4.75e-02, (5/tau)^2: 1.11e+04. Probably not constant time.
meas:   13.63 M, max t: +175.82, max tau: 4.76e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   13.72 M, max t: +176.81, max tau: 4.77e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   13.81 M, max t: +176.79, max tau: 4.76e-02, (5/tau)^2: 1.11e+04. Probably not constant time.
meas:   13.91 M, max t: +178.13, max tau: 4.78e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   14.00 M, max t: +177.84, max tau: 4.75e-02, (5/tau)^2: 1.11e+04. Probably not constant time.
meas:   14.09 M, max t: +179.27, max tau: 4.77e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   14.19 M, max t: +179.41, max tau: 4.76e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   14.28 M, max t: +180.62, max tau: 4.78e-02, (5/tau)^2: 1.09e+04. Probably not constant time.
meas:   14.37 M, max t: +180.45, max tau: 4.76e-02, (5/tau)^2: 1.10e+04. Probably not constant time.
meas:   14.46 M, max t: +180.65, max tau: 4.75e-02, (5/tau)^2: 1.11e+04. Probably not constant time.
meas:   14.56 M, max t: +180.39, max tau: 4.73e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:   14.65 M, max t: +179.86, max tau: 4.70e-02, (5/tau)^2: 1.13e+04. Probably not constant time.
meas:   14.74 M, max t: +180.40, max tau: 4.70e-02, (5/tau)^2: 1.13e+04. Probably not constant time.
meas:   14.83 M, max t: +181.04, max tau: 4.70e-02, (5/tau)^2: 1.13e+04. Probably not constant time.
meas:   14.92 M, max t: +180.85, max tau: 4.68e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:   15.02 M, max t: +182.15, max tau: 4.70e-02, (5/tau)^2: 1.13e+04. Probably not constant time.
meas:   15.11 M, max t: +181.85, max tau: 4.68e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:   15.20 M, max t: +183.37, max tau: 4.70e-02, (5/tau)^2: 1.13e+04. Probably not constant time.
meas:   15.29 M, max t: +184.41, max tau: 4.72e-02, (5/tau)^2: 1.12e+04. Probably not constant time.
meas:   15.38 M, max t: +184.21, max tau: 4.70e-02, (5/tau)^2: 1.13e+04. Probably not constant time.
meas:   15.48 M, max t: +183.93, max tau: 4.68e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:   15.57 M, max t: +183.49, max tau: 4.65e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   15.66 M, max t: +183.82, max tau: 4.65e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   15.76 M, max t: +183.84, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   15.85 M, max t: +185.28, max tau: 4.65e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   15.94 M, max t: +184.96, max tau: 4.63e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   16.03 M, max t: +186.21, max tau: 4.65e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   16.13 M, max t: +185.48, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   16.22 M, max t: +185.89, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   16.31 M, max t: +186.69, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   16.40 M, max t: +186.37, max tau: 4.60e-02, (5/tau)^2: 1.18e+04. Probably not constant time.
meas:   16.49 M, max t: +186.14, max tau: 4.58e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:   16.59 M, max t: +187.71, max tau: 4.61e-02, (5/tau)^2: 1.18e+04. Probably not constant time.
meas:   16.68 M, max t: +188.47, max tau: 4.61e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   16.77 M, max t: +190.02, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   16.87 M, max t: +191.35, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   16.96 M, max t: +191.96, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   17.05 M, max t: +193.07, max tau: 4.68e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:   17.15 M, max t: +192.87, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   17.24 M, max t: +192.39, max tau: 4.63e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   17.33 M, max t: +192.06, max tau: 4.61e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   17.42 M, max t: +191.90, max tau: 4.60e-02, (5/tau)^2: 1.18e+04. Probably not constant time.
meas:   17.52 M, max t: +191.21, max tau: 4.57e-02, (5/tau)^2: 1.20e+04. Probably not constant time.
meas:   17.61 M, max t: +192.18, max tau: 4.58e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:   17.71 M, max t: +193.24, max tau: 4.59e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:   17.80 M, max t: +194.76, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   17.89 M, max t: +196.29, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   17.98 M, max t: +196.31, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   18.08 M, max t: +197.20, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   18.17 M, max t: +198.68, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   18.27 M, max t: +200.04, max tau: 4.68e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:   18.36 M, max t: +200.47, max tau: 4.68e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:   18.45 M, max t: +200.20, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   18.55 M, max t: +201.09, max tau: 4.67e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   18.64 M, max t: +201.24, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   18.73 M, max t: +201.74, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   18.82 M, max t: +203.02, max tau: 4.68e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:   18.91 M, max t: +202.59, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   19.01 M, max t: +203.50, max tau: 4.67e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   19.10 M, max t: +204.94, max tau: 4.69e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:   19.19 M, max t: +205.54, max tau: 4.69e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:   19.28 M, max t: +205.20, max tau: 4.67e-02, (5/tau)^2: 1.14e+04. Probably not constant time.
meas:   19.38 M, max t: +204.97, max tau: 4.66e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   19.47 M, max t: +205.01, max tau: 4.65e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   19.56 M, max t: +205.79, max tau: 4.65e-02, (5/tau)^2: 1.15e+04. Probably not constant time.
meas:   19.65 M, max t: +205.29, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   19.75 M, max t: +204.94, max tau: 4.61e-02, (5/tau)^2: 1.18e+04. Probably not constant time.
meas:   19.84 M, max t: +205.95, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   19.93 M, max t: +206.07, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   20.02 M, max t: +205.83, max tau: 4.60e-02, (5/tau)^2: 1.18e+04. Probably not constant time.
meas:   20.12 M, max t: +206.76, max tau: 4.61e-02, (5/tau)^2: 1.18e+04. Probably not constant time.
meas:   20.21 M, max t: +208.36, max tau: 4.63e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   20.30 M, max t: +209.28, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   20.40 M, max t: +209.18, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   20.49 M, max t: +208.94, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   20.58 M, max t: +210.23, max tau: 4.63e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   20.67 M, max t: +210.40, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   20.77 M, max t: +210.82, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   20.86 M, max t: +211.35, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   20.95 M, max t: +211.95, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   21.05 M, max t: +213.22, max tau: 4.65e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   21.14 M, max t: +213.22, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   21.23 M, max t: +212.99, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   21.32 M, max t: +213.89, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   21.41 M, max t: +213.76, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   21.51 M, max t: +214.96, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   21.60 M, max t: +215.50, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   21.69 M, max t: +215.48, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   21.78 M, max t: +215.05, max tau: 4.61e-02, (5/tau)^2: 1.18e+04. Probably not constant time.
meas:   21.88 M, max t: +216.36, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   21.97 M, max t: +217.01, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   22.06 M, max t: +216.85, max tau: 4.62e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   22.16 M, max t: +217.13, max tau: 4.61e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   22.25 M, max t: +218.47, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   22.34 M, max t: +219.62, max tau: 4.65e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   22.44 M, max t: +219.68, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   22.53 M, max t: +219.68, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   22.62 M, max t: +220.68, max tau: 4.64e-02, (5/tau)^2: 1.16e+04. Probably not constant time.
meas:   22.71 M, max t: +220.46, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   22.81 M, max t: +220.87, max tau: 4.63e-02, (5/tau)^2: 1.17e+04. Probably not constant time.
meas:   22.89 M, max t: +220.66, max tau: 4.61e-02, (5/tau)^2: 1.18e+04. Probably not constant time.
meas:   22.99 M, max t: +220.42, max tau: 4.60e-02, (5/tau)^2: 1.18e+04. Probably not constant time.
meas:   23.08 M, max t: +220.36, max tau: 4.59e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:   23.17 M, max t: +221.01, max tau: 4.59e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:   23.26 M, max t: +220.73, max tau: 4.58e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:   23.35 M, max t: +220.71, max tau: 4.57e-02, (5/tau)^2: 1.20e+04. Probably not constant time.
meas:   23.45 M, max t: +221.62, max tau: 4.58e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:   23.54 M, max t: +222.70, max tau: 4.59e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:   23.63 M, max t: +223.02, max tau: 4.59e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:   23.72 M, max t: +222.78, max tau: 4.57e-02, (5/tau)^2: 1.19e+04. Probably not constant time.
meas:   23.82 M, max t: +223.06, max tau: 4.57e-02, (5/tau)^2: 1.20e+04. Probably not constant time.
meas:   23.91 M, max t: +223.54, max tau: 4.57e-02, (5/tau)^2: 1.20e+04. Probably not constant time.
meas:   24.00 M, max t: +224.02, max tau: 4.57e-02, (5/tau)^2: 1.20e+04. Probably not constant time.
meas:   24.09 M, max t: +223.64, max tau: 4.56e-02, (5/tau)^2: 1.20e+04. Probably not constant time.
meas:   24.18 M, max t: +224.51, max tau: 4.57e-02, (5/tau)^2: 1.20e+04. Probably not constant time.
meas:   24.27 M, max t: +224.26, max tau: 4.55e-02, (5/tau)^2: 1.21e+04. Probably not constant time.
meas:   24.37 M, max t: +223.87, max tau: 4.54e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   24.46 M, max t: +223.60, max tau: 4.52e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   24.55 M, max t: +224.28, max tau: 4.53e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   24.64 M, max t: +224.12, max tau: 4.51e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   24.73 M, max t: +224.98, max tau: 4.52e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   24.83 M, max t: +226.19, max tau: 4.54e-02, (5/tau)^2: 1.21e+04. Probably not constant time.
meas:   24.92 M, max t: +225.92, max tau: 4.53e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   25.01 M, max t: +225.86, max tau: 4.52e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   25.11 M, max t: +226.57, max tau: 4.52e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   25.20 M, max t: +227.20, max tau: 4.53e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   25.29 M, max t: +228.52, max tau: 4.54e-02, (5/tau)^2: 1.21e+04. Probably not constant time.
meas:   25.39 M, max t: +228.46, max tau: 4.53e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   25.48 M, max t: +229.03, max tau: 4.54e-02, (5/tau)^2: 1.21e+04. Probably not constant time.
meas:   25.57 M, max t: +228.82, max tau: 4.53e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   25.66 M, max t: +228.73, max tau: 4.52e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   25.75 M, max t: +229.15, max tau: 4.52e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   25.84 M, max t: +228.95, max tau: 4.50e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   25.94 M, max t: +228.99, max tau: 4.50e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   26.03 M, max t: +228.67, max tau: 4.48e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   26.12 M, max t: +228.21, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   26.22 M, max t: +229.15, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   26.31 M, max t: +230.17, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   26.41 M, max t: +230.73, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   26.50 M, max t: +230.48, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   26.59 M, max t: +230.24, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   26.68 M, max t: +230.72, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   26.77 M, max t: +230.45, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   26.86 M, max t: +230.19, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   26.96 M, max t: +231.31, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   27.05 M, max t: +232.47, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   27.14 M, max t: +232.77, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   27.23 M, max t: +232.60, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   27.33 M, max t: +232.71, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   27.42 M, max t: +233.45, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   27.51 M, max t: +233.17, max tau: 4.45e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   27.60 M, max t: +232.94, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   27.69 M, max t: +234.18, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   27.79 M, max t: +234.61, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   27.88 M, max t: +234.45, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   27.97 M, max t: +235.17, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   28.07 M, max t: +234.77, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   28.16 M, max t: +234.40, max tau: 4.42e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   28.25 M, max t: +234.33, max tau: 4.41e-02, (5/tau)^2: 1.29e+04. Probably not constant time.
meas:   28.34 M, max t: +234.12, max tau: 4.40e-02, (5/tau)^2: 1.29e+04. Probably not constant time.
meas:   28.43 M, max t: +233.99, max tau: 4.39e-02, (5/tau)^2: 1.30e+04. Probably not constant time.
meas:   28.53 M, max t: +235.02, max tau: 4.40e-02, (5/tau)^2: 1.29e+04. Probably not constant time.
meas:   28.62 M, max t: +235.79, max tau: 4.41e-02, (5/tau)^2: 1.29e+04. Probably not constant time.
meas:   28.71 M, max t: +235.43, max tau: 4.39e-02, (5/tau)^2: 1.29e+04. Probably not constant time.
meas:   28.80 M, max t: +235.58, max tau: 4.39e-02, (5/tau)^2: 1.30e+04. Probably not constant time.
meas:   28.90 M, max t: +236.66, max tau: 4.40e-02, (5/tau)^2: 1.29e+04. Probably not constant time.
meas:   28.99 M, max t: +236.82, max tau: 4.40e-02, (5/tau)^2: 1.29e+04. Probably not constant time.
meas:   29.08 M, max t: +236.67, max tau: 4.39e-02, (5/tau)^2: 1.30e+04. Probably not constant time.
meas:   29.17 M, max t: +237.69, max tau: 4.40e-02, (5/tau)^2: 1.29e+04. Probably not constant time.
meas:   29.27 M, max t: +238.89, max tau: 4.42e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   29.36 M, max t: +239.71, max tau: 4.42e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   29.45 M, max t: +240.76, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   29.55 M, max t: +240.95, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   29.64 M, max t: +240.77, max tau: 4.42e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   29.73 M, max t: +241.53, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   29.82 M, max t: +241.32, max tau: 4.42e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   29.91 M, max t: +242.39, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   30.00 M, max t: +242.52, max tau: 4.43e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   30.09 M, max t: +242.88, max tau: 4.43e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   30.19 M, max t: +242.60, max tau: 4.42e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   30.28 M, max t: +242.82, max tau: 4.41e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   30.37 M, max t: +243.13, max tau: 4.41e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   30.46 M, max t: +244.16, max tau: 4.42e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   30.56 M, max t: +244.87, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   30.65 M, max t: +245.17, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   30.74 M, max t: +246.21, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   30.84 M, max t: +247.39, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   30.93 M, max t: +248.16, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   31.03 M, max t: +248.98, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   31.12 M, max t: +248.81, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   31.21 M, max t: +249.92, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   31.30 M, max t: +250.51, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   31.40 M, max t: +250.25, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   31.49 M, max t: +250.32, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   31.58 M, max t: +250.13, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   31.67 M, max t: +250.51, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   31.76 M, max t: +250.36, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   31.86 M, max t: +251.40, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   31.95 M, max t: +251.17, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   32.04 M, max t: +252.16, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   32.13 M, max t: +252.16, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   32.22 M, max t: +251.92, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   32.31 M, max t: +252.26, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   32.41 M, max t: +253.39, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   32.50 M, max t: +253.30, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   32.60 M, max t: +254.55, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   32.69 M, max t: +255.06, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   32.78 M, max t: +254.77, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   32.87 M, max t: +254.62, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   32.96 M, max t: +254.50, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   33.06 M, max t: +255.52, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   33.15 M, max t: +256.62, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   33.24 M, max t: +257.77, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   33.34 M, max t: +257.50, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   33.43 M, max t: +257.65, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   33.52 M, max t: +258.68, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   33.62 M, max t: +259.71, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   33.71 M, max t: +259.95, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   33.80 M, max t: +260.96, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   33.90 M, max t: +261.30, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   33.99 M, max t: +262.25, max tau: 4.50e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   34.08 M, max t: +262.17, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   34.17 M, max t: +262.45, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   34.26 M, max t: +263.13, max tau: 4.50e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   34.36 M, max t: +264.22, max tau: 4.51e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   34.45 M, max t: +263.98, max tau: 4.50e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   34.54 M, max t: +264.45, max tau: 4.50e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   34.63 M, max t: +264.56, max tau: 4.50e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   34.72 M, max t: +264.89, max tau: 4.50e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   34.82 M, max t: +265.87, max tau: 4.51e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   34.91 M, max t: +265.66, max tau: 4.50e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   35.00 M, max t: +266.73, max tau: 4.51e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   35.09 M, max t: +266.73, max tau: 4.50e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   35.18 M, max t: +267.62, max tau: 4.51e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   35.28 M, max t: +267.45, max tau: 4.50e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   35.37 M, max t: +268.49, max tau: 4.51e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   35.46 M, max t: +269.13, max tau: 4.52e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   35.55 M, max t: +268.88, max tau: 4.51e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   35.65 M, max t: +268.35, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   35.74 M, max t: +269.25, max tau: 4.50e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   35.84 M, max t: +270.32, max tau: 4.52e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   35.93 M, max t: +271.21, max tau: 4.52e-02, (5/tau)^2: 1.22e+04. Probably not constant time.
meas:   36.02 M, max t: +270.93, max tau: 4.51e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   36.12 M, max t: +270.64, max tau: 4.50e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   36.21 M, max t: +269.99, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   36.30 M, max t: +269.92, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   36.39 M, max t: +270.92, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   36.49 M, max t: +271.96, max tau: 4.50e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   36.58 M, max t: +273.00, max tau: 4.51e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   36.67 M, max t: +272.54, max tau: 4.50e-02, (5/tau)^2: 1.23e+04. Probably not constant time.
meas:   36.76 M, max t: +272.27, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   36.86 M, max t: +272.25, max tau: 4.48e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   36.95 M, max t: +273.38, max tau: 4.50e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   37.04 M, max t: +273.20, max tau: 4.49e-02, (5/tau)^2: 1.24e+04. Probably not constant time.
meas:   37.13 M, max t: +273.00, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   37.22 M, max t: +273.00, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   37.31 M, max t: +273.42, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   37.41 M, max t: +273.14, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   37.50 M, max t: +273.98, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   37.58 M, max t: +273.77, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   37.68 M, max t: +274.52, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   37.77 M, max t: +274.35, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   37.86 M, max t: +275.37, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   37.96 M, max t: +275.83, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   38.05 M, max t: +275.52, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   38.14 M, max t: +276.47, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   38.23 M, max t: +276.11, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   38.33 M, max t: +276.34, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   38.42 M, max t: +275.96, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   38.51 M, max t: +275.73, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   38.60 M, max t: +276.11, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   38.70 M, max t: +275.71, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   38.79 M, max t: +276.66, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   38.89 M, max t: +277.54, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   38.98 M, max t: +278.59, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   39.07 M, max t: +278.35, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   39.16 M, max t: +279.29, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   39.25 M, max t: +279.40, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   39.35 M, max t: +279.81, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   39.44 M, max t: +279.54, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   39.53 M, max t: +279.35, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   39.62 M, max t: +279.11, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   39.71 M, max t: +278.90, max tau: 4.43e-02, (5/tau)^2: 1.28e+04. Probably not constant time.
meas:   39.80 M, max t: +279.85, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   39.90 M, max t: +280.51, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   39.99 M, max t: +280.29, max tau: 4.43e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   40.08 M, max t: +280.84, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   40.17 M, max t: +281.74, max tau: 4.45e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   40.26 M, max t: +282.59, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   40.36 M, max t: +283.11, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   40.45 M, max t: +283.24, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   40.54 M, max t: +282.89, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   40.64 M, max t: +283.84, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   40.73 M, max t: +283.67, max tau: 4.44e-02, (5/tau)^2: 1.27e+04. Probably not constant time.
meas:   40.82 M, max t: +284.48, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   40.92 M, max t: +285.16, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   41.01 M, max t: +286.29, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   41.10 M, max t: +286.22, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   41.20 M, max t: +286.02, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   41.29 M, max t: +286.86, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   41.38 M, max t: +287.34, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   41.47 M, max t: +288.25, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   41.57 M, max t: +288.43, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   41.66 M, max t: +288.15, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   41.75 M, max t: +287.98, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   41.84 M, max t: +287.76, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   41.94 M, max t: +288.53, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   42.03 M, max t: +289.40, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   42.12 M, max t: +290.12, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   42.22 M, max t: +290.89, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   42.31 M, max t: +290.58, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   42.40 M, max t: +290.30, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   42.49 M, max t: +290.51, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   42.58 M, max t: +290.34, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   42.68 M, max t: +290.85, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   42.77 M, max t: +291.44, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   42.86 M, max t: +291.38, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   42.96 M, max t: +292.32, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.05 M, max t: +292.11, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.14 M, max t: +292.17, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.23 M, max t: +293.14, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.33 M, max t: +293.04, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.42 M, max t: +293.99, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.51 M, max t: +293.80, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.60 M, max t: +293.60, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.70 M, max t: +294.12, max tau: 4.45e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.79 M, max t: +294.86, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.88 M, max t: +295.47, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   43.98 M, max t: +295.70, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   44.07 M, max t: +295.96, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   44.16 M, max t: +296.80, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   44.25 M, max t: +296.53, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   44.35 M, max t: +297.31, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   44.44 M, max t: +297.33, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   44.53 M, max t: +297.87, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   44.62 M, max t: +298.06, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   44.72 M, max t: +299.18, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   44.81 M, max t: +299.03, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   44.90 M, max t: +299.63, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   44.99 M, max t: +300.12, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   45.09 M, max t: +299.79, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   45.18 M, max t: +299.65, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   45.27 M, max t: +299.94, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   45.36 M, max t: +300.68, max tau: 4.46e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   45.45 M, max t: +301.58, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   45.54 M, max t: +301.48, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   45.64 M, max t: +302.29, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   45.73 M, max t: +302.17, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   45.82 M, max t: +303.04, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   45.91 M, max t: +302.95, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   46.01 M, max t: +302.72, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   46.10 M, max t: +303.47, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   46.19 M, max t: +303.31, max tau: 4.46e-02, (5/tau)^2: 1.26e+04. Probably not constant time.
meas:   46.28 M, max t: +304.02, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   46.38 M, max t: +304.35, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   46.47 M, max t: +305.34, max tau: 4.48e-02, (5/tau)^2: 1.25e+04. Probably not constant time.
meas:   46.56 M, max t: +305.16, max tau: 4.47e-02, (5/tau)^2: 1.25e+04. Probably not constant time.


==> eval/dudect_results/salsa20_js.dat <==
  1.64
  1.68
  2.05
  1.89
  1.85
  1.73
  1.58
  1.37
  0.96
  1.69
  1.35
  1.52
  1.27
  1.26
  1.09
  1.31
  1.12
  1.39
  1.19
  1.24
  1.39
  1.52
  1.07
  1.04
  1.03
  0.99
  1.09
  0.94
  1.06
  1.03
  0.95
  1.09
  1.11
  1.55
  1.55
  1.51
  1.74
  1.63
  1.88
  2.01
  2.23
  2.28
  2.22
  2.08
  2.10
  1.95
  1.84
  1.68
  1.53
  1.64
  1.58
  1.58
  1.57
  1.90
  1.67
  1.65
  1.64
  1.58
  1.52
  1.48
  1.47
  1.52
  1.49
  1.55
  1.66
  1.63
  1.41
  1.37
  1.42
  1.33
  1.35
  1.50
  1.62
  1.60
  1.69
  1.77
  1.79
  1.73
  1.91
  1.83
  1.81
  1.81
  1.79
  1.99
  1.97
  1.99
  2.01
  1.94
  1.83
  1.89
  1.85
  2.08
  2.01
  1.95
  1.91
  1.94
  1.83
  1.85
  1.84
  1.81
  1.76
  1.92
  2.00
  1.94
  1.96
  1.88
  1.85
  1.90
  1.84
  1.76
  1.81
  1.90
  1.93
  1.91
  1.90
  1.86
  1.92
  1.92
  1.94
  1.96
  2.02
  2.16
  2.21
  2.29
  2.32
  2.25
  2.21
  2.20
  2.35
  2.33
  2.28
  2.30
  2.40
  2.57
  2.70
  2.72
  2.87
  2.80
  2.77
  2.70
  2.68
  2.93
  2.90
  2.87
  2.92
  2.90
  2.80
  2.80
  2.77
  2.81
  2.92
  2.94
  2.86
  2.64
  2.62
  2.61
  2.59
  2.63
  2.63
  2.66
  2.72
  2.68
  2.71
  2.73
  2.73
  2.78
  2.76
  2.81
  2.82
  2.89
  2.88
  2.94
  3.02
  2.99
  2.95
  3.01
  3.00
  3.00
  3.13
  3.21
  3.20
  3.30
  3.18
  3.18
  3.22
  3.22
  3.30
  3.46
  3.45
  3.54
  3.48
  3.45
  3.44
  3.33
  3.34
  3.41
  3.36
  3.19
  3.22
  3.14
  3.12
  3.21
  3.18
  3.04
  3.05
  3.07
  3.18
  3.22
  3.19
  3.24
  3.33
  3.36
  3.33
  3.27
  3.28
  3.28
  3.30
  3.17
  3.20
  3.21
  3.17
  3.21
  3.24
  3.32
  3.28
  3.29
  3.43
  3.38
  3.38
  3.44
  3.47
  3.54
  3.54
  3.54
  3.53
  3.54
  3.50
  3.63
  3.69
  3.56
  3.49
  3.61
  3.61
  3.51
  3.51
  3.46
  3.30
  3.33
  3.33
  3.27
  3.40
  3.44
  3.45
  3.47
  3.55
  3.68
  3.66
  3.71
  3.59
  3.58
  3.56
  3.58
  3.55
  3.52
  3.48
  3.39
  3.37
  3.38
  3.36
  3.42
  3.44
  3.46
  3.35
  3.35
  3.26
  3.29
  3.22
  3.26
  3.23
  3.27
  3.27
  3.21
  3.19
  3.24
  3.17
  3.23
  3.27
  3.15
  3.22
  3.23
  3.20
  3.21
  3.21
  3.26
  3.25
  3.24
  3.34
  3.26
  3.29
  3.24
  3.27
  3.31
  3.25
  3.23
  3.22
  3.24
  3.17
  3.19
  3.18
  3.24
  3.19
  3.19
  3.10
  3.10
  3.12
  3.18
  3.13
  3.16
  3.08
  3.08
  2.99
  2.91
  2.86
  2.87
  2.93
  2.97
  2.99
  2.96
  2.93
  2.98
  2.92
  2.90
  2.94
  2.86
  2.92
  2.83
  2.80
  2.81
  2.81
  2.80
  2.74
  2.65
  2.56
  2.55
  2.54
  2.53
  2.49
  2.55
  2.57
  2.62
  2.71
  2.74
  2.75
  2.81
  2.73
  2.67
  2.66
  2.61
  2.61
  2.63
  2.51
  2.35
  2.39
  2.40
  2.35
  2.42
  2.50
  2.55
  2.50
  2.46
  2.45
  2.48
  2.50
  2.45
  2.51
  2.51
  2.55
  2.60
  2.62
  2.65
  2.61
  2.50
  2.39
  2.32
  2.38
  2.35
  2.34
  2.26
  2.30
  2.29
  2.25
  2.32
  2.23
  2.24
  2.34
  2.32
  2.31
  2.25
  2.25
  2.26
  2.24
  2.33
  2.27
  2.26
  2.32
  2.34
  2.32
  2.45
  2.45
  2.42
  2.32
  2.28
  2.29
  2.24
  2.22
  2.19
  2.14
  2.11
  2.11
  2.08
  2.08
  2.04
  2.04
  1.99
  1.94
  1.98
  1.94
  1.99
  2.02
  2.10
  2.06
  2.15
  2.20
  2.27
  2.31
  2.25
  2.24
  2.21
  2.25
  2.24
  2.27
  2.25
  2.28
  2.31
  2.35
  2.33
  2.33
  2.29
  2.33
  2.36
  2.29
  2.38
  2.41
  2.41
  2.38
  2.40
  2.31
  2.32
  2.25
  2.25
  2.31
  2.26
  2.23
  2.26
  2.21
  2.24
  2.27


==> eval/dudect_results/salsa20_js.txt <==
meas:    0.10 M, max t:   +1.64, max tau: 5.24e-03, (5/tau)^2: 9.10e+05. For the moment, maybe constant time.
meas:    0.18 M, max t:   +1.68, max tau: 3.97e-03, (5/tau)^2: 1.59e+06. For the moment, maybe constant time.
meas:    0.30 M, max t:   +2.05, max tau: 3.77e-03, (5/tau)^2: 1.76e+06. For the moment, maybe constant time.
meas:    0.39 M, max t:   +1.89, max tau: 3.01e-03, (5/tau)^2: 2.76e+06. For the moment, maybe constant time.
meas:    0.12 M, max t:   +1.85, max tau: 5.26e-03, (5/tau)^2: 9.03e+05. For the moment, maybe constant time.
meas:    0.42 M, max t:   +1.73, max tau: 2.65e-03, (5/tau)^2: 3.55e+06. For the moment, maybe constant time.
meas:    0.50 M, max t:   +1.58, max tau: 2.24e-03, (5/tau)^2: 4.97e+06. For the moment, maybe constant time.
meas:    0.56 M, max t:   +1.37, max tau: 1.82e-03, (5/tau)^2: 7.57e+06. For the moment, maybe constant time.
meas:    0.82 M, max t:   +0.96, max tau: 1.07e-03, (5/tau)^2: 2.20e+07. For the moment, maybe constant time.
meas:    0.79 M, max t:   +1.69, max tau: 1.89e-03, (5/tau)^2: 6.97e+06. For the moment, maybe constant time.
meas:    0.97 M, max t:   +1.35, max tau: 1.37e-03, (5/tau)^2: 1.34e+07. For the moment, maybe constant time.
meas:    1.05 M, max t:   +1.52, max tau: 1.48e-03, (5/tau)^2: 1.15e+07. For the moment, maybe constant time.
meas:    1.14 M, max t:   +1.27, max tau: 1.19e-03, (5/tau)^2: 1.77e+07. For the moment, maybe constant time.
meas:    1.26 M, max t:   +1.26, max tau: 1.13e-03, (5/tau)^2: 1.97e+07. For the moment, maybe constant time.
meas:    1.50 M, max t:   +1.09, max tau: 8.92e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:    1.60 M, max t:   +1.31, max tau: 1.03e-03, (5/tau)^2: 2.35e+07. For the moment, maybe constant time.
meas:    1.68 M, max t:   +1.12, max tau: 8.62e-04, (5/tau)^2: 3.37e+07. For the moment, maybe constant time.
meas:    0.87 M, max t:   +1.39, max tau: 1.49e-03, (5/tau)^2: 1.13e+07. For the moment, maybe constant time.
meas:    0.93 M, max t:   +1.19, max tau: 1.23e-03, (5/tau)^2: 1.65e+07. For the moment, maybe constant time.
meas:    2.00 M, max t:   +1.24, max tau: 8.79e-04, (5/tau)^2: 3.23e+07. For the moment, maybe constant time.
meas:    2.10 M, max t:   +1.39, max tau: 9.60e-04, (5/tau)^2: 2.71e+07. For the moment, maybe constant time.
meas:    2.20 M, max t:   +1.52, max tau: 1.03e-03, (5/tau)^2: 2.37e+07. For the moment, maybe constant time.
meas:    2.30 M, max t:   +1.07, max tau: 7.03e-04, (5/tau)^2: 5.06e+07. For the moment, maybe constant time.
meas:    2.40 M, max t:   +1.04, max tau: 6.71e-04, (5/tau)^2: 5.55e+07. For the moment, maybe constant time.
meas:    1.32 M, max t:   +1.03, max tau: 9.00e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    1.38 M, max t:   +0.99, max tau: 8.42e-04, (5/tau)^2: 3.53e+07. For the moment, maybe constant time.
meas:    2.54 M, max t:   +1.09, max tau: 6.80e-04, (5/tau)^2: 5.40e+07. For the moment, maybe constant time.
meas:    2.80 M, max t:   +0.94, max tau: 5.62e-04, (5/tau)^2: 7.92e+07. For the moment, maybe constant time.
meas:    2.73 M, max t:   +1.06, max tau: 6.41e-04, (5/tau)^2: 6.09e+07. For the moment, maybe constant time.
meas:    1.56 M, max t:   +1.03, max tau: 8.26e-04, (5/tau)^2: 3.66e+07. For the moment, maybe constant time.
meas:    2.92 M, max t:   +0.95, max tau: 5.59e-04, (5/tau)^2: 8.00e+07. For the moment, maybe constant time.
meas:    3.19 M, max t:   +1.09, max tau: 6.10e-04, (5/tau)^2: 6.73e+07. For the moment, maybe constant time.
meas:    3.30 M, max t:   +1.11, max tau: 6.11e-04, (5/tau)^2: 6.71e+07. For the moment, maybe constant time.
meas:    3.40 M, max t:   +1.55, max tau: 8.41e-04, (5/tau)^2: 3.53e+07. For the moment, maybe constant time.
meas:    3.46 M, max t:   +1.55, max tau: 8.31e-04, (5/tau)^2: 3.62e+07. For the moment, maybe constant time.
meas:    3.56 M, max t:   +1.51, max tau: 8.00e-04, (5/tau)^2: 3.90e+07. For the moment, maybe constant time.
meas:    3.70 M, max t:   +1.74, max tau: 9.07e-04, (5/tau)^2: 3.04e+07. For the moment, maybe constant time.
meas:    3.80 M, max t:   +1.63, max tau: 8.34e-04, (5/tau)^2: 3.59e+07. For the moment, maybe constant time.
meas:    3.85 M, max t:   +1.88, max tau: 9.56e-04, (5/tau)^2: 2.73e+07. For the moment, maybe constant time.
meas:    3.95 M, max t:   +2.01, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:    4.05 M, max t:   +2.23, max tau: 1.11e-03, (5/tau)^2: 2.04e+07. For the moment, maybe constant time.
meas:    4.15 M, max t:   +2.28, max tau: 1.12e-03, (5/tau)^2: 1.99e+07. For the moment, maybe constant time.
meas:    4.25 M, max t:   +2.22, max tau: 1.08e-03, (5/tau)^2: 2.15e+07. For the moment, maybe constant time.
meas:    4.34 M, max t:   +2.08, max tau: 9.99e-04, (5/tau)^2: 2.50e+07. For the moment, maybe constant time.
meas:    4.44 M, max t:   +2.10, max tau: 9.95e-04, (5/tau)^2: 2.53e+07. For the moment, maybe constant time.
meas:    4.60 M, max t:   +1.95, max tau: 9.11e-04, (5/tau)^2: 3.01e+07. For the moment, maybe constant time.
meas:    4.64 M, max t:   +1.84, max tau: 8.56e-04, (5/tau)^2: 3.41e+07. For the moment, maybe constant time.
meas:    4.80 M, max t:   +1.68, max tau: 7.65e-04, (5/tau)^2: 4.27e+07. For the moment, maybe constant time.
meas:    4.90 M, max t:   +1.53, max tau: 6.90e-04, (5/tau)^2: 5.24e+07. For the moment, maybe constant time.
meas:    5.00 M, max t:   +1.64, max tau: 7.32e-04, (5/tau)^2: 4.67e+07. For the moment, maybe constant time.
meas:    5.10 M, max t:   +1.58, max tau: 6.99e-04, (5/tau)^2: 5.12e+07. For the moment, maybe constant time.
meas:    5.20 M, max t:   +1.58, max tau: 6.93e-04, (5/tau)^2: 5.21e+07. For the moment, maybe constant time.
meas:    5.30 M, max t:   +1.57, max tau: 6.81e-04, (5/tau)^2: 5.39e+07. For the moment, maybe constant time.
meas:    5.34 M, max t:   +1.90, max tau: 8.22e-04, (5/tau)^2: 3.70e+07. For the moment, maybe constant time.
meas:    5.44 M, max t:   +1.67, max tau: 7.16e-04, (5/tau)^2: 4.87e+07. For the moment, maybe constant time.
meas:    5.54 M, max t:   +1.65, max tau: 7.02e-04, (5/tau)^2: 5.08e+07. For the moment, maybe constant time.
meas:    5.64 M, max t:   +1.64, max tau: 6.90e-04, (5/tau)^2: 5.26e+07. For the moment, maybe constant time.
meas:    5.74 M, max t:   +1.58, max tau: 6.58e-04, (5/tau)^2: 5.77e+07. For the moment, maybe constant time.
meas:    5.84 M, max t:   +1.52, max tau: 6.30e-04, (5/tau)^2: 6.30e+07. For the moment, maybe constant time.
meas:    5.94 M, max t:   +1.48, max tau: 6.07e-04, (5/tau)^2: 6.80e+07. For the moment, maybe constant time.
meas:    6.04 M, max t:   +1.47, max tau: 6.00e-04, (5/tau)^2: 6.94e+07. For the moment, maybe constant time.
meas:    6.14 M, max t:   +1.52, max tau: 6.13e-04, (5/tau)^2: 6.64e+07. For the moment, maybe constant time.
meas:    6.23 M, max t:   +1.49, max tau: 5.96e-04, (5/tau)^2: 7.03e+07. For the moment, maybe constant time.
meas:    6.33 M, max t:   +1.55, max tau: 6.16e-04, (5/tau)^2: 6.58e+07. For the moment, maybe constant time.
meas:    6.43 M, max t:   +1.66, max tau: 6.56e-04, (5/tau)^2: 5.81e+07. For the moment, maybe constant time.
meas:    6.53 M, max t:   +1.63, max tau: 6.38e-04, (5/tau)^2: 6.14e+07. For the moment, maybe constant time.
meas:    6.63 M, max t:   +1.41, max tau: 5.48e-04, (5/tau)^2: 8.33e+07. For the moment, maybe constant time.
meas:    6.73 M, max t:   +1.37, max tau: 5.29e-04, (5/tau)^2: 8.93e+07. For the moment, maybe constant time.
meas:    6.83 M, max t:   +1.42, max tau: 5.45e-04, (5/tau)^2: 8.42e+07. For the moment, maybe constant time.
meas:    6.93 M, max t:   +1.33, max tau: 5.06e-04, (5/tau)^2: 9.77e+07. For the moment, maybe constant time.
meas:    7.03 M, max t:   +1.35, max tau: 5.07e-04, (5/tau)^2: 9.71e+07. For the moment, maybe constant time.
meas:    7.13 M, max t:   +1.50, max tau: 5.62e-04, (5/tau)^2: 7.92e+07. For the moment, maybe constant time.
meas:    7.23 M, max t:   +1.62, max tau: 6.01e-04, (5/tau)^2: 6.92e+07. For the moment, maybe constant time.
meas:    7.33 M, max t:   +1.60, max tau: 5.93e-04, (5/tau)^2: 7.12e+07. For the moment, maybe constant time.
meas:    7.43 M, max t:   +1.69, max tau: 6.20e-04, (5/tau)^2: 6.50e+07. For the moment, maybe constant time.
meas:    7.53 M, max t:   +1.77, max tau: 6.44e-04, (5/tau)^2: 6.03e+07. For the moment, maybe constant time.
meas:    7.63 M, max t:   +1.79, max tau: 6.49e-04, (5/tau)^2: 5.93e+07. For the moment, maybe constant time.
meas:    7.73 M, max t:   +1.73, max tau: 6.24e-04, (5/tau)^2: 6.42e+07. For the moment, maybe constant time.
meas:    7.83 M, max t:   +1.91, max tau: 6.84e-04, (5/tau)^2: 5.34e+07. For the moment, maybe constant time.
meas:    7.93 M, max t:   +1.83, max tau: 6.49e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.
meas:    8.03 M, max t:   +1.81, max tau: 6.40e-04, (5/tau)^2: 6.11e+07. For the moment, maybe constant time.
meas:    8.12 M, max t:   +1.81, max tau: 6.37e-04, (5/tau)^2: 6.17e+07. For the moment, maybe constant time.
meas:    8.22 M, max t:   +1.79, max tau: 6.23e-04, (5/tau)^2: 6.44e+07. For the moment, maybe constant time.
meas:    8.32 M, max t:   +1.99, max tau: 6.89e-04, (5/tau)^2: 5.27e+07. For the moment, maybe constant time.
meas:    8.42 M, max t:   +1.97, max tau: 6.79e-04, (5/tau)^2: 5.43e+07. For the moment, maybe constant time.
meas:    8.52 M, max t:   +1.99, max tau: 6.82e-04, (5/tau)^2: 5.37e+07. For the moment, maybe constant time.
meas:    8.62 M, max t:   +2.01, max tau: 6.83e-04, (5/tau)^2: 5.36e+07. For the moment, maybe constant time.
meas:    8.72 M, max t:   +1.94, max tau: 6.55e-04, (5/tau)^2: 5.82e+07. For the moment, maybe constant time.
meas:    8.82 M, max t:   +1.83, max tau: 6.18e-04, (5/tau)^2: 6.55e+07. For the moment, maybe constant time.
meas:    8.92 M, max t:   +1.89, max tau: 6.32e-04, (5/tau)^2: 6.26e+07. For the moment, maybe constant time.
meas:    9.02 M, max t:   +1.85, max tau: 6.17e-04, (5/tau)^2: 6.58e+07. For the moment, maybe constant time.
meas:    9.12 M, max t:   +2.08, max tau: 6.90e-04, (5/tau)^2: 5.25e+07. For the moment, maybe constant time.
meas:    9.22 M, max t:   +2.01, max tau: 6.61e-04, (5/tau)^2: 5.72e+07. For the moment, maybe constant time.
meas:    9.31 M, max t:   +1.95, max tau: 6.39e-04, (5/tau)^2: 6.11e+07. For the moment, maybe constant time.
meas:    9.41 M, max t:   +1.91, max tau: 6.24e-04, (5/tau)^2: 6.42e+07. For the moment, maybe constant time.
meas:    9.51 M, max t:   +1.94, max tau: 6.30e-04, (5/tau)^2: 6.31e+07. For the moment, maybe constant time.
meas:    9.61 M, max t:   +1.83, max tau: 5.89e-04, (5/tau)^2: 7.21e+07. For the moment, maybe constant time.
meas:    9.71 M, max t:   +1.85, max tau: 5.94e-04, (5/tau)^2: 7.09e+07. For the moment, maybe constant time.
meas:    9.81 M, max t:   +1.84, max tau: 5.87e-04, (5/tau)^2: 7.27e+07. For the moment, maybe constant time.
meas:    9.91 M, max t:   +1.81, max tau: 5.74e-04, (5/tau)^2: 7.57e+07. For the moment, maybe constant time.
meas:   10.01 M, max t:   +1.76, max tau: 5.58e-04, (5/tau)^2: 8.03e+07. For the moment, maybe constant time.
meas:   10.11 M, max t:   +1.92, max tau: 6.03e-04, (5/tau)^2: 6.86e+07. For the moment, maybe constant time.
meas:   10.21 M, max t:   +2.00, max tau: 6.25e-04, (5/tau)^2: 6.39e+07. For the moment, maybe constant time.
meas:   10.31 M, max t:   +1.94, max tau: 6.05e-04, (5/tau)^2: 6.84e+07. For the moment, maybe constant time.
meas:   10.40 M, max t:   +1.96, max tau: 6.09e-04, (5/tau)^2: 6.75e+07. For the moment, maybe constant time.
meas:   10.50 M, max t:   +1.88, max tau: 5.81e-04, (5/tau)^2: 7.41e+07. For the moment, maybe constant time.
meas:   10.60 M, max t:   +1.85, max tau: 5.69e-04, (5/tau)^2: 7.71e+07. For the moment, maybe constant time.
meas:   10.70 M, max t:   +1.90, max tau: 5.80e-04, (5/tau)^2: 7.43e+07. For the moment, maybe constant time.
meas:   10.80 M, max t:   +1.84, max tau: 5.61e-04, (5/tau)^2: 7.95e+07. For the moment, maybe constant time.
meas:   10.90 M, max t:   +1.76, max tau: 5.34e-04, (5/tau)^2: 8.77e+07. For the moment, maybe constant time.
meas:   11.00 M, max t:   +1.81, max tau: 5.47e-04, (5/tau)^2: 8.36e+07. For the moment, maybe constant time.
meas:   11.10 M, max t:   +1.90, max tau: 5.69e-04, (5/tau)^2: 7.72e+07. For the moment, maybe constant time.
meas:   11.20 M, max t:   +1.93, max tau: 5.77e-04, (5/tau)^2: 7.50e+07. For the moment, maybe constant time.
meas:   11.30 M, max t:   +1.91, max tau: 5.69e-04, (5/tau)^2: 7.71e+07. For the moment, maybe constant time.
meas:   11.40 M, max t:   +1.90, max tau: 5.62e-04, (5/tau)^2: 7.90e+07. For the moment, maybe constant time.
meas:   11.49 M, max t:   +1.86, max tau: 5.50e-04, (5/tau)^2: 8.28e+07. For the moment, maybe constant time.
meas:   11.59 M, max t:   +1.92, max tau: 5.64e-04, (5/tau)^2: 7.87e+07. For the moment, maybe constant time.
meas:   11.69 M, max t:   +1.92, max tau: 5.61e-04, (5/tau)^2: 7.94e+07. For the moment, maybe constant time.
meas:   11.79 M, max t:   +1.94, max tau: 5.64e-04, (5/tau)^2: 7.87e+07. For the moment, maybe constant time.
meas:   11.89 M, max t:   +1.96, max tau: 5.68e-04, (5/tau)^2: 7.76e+07. For the moment, maybe constant time.
meas:   11.98 M, max t:   +2.02, max tau: 5.83e-04, (5/tau)^2: 7.36e+07. For the moment, maybe constant time.
meas:   12.08 M, max t:   +2.16, max tau: 6.21e-04, (5/tau)^2: 6.49e+07. For the moment, maybe constant time.
meas:   12.18 M, max t:   +2.21, max tau: 6.32e-04, (5/tau)^2: 6.26e+07. For the moment, maybe constant time.
meas:   12.27 M, max t:   +2.29, max tau: 6.55e-04, (5/tau)^2: 5.83e+07. For the moment, maybe constant time.
meas:   12.37 M, max t:   +2.32, max tau: 6.61e-04, (5/tau)^2: 5.73e+07. For the moment, maybe constant time.
meas:   12.48 M, max t:   +2.25, max tau: 6.37e-04, (5/tau)^2: 6.16e+07. For the moment, maybe constant time.
meas:   12.58 M, max t:   +2.21, max tau: 6.22e-04, (5/tau)^2: 6.46e+07. For the moment, maybe constant time.
meas:   12.68 M, max t:   +2.20, max tau: 6.19e-04, (5/tau)^2: 6.53e+07. For the moment, maybe constant time.
meas:   12.78 M, max t:   +2.35, max tau: 6.57e-04, (5/tau)^2: 5.79e+07. For the moment, maybe constant time.
meas:   12.87 M, max t:   +2.33, max tau: 6.49e-04, (5/tau)^2: 5.93e+07. For the moment, maybe constant time.
meas:   12.97 M, max t:   +2.28, max tau: 6.32e-04, (5/tau)^2: 6.25e+07. For the moment, maybe constant time.
meas:   13.08 M, max t:   +2.30, max tau: 6.37e-04, (5/tau)^2: 6.16e+07. For the moment, maybe constant time.
meas:   13.17 M, max t:   +2.40, max tau: 6.61e-04, (5/tau)^2: 5.72e+07. For the moment, maybe constant time.
meas:   13.26 M, max t:   +2.57, max tau: 7.05e-04, (5/tau)^2: 5.03e+07. For the moment, maybe constant time.
meas:   13.36 M, max t:   +2.70, max tau: 7.38e-04, (5/tau)^2: 4.59e+07. For the moment, maybe constant time.
meas:   13.46 M, max t:   +2.72, max tau: 7.41e-04, (5/tau)^2: 4.55e+07. For the moment, maybe constant time.
meas:   13.56 M, max t:   +2.87, max tau: 7.80e-04, (5/tau)^2: 4.11e+07. For the moment, maybe constant time.
meas:   13.66 M, max t:   +2.80, max tau: 7.57e-04, (5/tau)^2: 4.36e+07. For the moment, maybe constant time.
meas:   13.76 M, max t:   +2.77, max tau: 7.47e-04, (5/tau)^2: 4.48e+07. For the moment, maybe constant time.
meas:   13.86 M, max t:   +2.70, max tau: 7.26e-04, (5/tau)^2: 4.74e+07. For the moment, maybe constant time.
meas:   13.96 M, max t:   +2.68, max tau: 7.18e-04, (5/tau)^2: 4.85e+07. For the moment, maybe constant time.
meas:   14.06 M, max t:   +2.93, max tau: 7.81e-04, (5/tau)^2: 4.09e+07. For the moment, maybe constant time.
meas:   14.15 M, max t:   +2.90, max tau: 7.71e-04, (5/tau)^2: 4.21e+07. For the moment, maybe constant time.
meas:   14.25 M, max t:   +2.87, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:   14.35 M, max t:   +2.92, max tau: 7.70e-04, (5/tau)^2: 4.22e+07. For the moment, maybe constant time.
meas:   14.45 M, max t:   +2.90, max tau: 7.63e-04, (5/tau)^2: 4.29e+07. For the moment, maybe constant time.
meas:   14.55 M, max t:   +2.80, max tau: 7.34e-04, (5/tau)^2: 4.63e+07. For the moment, maybe constant time.
meas:   14.65 M, max t:   +2.80, max tau: 7.33e-04, (5/tau)^2: 4.66e+07. For the moment, maybe constant time.
meas:   14.75 M, max t:   +2.77, max tau: 7.22e-04, (5/tau)^2: 4.80e+07. For the moment, maybe constant time.
meas:   14.85 M, max t:   +2.81, max tau: 7.29e-04, (5/tau)^2: 4.71e+07. For the moment, maybe constant time.
meas:   14.95 M, max t:   +2.92, max tau: 7.54e-04, (5/tau)^2: 4.40e+07. For the moment, maybe constant time.
meas:   15.04 M, max t:   +2.94, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:   15.14 M, max t:   +2.86, max tau: 7.35e-04, (5/tau)^2: 4.63e+07. For the moment, maybe constant time.
meas:   15.24 M, max t:   +2.64, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:   15.34 M, max t:   +2.62, max tau: 6.70e-04, (5/tau)^2: 5.57e+07. For the moment, maybe constant time.
meas:   15.44 M, max t:   +2.61, max tau: 6.63e-04, (5/tau)^2: 5.69e+07. For the moment, maybe constant time.
meas:   15.54 M, max t:   +2.59, max tau: 6.57e-04, (5/tau)^2: 5.80e+07. For the moment, maybe constant time.
meas:   15.64 M, max t:   +2.63, max tau: 6.66e-04, (5/tau)^2: 5.64e+07. For the moment, maybe constant time.
meas:   15.74 M, max t:   +2.63, max tau: 6.63e-04, (5/tau)^2: 5.68e+07. For the moment, maybe constant time.
meas:   15.84 M, max t:   +2.66, max tau: 6.69e-04, (5/tau)^2: 5.59e+07. For the moment, maybe constant time.
meas:   15.94 M, max t:   +2.72, max tau: 6.81e-04, (5/tau)^2: 5.40e+07. For the moment, maybe constant time.
meas:   16.03 M, max t:   +2.68, max tau: 6.69e-04, (5/tau)^2: 5.58e+07. For the moment, maybe constant time.
meas:   16.13 M, max t:   +2.71, max tau: 6.74e-04, (5/tau)^2: 5.50e+07. For the moment, maybe constant time.
meas:   16.23 M, max t:   +2.73, max tau: 6.76e-04, (5/tau)^2: 5.46e+07. For the moment, maybe constant time.
meas:   16.33 M, max t:   +2.73, max tau: 6.75e-04, (5/tau)^2: 5.49e+07. For the moment, maybe constant time.
meas:   16.43 M, max t:   +2.78, max tau: 6.85e-04, (5/tau)^2: 5.33e+07. For the moment, maybe constant time.
meas:   16.53 M, max t:   +2.76, max tau: 6.79e-04, (5/tau)^2: 5.42e+07. For the moment, maybe constant time.
meas:   16.63 M, max t:   +2.81, max tau: 6.89e-04, (5/tau)^2: 5.27e+07. For the moment, maybe constant time.
meas:   16.73 M, max t:   +2.82, max tau: 6.90e-04, (5/tau)^2: 5.26e+07. For the moment, maybe constant time.
meas:   16.83 M, max t:   +2.89, max tau: 7.06e-04, (5/tau)^2: 5.02e+07. For the moment, maybe constant time.
meas:   16.93 M, max t:   +2.88, max tau: 6.99e-04, (5/tau)^2: 5.12e+07. For the moment, maybe constant time.
meas:   17.02 M, max t:   +2.94, max tau: 7.11e-04, (5/tau)^2: 4.94e+07. For the moment, maybe constant time.
meas:   17.12 M, max t:   +3.02, max tau: 7.29e-04, (5/tau)^2: 4.71e+07. For the moment, maybe constant time.
meas:   17.24 M, max t:   +2.99, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:   17.34 M, max t:   +2.95, max tau: 7.09e-04, (5/tau)^2: 4.97e+07. For the moment, maybe constant time.
meas:   17.42 M, max t:   +3.01, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:   17.52 M, max t:   +3.00, max tau: 7.17e-04, (5/tau)^2: 4.86e+07. For the moment, maybe constant time.
meas:   17.64 M, max t:   +3.00, max tau: 7.14e-04, (5/tau)^2: 4.90e+07. For the moment, maybe constant time.
meas:   17.74 M, max t:   +3.13, max tau: 7.42e-04, (5/tau)^2: 4.54e+07. For the moment, maybe constant time.
meas:   17.84 M, max t:   +3.21, max tau: 7.60e-04, (5/tau)^2: 4.33e+07. For the moment, maybe constant time.
meas:   17.93 M, max t:   +3.20, max tau: 7.57e-04, (5/tau)^2: 4.37e+07. For the moment, maybe constant time.
meas:   18.03 M, max t:   +3.30, max tau: 7.76e-04, (5/tau)^2: 4.15e+07. For the moment, maybe constant time.
meas:   18.13 M, max t:   +3.18, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:   18.23 M, max t:   +3.18, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:   18.33 M, max t:   +3.22, max tau: 7.52e-04, (5/tau)^2: 4.42e+07. For the moment, maybe constant time.
meas:   18.43 M, max t:   +3.22, max tau: 7.49e-04, (5/tau)^2: 4.46e+07. For the moment, maybe constant time.
meas:   18.53 M, max t:   +3.30, max tau: 7.66e-04, (5/tau)^2: 4.26e+07. For the moment, maybe constant time.
meas:   18.63 M, max t:   +3.46, max tau: 8.01e-04, (5/tau)^2: 3.90e+07. For the moment, maybe constant time.
meas:   18.73 M, max t:   +3.45, max tau: 7.96e-04, (5/tau)^2: 3.94e+07. For the moment, maybe constant time.
meas:   18.84 M, max t:   +3.54, max tau: 8.15e-04, (5/tau)^2: 3.76e+07. For the moment, maybe constant time.
meas:   18.94 M, max t:   +3.48, max tau: 8.00e-04, (5/tau)^2: 3.91e+07. For the moment, maybe constant time.
meas:   19.02 M, max t:   +3.45, max tau: 7.91e-04, (5/tau)^2: 3.99e+07. For the moment, maybe constant time.
meas:   19.12 M, max t:   +3.44, max tau: 7.88e-04, (5/tau)^2: 4.03e+07. For the moment, maybe constant time.
meas:   19.22 M, max t:   +3.33, max tau: 7.60e-04, (5/tau)^2: 4.33e+07. For the moment, maybe constant time.
meas:   19.32 M, max t:   +3.34, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:   19.42 M, max t:   +3.41, max tau: 7.73e-04, (5/tau)^2: 4.19e+07. For the moment, maybe constant time.
meas:   19.52 M, max t:   +3.36, max tau: 7.60e-04, (5/tau)^2: 4.33e+07. For the moment, maybe constant time.
meas:   19.62 M, max t:   +3.19, max tau: 7.19e-04, (5/tau)^2: 4.83e+07. For the moment, maybe constant time.
meas:   19.72 M, max t:   +3.22, max tau: 7.24e-04, (5/tau)^2: 4.77e+07. For the moment, maybe constant time.
meas:   19.82 M, max t:   +3.14, max tau: 7.06e-04, (5/tau)^2: 5.02e+07. For the moment, maybe constant time.
meas:   19.92 M, max t:   +3.12, max tau: 6.99e-04, (5/tau)^2: 5.11e+07. For the moment, maybe constant time.
meas:   20.02 M, max t:   +3.21, max tau: 7.18e-04, (5/tau)^2: 4.85e+07. For the moment, maybe constant time.
meas:   20.11 M, max t:   +3.18, max tau: 7.08e-04, (5/tau)^2: 4.98e+07. For the moment, maybe constant time.
meas:   20.21 M, max t:   +3.04, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:   20.31 M, max t:   +3.05, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:   20.39 M, max t:   +3.07, max tau: 6.80e-04, (5/tau)^2: 5.40e+07. For the moment, maybe constant time.
meas:   20.49 M, max t:   +3.18, max tau: 7.02e-04, (5/tau)^2: 5.07e+07. For the moment, maybe constant time.
meas:   20.61 M, max t:   +3.22, max tau: 7.08e-04, (5/tau)^2: 4.98e+07. For the moment, maybe constant time.
meas:   20.71 M, max t:   +3.19, max tau: 7.00e-04, (5/tau)^2: 5.10e+07. For the moment, maybe constant time.
meas:   20.81 M, max t:   +3.24, max tau: 7.10e-04, (5/tau)^2: 4.96e+07. For the moment, maybe constant time.
meas:   20.91 M, max t:   +3.33, max tau: 7.28e-04, (5/tau)^2: 4.72e+07. For the moment, maybe constant time.
meas:   21.01 M, max t:   +3.36, max tau: 7.32e-04, (5/tau)^2: 4.66e+07. For the moment, maybe constant time.
meas:   21.13 M, max t:   +3.33, max tau: 7.25e-04, (5/tau)^2: 4.75e+07. For the moment, maybe constant time.
meas:   21.20 M, max t:   +3.27, max tau: 7.11e-04, (5/tau)^2: 4.94e+07. For the moment, maybe constant time.
meas:   21.30 M, max t:   +3.28, max tau: 7.11e-04, (5/tau)^2: 4.95e+07. For the moment, maybe constant time.
meas:   21.40 M, max t:   +3.28, max tau: 7.10e-04, (5/tau)^2: 4.96e+07. For the moment, maybe constant time.
meas:   21.50 M, max t:   +3.30, max tau: 7.12e-04, (5/tau)^2: 4.94e+07. For the moment, maybe constant time.
meas:   21.60 M, max t:   +3.17, max tau: 6.83e-04, (5/tau)^2: 5.36e+07. For the moment, maybe constant time.
meas:   21.70 M, max t:   +3.20, max tau: 6.88e-04, (5/tau)^2: 5.29e+07. For the moment, maybe constant time.
meas:   21.80 M, max t:   +3.21, max tau: 6.88e-04, (5/tau)^2: 5.28e+07. For the moment, maybe constant time.
meas:   21.90 M, max t:   +3.17, max tau: 6.76e-04, (5/tau)^2: 5.46e+07. For the moment, maybe constant time.
meas:   22.00 M, max t:   +3.21, max tau: 6.84e-04, (5/tau)^2: 5.34e+07. For the moment, maybe constant time.
meas:   22.10 M, max t:   +3.24, max tau: 6.90e-04, (5/tau)^2: 5.26e+07. For the moment, maybe constant time.
meas:   22.20 M, max t:   +3.32, max tau: 7.04e-04, (5/tau)^2: 5.04e+07. For the moment, maybe constant time.
meas:   22.30 M, max t:   +3.28, max tau: 6.94e-04, (5/tau)^2: 5.18e+07. For the moment, maybe constant time.
meas:   22.39 M, max t:   +3.29, max tau: 6.95e-04, (5/tau)^2: 5.18e+07. For the moment, maybe constant time.
meas:   22.49 M, max t:   +3.43, max tau: 7.24e-04, (5/tau)^2: 4.77e+07. For the moment, maybe constant time.
meas:   22.59 M, max t:   +3.38, max tau: 7.12e-04, (5/tau)^2: 4.93e+07. For the moment, maybe constant time.
meas:   22.69 M, max t:   +3.38, max tau: 7.09e-04, (5/tau)^2: 4.98e+07. For the moment, maybe constant time.
meas:   22.79 M, max t:   +3.44, max tau: 7.20e-04, (5/tau)^2: 4.82e+07. For the moment, maybe constant time.
meas:   22.89 M, max t:   +3.47, max tau: 7.26e-04, (5/tau)^2: 4.75e+07. For the moment, maybe constant time.
meas:   22.99 M, max t:   +3.54, max tau: 7.38e-04, (5/tau)^2: 4.59e+07. For the moment, maybe constant time.
meas:   23.09 M, max t:   +3.54, max tau: 7.36e-04, (5/tau)^2: 4.61e+07. For the moment, maybe constant time.
meas:   23.19 M, max t:   +3.54, max tau: 7.35e-04, (5/tau)^2: 4.63e+07. For the moment, maybe constant time.
meas:   23.29 M, max t:   +3.53, max tau: 7.31e-04, (5/tau)^2: 4.68e+07. For the moment, maybe constant time.
meas:   23.39 M, max t:   +3.54, max tau: 7.33e-04, (5/tau)^2: 4.66e+07. For the moment, maybe constant time.
meas:   23.45 M, max t:   +3.50, max tau: 7.24e-04, (5/tau)^2: 4.77e+07. For the moment, maybe constant time.
meas:   23.55 M, max t:   +3.63, max tau: 7.48e-04, (5/tau)^2: 4.47e+07. For the moment, maybe constant time.
meas:   23.64 M, max t:   +3.69, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:   23.74 M, max t:   +3.56, max tau: 7.30e-04, (5/tau)^2: 4.69e+07. For the moment, maybe constant time.
meas:   23.88 M, max t:   +3.49, max tau: 7.14e-04, (5/tau)^2: 4.90e+07. For the moment, maybe constant time.
meas:   23.98 M, max t:   +3.61, max tau: 7.37e-04, (5/tau)^2: 4.60e+07. For the moment, maybe constant time.
meas:   24.04 M, max t:   +3.61, max tau: 7.36e-04, (5/tau)^2: 4.61e+07. For the moment, maybe constant time.
meas:   24.18 M, max t:   +3.51, max tau: 7.15e-04, (5/tau)^2: 4.89e+07. For the moment, maybe constant time.
meas:   24.28 M, max t:   +3.51, max tau: 7.13e-04, (5/tau)^2: 4.91e+07. For the moment, maybe constant time.
meas:   24.37 M, max t:   +3.46, max tau: 7.01e-04, (5/tau)^2: 5.08e+07. For the moment, maybe constant time.
meas:   24.47 M, max t:   +3.30, max tau: 6.67e-04, (5/tau)^2: 5.62e+07. For the moment, maybe constant time.
meas:   24.59 M, max t:   +3.33, max tau: 6.72e-04, (5/tau)^2: 5.53e+07. For the moment, maybe constant time.
meas:   24.68 M, max t:   +3.33, max tau: 6.70e-04, (5/tau)^2: 5.57e+07. For the moment, maybe constant time.
meas:   24.78 M, max t:   +3.27, max tau: 6.57e-04, (5/tau)^2: 5.80e+07. For the moment, maybe constant time.
meas:   24.87 M, max t:   +3.40, max tau: 6.81e-04, (5/tau)^2: 5.39e+07. For the moment, maybe constant time.
meas:   24.97 M, max t:   +3.44, max tau: 6.88e-04, (5/tau)^2: 5.28e+07. For the moment, maybe constant time.
meas:   25.07 M, max t:   +3.45, max tau: 6.90e-04, (5/tau)^2: 5.25e+07. For the moment, maybe constant time.
meas:   25.17 M, max t:   +3.47, max tau: 6.93e-04, (5/tau)^2: 5.21e+07. For the moment, maybe constant time.
meas:   25.28 M, max t:   +3.55, max tau: 7.06e-04, (5/tau)^2: 5.02e+07. For the moment, maybe constant time.
meas:   25.38 M, max t:   +3.68, max tau: 7.31e-04, (5/tau)^2: 4.67e+07. For the moment, maybe constant time.
meas:   25.48 M, max t:   +3.66, max tau: 7.26e-04, (5/tau)^2: 4.75e+07. For the moment, maybe constant time.
meas:   25.56 M, max t:   +3.71, max tau: 7.33e-04, (5/tau)^2: 4.65e+07. For the moment, maybe constant time.
meas:   25.66 M, max t:   +3.59, max tau: 7.08e-04, (5/tau)^2: 4.99e+07. For the moment, maybe constant time.
meas:   25.76 M, max t:   +3.58, max tau: 7.06e-04, (5/tau)^2: 5.02e+07. For the moment, maybe constant time.
meas:   25.86 M, max t:   +3.56, max tau: 6.99e-04, (5/tau)^2: 5.11e+07. For the moment, maybe constant time.
meas:   25.97 M, max t:   +3.58, max tau: 7.02e-04, (5/tau)^2: 5.08e+07. For the moment, maybe constant time.
meas:   26.07 M, max t:   +3.55, max tau: 6.96e-04, (5/tau)^2: 5.16e+07. For the moment, maybe constant time.
meas:   26.17 M, max t:   +3.52, max tau: 6.89e-04, (5/tau)^2: 5.27e+07. For the moment, maybe constant time.
meas:   26.27 M, max t:   +3.48, max tau: 6.79e-04, (5/tau)^2: 5.43e+07. For the moment, maybe constant time.
meas:   26.36 M, max t:   +3.39, max tau: 6.61e-04, (5/tau)^2: 5.72e+07. For the moment, maybe constant time.
meas:   26.46 M, max t:   +3.37, max tau: 6.55e-04, (5/tau)^2: 5.83e+07. For the moment, maybe constant time.
meas:   26.56 M, max t:   +3.38, max tau: 6.56e-04, (5/tau)^2: 5.82e+07. For the moment, maybe constant time.
meas:   26.65 M, max t:   +3.36, max tau: 6.50e-04, (5/tau)^2: 5.92e+07. For the moment, maybe constant time.
meas:   26.75 M, max t:   +3.42, max tau: 6.62e-04, (5/tau)^2: 5.71e+07. For the moment, maybe constant time.
meas:   26.85 M, max t:   +3.44, max tau: 6.63e-04, (5/tau)^2: 5.69e+07. For the moment, maybe constant time.
meas:   26.95 M, max t:   +3.46, max tau: 6.67e-04, (5/tau)^2: 5.62e+07. For the moment, maybe constant time.
meas:   27.05 M, max t:   +3.35, max tau: 6.44e-04, (5/tau)^2: 6.03e+07. For the moment, maybe constant time.
meas:   27.15 M, max t:   +3.35, max tau: 6.43e-04, (5/tau)^2: 6.05e+07. For the moment, maybe constant time.
meas:   27.25 M, max t:   +3.26, max tau: 6.25e-04, (5/tau)^2: 6.40e+07. For the moment, maybe constant time.
meas:   27.35 M, max t:   +3.29, max tau: 6.29e-04, (5/tau)^2: 6.33e+07. For the moment, maybe constant time.
meas:   27.45 M, max t:   +3.22, max tau: 6.15e-04, (5/tau)^2: 6.60e+07. For the moment, maybe constant time.
meas:   27.56 M, max t:   +3.26, max tau: 6.21e-04, (5/tau)^2: 6.49e+07. For the moment, maybe constant time.
meas:   27.23 M, max t:   +3.23, max tau: 6.19e-04, (5/tau)^2: 6.52e+07. For the moment, maybe constant time.
meas:   27.32 M, max t:   +3.27, max tau: 6.26e-04, (5/tau)^2: 6.38e+07. For the moment, maybe constant time.
meas:   27.86 M, max t:   +3.27, max tau: 6.20e-04, (5/tau)^2: 6.50e+07. For the moment, maybe constant time.
meas:   27.52 M, max t:   +3.21, max tau: 6.11e-04, (5/tau)^2: 6.69e+07. For the moment, maybe constant time.
meas:   27.62 M, max t:   +3.19, max tau: 6.07e-04, (5/tau)^2: 6.79e+07. For the moment, maybe constant time.
meas:   27.72 M, max t:   +3.24, max tau: 6.16e-04, (5/tau)^2: 6.59e+07. For the moment, maybe constant time.
meas:   27.81 M, max t:   +3.17, max tau: 6.01e-04, (5/tau)^2: 6.92e+07. For the moment, maybe constant time.
meas:   27.91 M, max t:   +3.23, max tau: 6.12e-04, (5/tau)^2: 6.67e+07. For the moment, maybe constant time.
meas:   28.01 M, max t:   +3.27, max tau: 6.19e-04, (5/tau)^2: 6.53e+07. For the moment, maybe constant time.
meas:   28.11 M, max t:   +3.15, max tau: 5.94e-04, (5/tau)^2: 7.09e+07. For the moment, maybe constant time.
meas:   28.64 M, max t:   +3.22, max tau: 6.01e-04, (5/tau)^2: 6.93e+07. For the moment, maybe constant time.
meas:   28.74 M, max t:   +3.23, max tau: 6.02e-04, (5/tau)^2: 6.89e+07. For the moment, maybe constant time.
meas:   28.84 M, max t:   +3.20, max tau: 5.97e-04, (5/tau)^2: 7.02e+07. For the moment, maybe constant time.
meas:   28.50 M, max t:   +3.21, max tau: 6.02e-04, (5/tau)^2: 6.90e+07. For the moment, maybe constant time.
meas:   28.60 M, max t:   +3.21, max tau: 6.00e-04, (5/tau)^2: 6.94e+07. For the moment, maybe constant time.
meas:   28.69 M, max t:   +3.26, max tau: 6.08e-04, (5/tau)^2: 6.76e+07. For the moment, maybe constant time.
meas:   28.79 M, max t:   +3.25, max tau: 6.06e-04, (5/tau)^2: 6.81e+07. For the moment, maybe constant time.
meas:   28.89 M, max t:   +3.24, max tau: 6.03e-04, (5/tau)^2: 6.87e+07. For the moment, maybe constant time.
meas:   28.98 M, max t:   +3.34, max tau: 6.21e-04, (5/tau)^2: 6.48e+07. For the moment, maybe constant time.
meas:   29.08 M, max t:   +3.26, max tau: 6.04e-04, (5/tau)^2: 6.86e+07. For the moment, maybe constant time.
meas:   29.18 M, max t:   +3.29, max tau: 6.09e-04, (5/tau)^2: 6.75e+07. For the moment, maybe constant time.
meas:   29.28 M, max t:   +3.24, max tau: 5.99e-04, (5/tau)^2: 6.97e+07. For the moment, maybe constant time.
meas:   29.38 M, max t:   +3.27, max tau: 6.03e-04, (5/tau)^2: 6.88e+07. For the moment, maybe constant time.
meas:   29.47 M, max t:   +3.31, max tau: 6.10e-04, (5/tau)^2: 6.73e+07. For the moment, maybe constant time.
meas:   29.57 M, max t:   +3.25, max tau: 5.98e-04, (5/tau)^2: 6.99e+07. For the moment, maybe constant time.
meas:   29.67 M, max t:   +3.23, max tau: 5.93e-04, (5/tau)^2: 7.10e+07. For the moment, maybe constant time.
meas:   29.77 M, max t:   +3.22, max tau: 5.89e-04, (5/tau)^2: 7.20e+07. For the moment, maybe constant time.
meas:   29.87 M, max t:   +3.24, max tau: 5.93e-04, (5/tau)^2: 7.11e+07. For the moment, maybe constant time.
meas:   29.96 M, max t:   +3.17, max tau: 5.79e-04, (5/tau)^2: 7.47e+07. For the moment, maybe constant time.
meas:   30.52 M, max t:   +3.19, max tau: 5.78e-04, (5/tau)^2: 7.49e+07. For the moment, maybe constant time.
meas:   30.62 M, max t:   +3.18, max tau: 5.75e-04, (5/tau)^2: 7.57e+07. For the moment, maybe constant time.
meas:   30.72 M, max t:   +3.24, max tau: 5.84e-04, (5/tau)^2: 7.33e+07. For the moment, maybe constant time.
meas:   30.82 M, max t:   +3.19, max tau: 5.74e-04, (5/tau)^2: 7.58e+07. For the moment, maybe constant time.
meas:   30.92 M, max t:   +3.19, max tau: 5.74e-04, (5/tau)^2: 7.60e+07. For the moment, maybe constant time.
meas:   31.02 M, max t:   +3.10, max tau: 5.57e-04, (5/tau)^2: 8.06e+07. For the moment, maybe constant time.
meas:   31.11 M, max t:   +3.10, max tau: 5.55e-04, (5/tau)^2: 8.11e+07. For the moment, maybe constant time.
meas:   31.21 M, max t:   +3.12, max tau: 5.58e-04, (5/tau)^2: 8.03e+07. For the moment, maybe constant time.
meas:   31.31 M, max t:   +3.18, max tau: 5.69e-04, (5/tau)^2: 7.72e+07. For the moment, maybe constant time.
meas:   31.41 M, max t:   +3.13, max tau: 5.59e-04, (5/tau)^2: 8.01e+07. For the moment, maybe constant time.
meas:   31.51 M, max t:   +3.16, max tau: 5.62e-04, (5/tau)^2: 7.91e+07. For the moment, maybe constant time.
meas:   31.14 M, max t:   +3.08, max tau: 5.53e-04, (5/tau)^2: 8.18e+07. For the moment, maybe constant time.
meas:   31.23 M, max t:   +3.08, max tau: 5.51e-04, (5/tau)^2: 8.23e+07. For the moment, maybe constant time.
meas:   31.33 M, max t:   +2.99, max tau: 5.35e-04, (5/tau)^2: 8.75e+07. For the moment, maybe constant time.
meas:   31.43 M, max t:   +2.91, max tau: 5.19e-04, (5/tau)^2: 9.29e+07. For the moment, maybe constant time.
meas:   31.53 M, max t:   +2.86, max tau: 5.09e-04, (5/tau)^2: 9.64e+07. For the moment, maybe constant time.
meas:   31.63 M, max t:   +2.87, max tau: 5.10e-04, (5/tau)^2: 9.62e+07. For the moment, maybe constant time.
meas:   31.72 M, max t:   +2.93, max tau: 5.21e-04, (5/tau)^2: 9.23e+07. For the moment, maybe constant time.
meas:   31.82 M, max t:   +2.97, max tau: 5.26e-04, (5/tau)^2: 9.04e+07. For the moment, maybe constant time.
meas:   31.92 M, max t:   +2.99, max tau: 5.28e-04, (5/tau)^2: 8.95e+07. For the moment, maybe constant time.
meas:   32.02 M, max t:   +2.96, max tau: 5.23e-04, (5/tau)^2: 9.14e+07. For the moment, maybe constant time.
meas:   32.12 M, max t:   +2.93, max tau: 5.17e-04, (5/tau)^2: 9.36e+07. For the moment, maybe constant time.
meas:   32.21 M, max t:   +2.98, max tau: 5.24e-04, (5/tau)^2: 9.09e+07. For the moment, maybe constant time.
meas:   32.31 M, max t:   +2.92, max tau: 5.14e-04, (5/tau)^2: 9.46e+07. For the moment, maybe constant time.
meas:   32.41 M, max t:   +2.90, max tau: 5.10e-04, (5/tau)^2: 9.62e+07. For the moment, maybe constant time.
meas:   32.51 M, max t:   +2.94, max tau: 5.15e-04, (5/tau)^2: 9.43e+07. For the moment, maybe constant time.
meas:   32.60 M, max t:   +2.86, max tau: 5.02e-04, (5/tau)^2: 9.94e+07. For the moment, maybe constant time.
meas:   32.70 M, max t:   +2.92, max tau: 5.10e-04, (5/tau)^2: 9.60e+07. For the moment, maybe constant time.
meas:   32.80 M, max t:   +2.83, max tau: 4.93e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   32.90 M, max t:   +2.80, max tau: 4.89e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   32.99 M, max t:   +2.81, max tau: 4.89e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   33.09 M, max t:   +2.81, max tau: 4.88e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   33.19 M, max t:   +2.80, max tau: 4.85e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   33.28 M, max t:   +2.74, max tau: 4.75e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   33.38 M, max t:   +2.65, max tau: 4.58e-04, (5/tau)^2: 1.19e+08. For the moment, maybe constant time.
meas:   33.48 M, max t:   +2.56, max tau: 4.42e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   33.58 M, max t:   +2.55, max tau: 4.40e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   33.67 M, max t:   +2.54, max tau: 4.39e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   33.77 M, max t:   +2.53, max tau: 4.36e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   33.87 M, max t:   +2.49, max tau: 4.28e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   33.97 M, max t:   +2.55, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   34.07 M, max t:   +2.57, max tau: 4.40e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   34.16 M, max t:   +2.62, max tau: 4.48e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   34.26 M, max t:   +2.71, max tau: 4.64e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   34.36 M, max t:   +2.74, max tau: 4.67e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   34.46 M, max t:   +2.75, max tau: 4.68e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   34.55 M, max t:   +2.81, max tau: 4.77e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   34.65 M, max t:   +2.73, max tau: 4.63e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   35.34 M, max t:   +2.67, max tau: 4.49e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   34.85 M, max t:   +2.66, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   34.94 M, max t:   +2.61, max tau: 4.41e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   35.04 M, max t:   +2.61, max tau: 4.41e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   35.14 M, max t:   +2.63, max tau: 4.43e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   35.24 M, max t:   +2.51, max tau: 4.22e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   35.93 M, max t:   +2.35, max tau: 3.91e-04, (5/tau)^2: 1.63e+08. For the moment, maybe constant time.
meas:   36.03 M, max t:   +2.39, max tau: 3.98e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:   36.13 M, max t:   +2.40, max tau: 3.99e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   36.23 M, max t:   +2.35, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   36.33 M, max t:   +2.42, max tau: 4.01e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   36.43 M, max t:   +2.50, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   36.53 M, max t:   +2.55, max tau: 4.22e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   36.63 M, max t:   +2.50, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   36.73 M, max t:   +2.46, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   36.83 M, max t:   +2.45, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   36.93 M, max t:   +2.48, max tau: 4.08e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   37.03 M, max t:   +2.50, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   37.12 M, max t:   +2.45, max tau: 4.01e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   37.22 M, max t:   +2.51, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   37.28 M, max t:   +2.51, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   37.38 M, max t:   +2.55, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   37.47 M, max t:   +2.60, max tau: 4.25e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   37.57 M, max t:   +2.62, max tau: 4.28e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   37.67 M, max t:   +2.65, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   37.77 M, max t:   +2.61, max tau: 4.24e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   37.87 M, max t:   +2.50, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   37.97 M, max t:   +2.39, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   38.07 M, max t:   +2.32, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   38.17 M, max t:   +2.38, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   38.27 M, max t:   +2.35, max tau: 3.81e-04, (5/tau)^2: 1.73e+08. For the moment, maybe constant time.
meas:   38.37 M, max t:   +2.34, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   38.51 M, max t:   +2.26, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   38.56 M, max t:   +2.30, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   38.66 M, max t:   +2.29, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   38.76 M, max t:   +2.25, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   38.86 M, max t:   +2.32, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   38.36 M, max t:   +2.23, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   38.45 M, max t:   +2.24, max tau: 3.61e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   38.55 M, max t:   +2.34, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   38.65 M, max t:   +2.32, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   38.75 M, max t:   +2.31, max tau: 3.70e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   39.53 M, max t:   +2.25, max tau: 3.59e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   38.94 M, max t:   +2.25, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   39.73 M, max t:   +2.26, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   39.14 M, max t:   +2.24, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   39.93 M, max t:   +2.33, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   40.03 M, max t:   +2.27, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   39.43 M, max t:   +2.26, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   39.53 M, max t:   +2.32, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   39.63 M, max t:   +2.34, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   39.73 M, max t:   +2.32, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   39.82 M, max t:   +2.45, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   39.92 M, max t:   +2.45, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   40.02 M, max t:   +2.42, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   40.11 M, max t:   +2.32, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   40.21 M, max t:   +2.28, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   40.31 M, max t:   +2.29, max tau: 3.61e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   40.41 M, max t:   +2.24, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   40.51 M, max t:   +2.22, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   40.60 M, max t:   +2.19, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   40.70 M, max t:   +2.14, max tau: 3.35e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:   40.80 M, max t:   +2.11, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   40.90 M, max t:   +2.11, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   41.53 M, max t:   +2.08, max tau: 3.23e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:   41.63 M, max t:   +2.08, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   41.73 M, max t:   +2.04, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:   41.82 M, max t:   +2.04, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:   41.92 M, max t:   +1.99, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   42.02 M, max t:   +1.94, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:   42.12 M, max t:   +1.98, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:   42.22 M, max t:   +1.94, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   42.32 M, max t:   +1.99, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:   42.42 M, max t:   +2.02, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:   42.52 M, max t:   +2.10, max tau: 3.22e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   42.62 M, max t:   +2.06, max tau: 3.16e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:   42.71 M, max t:   +2.15, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   42.81 M, max t:   +2.20, max tau: 3.37e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:   42.91 M, max t:   +2.27, max tau: 3.46e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:   43.01 M, max t:   +2.31, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   43.11 M, max t:   +2.25, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   43.21 M, max t:   +2.24, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   43.31 M, max t:   +2.21, max tau: 3.35e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:   43.41 M, max t:   +2.25, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:   43.51 M, max t:   +2.24, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   43.60 M, max t:   +2.27, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   43.70 M, max t:   +2.25, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:   43.80 M, max t:   +2.28, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   43.90 M, max t:   +2.31, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   44.00 M, max t:   +2.35, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   44.10 M, max t:   +2.33, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:   44.20 M, max t:   +2.33, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   44.30 M, max t:   +2.29, max tau: 3.45e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   44.40 M, max t:   +2.33, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   44.49 M, max t:   +2.36, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   44.69 M, max t:   +2.29, max tau: 3.43e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:   44.69 M, max t:   +2.38, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   44.79 M, max t:   +2.41, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   44.89 M, max t:   +2.41, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   44.99 M, max t:   +2.38, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   45.18 M, max t:   +2.40, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   44.61 M, max t:   +2.31, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   44.71 M, max t:   +2.32, max tau: 3.47e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   44.80 M, max t:   +2.25, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   44.90 M, max t:   +2.25, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:   44.99 M, max t:   +2.31, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   45.09 M, max t:   +2.26, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:   45.88 M, max t:   +2.23, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   45.98 M, max t:   +2.26, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:   46.08 M, max t:   +2.21, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   46.17 M, max t:   +2.24, max tau: 3.29e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   46.27 M, max t:   +2.27, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.


==> eval/dudect_results/salsa20_wasm.dat <==
  1.92
  1.87
  1.50
  1.85
  1.93
  1.79
  1.99
  1.55
  1.58
  1.71
  1.20
  1.51
  1.26
  1.66
  1.75
  1.98
  2.08
  2.37
  2.37
  2.40
  2.48
  2.28
  2.02
  1.85
  1.95
  1.85
  1.84
  2.09
  2.36
  2.26
  2.21
  2.33
  2.19
  2.04
  2.20
  2.07
  1.83
  1.74
  1.96
  2.25
  2.33
  2.12
  1.95
  2.10
  2.29
  2.10
  1.98
  1.94
  1.94
  1.67
  1.84
  1.79
  1.75
  1.83
  1.99
  1.93
  1.83
  1.83
  1.95
  1.90
  1.72
  1.83
  1.78
  1.97
  1.90
  2.07
  2.09
  2.13
  2.15
  2.19
  2.17
  2.08
  2.16
  2.01
  2.12
  2.11
  2.28
  2.22
  2.32
  2.30
  2.35
  2.38
  2.39
  2.34
  2.23
  2.00
  1.90
  2.00
  1.98
  1.95
  2.04
  2.02
  2.12
  2.14
  2.15
  2.14
  2.12
  2.07
  2.07
  2.22
  2.19
  2.16
  2.27
  2.27
  2.23
  2.18
  2.01
  1.98
  2.04
  2.07
  2.05
  2.05
  1.84
  1.87
  1.87
  1.68
  1.65
  1.56
  1.38
  1.36
  1.26
  1.31
  1.21
  1.17
  1.15
  1.22
  1.21
  1.20
  1.12
  1.12
  1.18
  1.21
  1.19
  1.08
  1.14
  1.16
  1.14
  1.12
  1.16
  1.42
  1.34
  1.46
  1.58
  1.71
  1.71
  1.67
  1.66
  1.81
  1.84
  1.94
  1.97
  1.86
  1.86
  1.76
  1.83
  1.91
  1.93
  1.97
  1.94
  2.04
  1.95
  2.04
  1.99
  2.04
  2.02
  2.09
  2.05
  2.07
  2.15
  2.17
  2.32
  2.29
  2.18
  2.18
  2.20
  2.16
  2.13
  2.15
  2.19
  2.29
  2.29
  2.27
  2.29
  2.29
  2.28
  2.13
  2.17
  1.98
  1.98
  1.94
  2.01
  2.00
  2.00
  1.90
  1.86
  1.92
  1.89
  1.85
  1.94
  1.89
  1.83
  1.83
  1.90
  2.06
  2.05
  2.00
  2.00
  1.91
  1.91
  1.89
  1.98
  1.97
  1.91
  1.88
  1.76
  1.85
  1.82
  1.81
  1.99
  2.02
  2.02
  1.99
  1.96
  1.96
  1.87
  1.91
  1.87
  1.83
  1.88
  1.91
  1.84
  1.83
  1.78
  1.73
  1.81
  1.79
  1.87
  1.85
  1.91
  1.94
  1.91
  2.07
  2.07
  2.06
  1.97
  1.93
  1.97
  1.95
  1.93
  1.93
  1.85
  1.93
  2.00
  1.93
  1.99
  1.91
  1.88
  1.87
  1.92
  1.83
  1.91
  1.83
  1.81
  1.82
  1.87
  1.82
  1.74
  1.78
  1.73
  1.81
  1.74
  1.80
  1.73
  1.80
  1.74
  1.70
  1.74
  1.81
  1.76
  1.80
  1.84
  1.77
  1.83
  1.87
  1.92
  1.86
  1.78
  1.75
  1.80
  1.75
  1.68
  1.75
  1.78
  1.70
  1.62
  1.54
  1.47
  1.42
  1.38
  1.34
  1.41
  1.48
  1.52
  1.58
  1.62
  1.66
  1.70
  1.74
  1.67
  1.63
  1.56
  1.51
  1.45
  1.45
  1.43
  1.39
  1.40
  1.40
  1.36
  1.32
  1.41
  1.41
  1.40
  1.37
  1.36
  1.37
  1.36
  1.45
  1.44
  1.41
  1.39
  1.39
  1.35
  1.46
  1.49
  1.53
  1.50
  1.42
  1.45
  1.42
  1.50
  1.56
  1.63
  1.58
  1.62
  1.60
  1.51
  1.54
  1.53
  1.64
  1.66
  1.64
  1.63
  1.71
  1.78
  1.81
  1.85
  1.86
  1.88
  1.91
  1.89
  1.94
  1.98
  1.94
  1.95
  1.95
  1.97
  1.94
  2.00
  2.04
  2.03
  2.03
  2.06
  2.06
  2.04
  1.97
  1.97
  1.98
  2.08
  2.12
  2.07
  2.03
  2.00
  2.00
  2.07
  2.11
  2.20
  2.22
  2.18
  2.19
  2.17
  2.09
  2.14
  2.17
  2.14
  2.09
  2.08
  2.11
  2.13
  2.23
  2.17
  2.24
  2.20
  2.23
  2.21
  2.18
  2.22
  2.23
  2.28
  2.30
  2.38
  2.46
  2.43
  2.33
  2.22
  2.22
  2.24
  2.27
  2.19
  2.13
  2.10
  2.04
  2.08
  2.05
  2.09
  2.07
  2.12
  2.19
  2.12
  2.06
  2.12
  2.07
  2.09
  2.13
  2.07
  2.08
  2.14
  2.12
  2.14
  2.12
  2.13
  2.18
  2.23
  2.23
  2.20
  2.18
  2.19
  2.18
  2.17
  2.18
  2.25
  2.23
  2.20
  2.17
  2.19
  2.22
  2.21
  2.16
  2.08
  2.07
  2.03
  2.02
  2.01


==> eval/dudect_results/salsa20_wasm.txt <==
meas:    0.10 M, max t:   +1.92, max tau: 6.10e-03, (5/tau)^2: 6.72e+05. For the moment, maybe constant time.
meas:    0.20 M, max t:   +1.87, max tau: 4.19e-03, (5/tau)^2: 1.42e+06. For the moment, maybe constant time.
meas:    0.08 M, max t:   +1.50, max tau: 5.45e-03, (5/tau)^2: 8.42e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.85, max tau: 6.01e-03, (5/tau)^2: 6.91e+05. For the moment, maybe constant time.
meas:    0.13 M, max t:   +1.93, max tau: 5.39e-03, (5/tau)^2: 8.60e+05. For the moment, maybe constant time.
meas:    0.60 M, max t:   +1.79, max tau: 2.31e-03, (5/tau)^2: 4.68e+06. For the moment, maybe constant time.
meas:    0.70 M, max t:   +1.99, max tau: 2.38e-03, (5/tau)^2: 4.40e+06. For the moment, maybe constant time.
meas:    0.80 M, max t:   +1.55, max tau: 1.73e-03, (5/tau)^2: 8.34e+06. For the moment, maybe constant time.
meas:    0.90 M, max t:   +1.58, max tau: 1.66e-03, (5/tau)^2: 9.03e+06. For the moment, maybe constant time.
meas:    1.00 M, max t:   +1.71, max tau: 1.71e-03, (5/tau)^2: 8.53e+06. For the moment, maybe constant time.
meas:    1.08 M, max t:   +1.20, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    1.18 M, max t:   +1.51, max tau: 1.39e-03, (5/tau)^2: 1.30e+07. For the moment, maybe constant time.
meas:    0.51 M, max t:   +1.26, max tau: 1.75e-03, (5/tau)^2: 8.15e+06. For the moment, maybe constant time.
meas:    0.55 M, max t:   +1.66, max tau: 2.22e-03, (5/tau)^2: 5.06e+06. For the moment, maybe constant time.
meas:    0.60 M, max t:   +1.75, max tau: 2.25e-03, (5/tau)^2: 4.94e+06. For the moment, maybe constant time.
meas:    0.63 M, max t:   +1.98, max tau: 2.50e-03, (5/tau)^2: 3.99e+06. For the moment, maybe constant time.
meas:    0.65 M, max t:   +2.08, max tau: 2.57e-03, (5/tau)^2: 3.77e+06. For the moment, maybe constant time.
meas:    0.67 M, max t:   +2.37, max tau: 2.90e-03, (5/tau)^2: 2.98e+06. For the moment, maybe constant time.
meas:    0.67 M, max t:   +2.37, max tau: 2.90e-03, (5/tau)^2: 2.98e+06. For the moment, maybe constant time.
meas:    0.69 M, max t:   +2.40, max tau: 2.88e-03, (5/tau)^2: 3.01e+06. For the moment, maybe constant time.
meas:    0.71 M, max t:   +2.48, max tau: 2.95e-03, (5/tau)^2: 2.87e+06. For the moment, maybe constant time.
meas:    0.75 M, max t:   +2.28, max tau: 2.63e-03, (5/tau)^2: 3.61e+06. For the moment, maybe constant time.
meas:    0.79 M, max t:   +2.02, max tau: 2.27e-03, (5/tau)^2: 4.85e+06. For the moment, maybe constant time.
meas:    2.35 M, max t:   +1.85, max tau: 1.21e-03, (5/tau)^2: 1.71e+07. For the moment, maybe constant time.
meas:    2.44 M, max t:   +1.95, max tau: 1.25e-03, (5/tau)^2: 1.61e+07. For the moment, maybe constant time.
meas:    2.54 M, max t:   +1.85, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    0.84 M, max t:   +1.84, max tau: 2.01e-03, (5/tau)^2: 6.20e+06. For the moment, maybe constant time.
meas:    2.78 M, max t:   +2.09, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    2.88 M, max t:   +2.36, max tau: 1.39e-03, (5/tau)^2: 1.29e+07. For the moment, maybe constant time.
meas:    2.98 M, max t:   +2.26, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    3.08 M, max t:   +2.21, max tau: 1.26e-03, (5/tau)^2: 1.57e+07. For the moment, maybe constant time.
meas:    3.13 M, max t:   +2.33, max tau: 1.32e-03, (5/tau)^2: 1.44e+07. For the moment, maybe constant time.
meas:    3.22 M, max t:   +2.19, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    3.32 M, max t:   +2.04, max tau: 1.12e-03, (5/tau)^2: 2.00e+07. For the moment, maybe constant time.
meas:    3.42 M, max t:   +2.20, max tau: 1.19e-03, (5/tau)^2: 1.77e+07. For the moment, maybe constant time.
meas:    3.52 M, max t:   +2.07, max tau: 1.10e-03, (5/tau)^2: 2.05e+07. For the moment, maybe constant time.
meas:    3.61 M, max t:   +1.83, max tau: 9.62e-04, (5/tau)^2: 2.70e+07. For the moment, maybe constant time.
meas:    3.71 M, max t:   +1.74, max tau: 9.02e-04, (5/tau)^2: 3.07e+07. For the moment, maybe constant time.
meas:    3.81 M, max t:   +1.96, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:    3.91 M, max t:   +2.25, max tau: 1.14e-03, (5/tau)^2: 1.92e+07. For the moment, maybe constant time.
meas:    4.00 M, max t:   +2.33, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    4.10 M, max t:   +2.12, max tau: 1.05e-03, (5/tau)^2: 2.28e+07. For the moment, maybe constant time.
meas:    4.20 M, max t:   +1.95, max tau: 9.54e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:    4.30 M, max t:   +2.10, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:    4.39 M, max t:   +2.29, max tau: 1.09e-03, (5/tau)^2: 2.09e+07. For the moment, maybe constant time.
meas:    4.49 M, max t:   +2.10, max tau: 9.91e-04, (5/tau)^2: 2.54e+07. For the moment, maybe constant time.
meas:    4.59 M, max t:   +1.98, max tau: 9.24e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:    4.69 M, max t:   +1.94, max tau: 8.98e-04, (5/tau)^2: 3.10e+07. For the moment, maybe constant time.
meas:    4.78 M, max t:   +1.94, max tau: 8.88e-04, (5/tau)^2: 3.17e+07. For the moment, maybe constant time.
meas:    1.62 M, max t:   +1.67, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    4.98 M, max t:   +1.84, max tau: 8.26e-04, (5/tau)^2: 3.66e+07. For the moment, maybe constant time.
meas:    5.08 M, max t:   +1.79, max tau: 7.95e-04, (5/tau)^2: 3.95e+07. For the moment, maybe constant time.
meas:    5.17 M, max t:   +1.75, max tau: 7.70e-04, (5/tau)^2: 4.21e+07. For the moment, maybe constant time.
meas:    5.12 M, max t:   +1.83, max tau: 8.11e-04, (5/tau)^2: 3.80e+07. For the moment, maybe constant time.
meas:    5.49 M, max t:   +1.99, max tau: 8.50e-04, (5/tau)^2: 3.46e+07. For the moment, maybe constant time.
meas:    5.59 M, max t:   +1.93, max tau: 8.17e-04, (5/tau)^2: 3.75e+07. For the moment, maybe constant time.
meas:    5.40 M, max t:   +1.83, max tau: 7.87e-04, (5/tau)^2: 4.04e+07. For the moment, maybe constant time.
meas:    5.79 M, max t:   +1.83, max tau: 7.60e-04, (5/tau)^2: 4.33e+07. For the moment, maybe constant time.
meas:    5.64 M, max t:   +1.95, max tau: 8.23e-04, (5/tau)^2: 3.69e+07. For the moment, maybe constant time.
meas:    3.51 M, max t:   +1.90, max tau: 1.01e-03, (5/tau)^2: 2.43e+07. For the moment, maybe constant time.
meas:    3.59 M, max t:   +1.72, max tau: 9.10e-04, (5/tau)^2: 3.02e+07. For the moment, maybe constant time.
meas:    3.64 M, max t:   +1.83, max tau: 9.58e-04, (5/tau)^2: 2.72e+07. For the moment, maybe constant time.
meas:    3.70 M, max t:   +1.78, max tau: 9.23e-04, (5/tau)^2: 2.94e+07. For the moment, maybe constant time.
meas:    2.08 M, max t:   +1.97, max tau: 1.37e-03, (5/tau)^2: 1.34e+07. For the moment, maybe constant time.
meas:    2.11 M, max t:   +1.90, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    2.14 M, max t:   +2.07, max tau: 1.41e-03, (5/tau)^2: 1.25e+07. For the moment, maybe constant time.
meas:    2.18 M, max t:   +2.09, max tau: 1.41e-03, (5/tau)^2: 1.25e+07. For the moment, maybe constant time.
meas:    2.22 M, max t:   +2.13, max tau: 1.43e-03, (5/tau)^2: 1.22e+07. For the moment, maybe constant time.
meas:    4.12 M, max t:   +2.15, max tau: 1.06e-03, (5/tau)^2: 2.22e+07. For the moment, maybe constant time.
meas:    6.77 M, max t:   +2.19, max tau: 8.43e-04, (5/tau)^2: 3.52e+07. For the moment, maybe constant time.
meas:    6.87 M, max t:   +2.17, max tau: 8.27e-04, (5/tau)^2: 3.65e+07. For the moment, maybe constant time.
meas:    6.82 M, max t:   +2.08, max tau: 7.97e-04, (5/tau)^2: 3.94e+07. For the moment, maybe constant time.
meas:    6.92 M, max t:   +2.16, max tau: 8.21e-04, (5/tau)^2: 3.71e+07. For the moment, maybe constant time.
meas:    7.08 M, max t:   +2.01, max tau: 7.57e-04, (5/tau)^2: 4.36e+07. For the moment, maybe constant time.
meas:    2.47 M, max t:   +2.12, max tau: 1.35e-03, (5/tau)^2: 1.38e+07. For the moment, maybe constant time.
meas:    7.20 M, max t:   +2.11, max tau: 7.84e-04, (5/tau)^2: 4.06e+07. For the moment, maybe constant time.
meas:    7.52 M, max t:   +2.28, max tau: 8.32e-04, (5/tau)^2: 3.61e+07. For the moment, maybe constant time.
meas:    7.39 M, max t:   +2.22, max tau: 8.17e-04, (5/tau)^2: 3.74e+07. For the moment, maybe constant time.
meas:    7.49 M, max t:   +2.32, max tau: 8.47e-04, (5/tau)^2: 3.48e+07. For the moment, maybe constant time.
meas:    7.81 M, max t:   +2.30, max tau: 8.23e-04, (5/tau)^2: 3.69e+07. For the moment, maybe constant time.
meas:    7.91 M, max t:   +2.35, max tau: 8.36e-04, (5/tau)^2: 3.57e+07. For the moment, maybe constant time.
meas:    8.01 M, max t:   +2.38, max tau: 8.40e-04, (5/tau)^2: 3.54e+07. For the moment, maybe constant time.
meas:    8.10 M, max t:   +2.39, max tau: 8.39e-04, (5/tau)^2: 3.55e+07. For the moment, maybe constant time.
meas:    8.20 M, max t:   +2.34, max tau: 8.18e-04, (5/tau)^2: 3.73e+07. For the moment, maybe constant time.
meas:    8.30 M, max t:   +2.23, max tau: 7.73e-04, (5/tau)^2: 4.18e+07. For the moment, maybe constant time.
meas:    8.40 M, max t:   +2.00, max tau: 6.92e-04, (5/tau)^2: 5.23e+07. For the moment, maybe constant time.
meas:    2.89 M, max t:   +1.90, max tau: 1.12e-03, (5/tau)^2: 2.00e+07. For the moment, maybe constant time.
meas:    2.92 M, max t:   +2.00, max tau: 1.17e-03, (5/tau)^2: 1.83e+07. For the moment, maybe constant time.
meas:    8.69 M, max t:   +1.98, max tau: 6.73e-04, (5/tau)^2: 5.51e+07. For the moment, maybe constant time.
meas:    2.95 M, max t:   +1.95, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    2.99 M, max t:   +2.04, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    8.98 M, max t:   +2.02, max tau: 6.75e-04, (5/tau)^2: 5.49e+07. For the moment, maybe constant time.
meas:    3.07 M, max t:   +2.12, max tau: 1.21e-03, (5/tau)^2: 1.70e+07. For the moment, maybe constant time.
meas:    3.09 M, max t:   +2.14, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    3.12 M, max t:   +2.15, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    3.15 M, max t:   +2.14, max tau: 1.20e-03, (5/tau)^2: 1.72e+07. For the moment, maybe constant time.
meas:    3.18 M, max t:   +2.12, max tau: 1.19e-03, (5/tau)^2: 1.77e+07. For the moment, maybe constant time.
meas:    3.21 M, max t:   +2.07, max tau: 1.15e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    3.23 M, max t:   +2.07, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    3.28 M, max t:   +2.22, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    3.30 M, max t:   +2.19, max tau: 1.20e-03, (5/tau)^2: 1.72e+07. For the moment, maybe constant time.
meas:    3.32 M, max t:   +2.16, max tau: 1.18e-03, (5/tau)^2: 1.78e+07. For the moment, maybe constant time.
meas:    3.34 M, max t:   +2.27, max tau: 1.24e-03, (5/tau)^2: 1.62e+07. For the moment, maybe constant time.
meas:    3.34 M, max t:   +2.27, max tau: 1.24e-03, (5/tau)^2: 1.62e+07. For the moment, maybe constant time.
meas:    3.38 M, max t:   +2.23, max tau: 1.21e-03, (5/tau)^2: 1.70e+07. For the moment, maybe constant time.
meas:    3.41 M, max t:   +2.18, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    3.44 M, max t:   +2.01, max tau: 1.08e-03, (5/tau)^2: 2.13e+07. For the moment, maybe constant time.
meas:   10.23 M, max t:   +1.98, max tau: 6.19e-04, (5/tau)^2: 6.52e+07. For the moment, maybe constant time.
meas:   10.33 M, max t:   +2.04, max tau: 6.36e-04, (5/tau)^2: 6.18e+07. For the moment, maybe constant time.
meas:    3.54 M, max t:   +2.07, max tau: 1.10e-03, (5/tau)^2: 2.06e+07. For the moment, maybe constant time.
meas:    3.58 M, max t:   +2.05, max tau: 1.09e-03, (5/tau)^2: 2.12e+07. For the moment, maybe constant time.
meas:    3.59 M, max t:   +2.05, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:    3.62 M, max t:   +1.84, max tau: 9.66e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:    3.66 M, max t:   +1.87, max tau: 9.76e-04, (5/tau)^2: 2.63e+07. For the moment, maybe constant time.
meas:    3.66 M, max t:   +1.87, max tau: 9.76e-04, (5/tau)^2: 2.63e+07. For the moment, maybe constant time.
meas:    3.69 M, max t:   +1.68, max tau: 8.74e-04, (5/tau)^2: 3.27e+07. For the moment, maybe constant time.
meas:    3.73 M, max t:   +1.65, max tau: 8.55e-04, (5/tau)^2: 3.42e+07. For the moment, maybe constant time.
meas:    3.76 M, max t:   +1.56, max tau: 8.05e-04, (5/tau)^2: 3.86e+07. For the moment, maybe constant time.
meas:    3.78 M, max t:   +1.38, max tau: 7.12e-04, (5/tau)^2: 4.94e+07. For the moment, maybe constant time.
meas:    3.78 M, max t:   +1.36, max tau: 7.00e-04, (5/tau)^2: 5.10e+07. For the moment, maybe constant time.
meas:    3.81 M, max t:   +1.26, max tau: 6.44e-04, (5/tau)^2: 6.03e+07. For the moment, maybe constant time.
meas:    3.86 M, max t:   +1.31, max tau: 6.68e-04, (5/tau)^2: 5.60e+07. For the moment, maybe constant time.
meas:    3.89 M, max t:   +1.21, max tau: 6.13e-04, (5/tau)^2: 6.65e+07. For the moment, maybe constant time.
meas:    3.93 M, max t:   +1.17, max tau: 5.89e-04, (5/tau)^2: 7.20e+07. For the moment, maybe constant time.
meas:    3.96 M, max t:   +1.15, max tau: 5.79e-04, (5/tau)^2: 7.47e+07. For the moment, maybe constant time.
meas:    4.00 M, max t:   +1.22, max tau: 6.11e-04, (5/tau)^2: 6.69e+07. For the moment, maybe constant time.
meas:   12.67 M, max t:   +1.21, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:    4.07 M, max t:   +1.20, max tau: 5.93e-04, (5/tau)^2: 7.10e+07. For the moment, maybe constant time.
meas:    4.09 M, max t:   +1.12, max tau: 5.55e-04, (5/tau)^2: 8.10e+07. For the moment, maybe constant time.
meas:    4.09 M, max t:   +1.12, max tau: 5.53e-04, (5/tau)^2: 8.17e+07. For the moment, maybe constant time.
meas:    4.12 M, max t:   +1.18, max tau: 5.79e-04, (5/tau)^2: 7.46e+07. For the moment, maybe constant time.
meas:    4.16 M, max t:   +1.21, max tau: 5.91e-04, (5/tau)^2: 7.15e+07. For the moment, maybe constant time.
meas:    4.20 M, max t:   +1.19, max tau: 5.79e-04, (5/tau)^2: 7.45e+07. For the moment, maybe constant time.
meas:    4.24 M, max t:   +1.08, max tau: 5.25e-04, (5/tau)^2: 9.06e+07. For the moment, maybe constant time.
meas:    4.26 M, max t:   +1.14, max tau: 5.52e-04, (5/tau)^2: 8.20e+07. For the moment, maybe constant time.
meas:    4.28 M, max t:   +1.16, max tau: 5.59e-04, (5/tau)^2: 8.01e+07. For the moment, maybe constant time.
meas:    4.32 M, max t:   +1.14, max tau: 5.46e-04, (5/tau)^2: 8.37e+07. For the moment, maybe constant time.
meas:    4.36 M, max t:   +1.12, max tau: 5.36e-04, (5/tau)^2: 8.70e+07. For the moment, maybe constant time.
meas:    4.39 M, max t:   +1.16, max tau: 5.52e-04, (5/tau)^2: 8.22e+07. For the moment, maybe constant time.
meas:    4.43 M, max t:   +1.42, max tau: 6.74e-04, (5/tau)^2: 5.50e+07. For the moment, maybe constant time.
meas:    4.46 M, max t:   +1.34, max tau: 6.34e-04, (5/tau)^2: 6.23e+07. For the moment, maybe constant time.
meas:    4.51 M, max t:   +1.46, max tau: 6.87e-04, (5/tau)^2: 5.29e+07. For the moment, maybe constant time.
meas:    4.56 M, max t:   +1.58, max tau: 7.41e-04, (5/tau)^2: 4.56e+07. For the moment, maybe constant time.
meas:    4.59 M, max t:   +1.71, max tau: 7.97e-04, (5/tau)^2: 3.93e+07. For the moment, maybe constant time.
meas:    4.63 M, max t:   +1.71, max tau: 7.93e-04, (5/tau)^2: 3.98e+07. For the moment, maybe constant time.
meas:    4.65 M, max t:   +1.67, max tau: 7.74e-04, (5/tau)^2: 4.18e+07. For the moment, maybe constant time.
meas:    4.65 M, max t:   +1.66, max tau: 7.71e-04, (5/tau)^2: 4.21e+07. For the moment, maybe constant time.
meas:    4.69 M, max t:   +1.81, max tau: 8.38e-04, (5/tau)^2: 3.56e+07. For the moment, maybe constant time.
meas:    4.72 M, max t:   +1.84, max tau: 8.47e-04, (5/tau)^2: 3.48e+07. For the moment, maybe constant time.
meas:    4.75 M, max t:   +1.94, max tau: 8.92e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:    4.77 M, max t:   +1.97, max tau: 9.01e-04, (5/tau)^2: 3.08e+07. For the moment, maybe constant time.
meas:    4.83 M, max t:   +1.86, max tau: 8.46e-04, (5/tau)^2: 3.50e+07. For the moment, maybe constant time.
meas:    4.83 M, max t:   +1.86, max tau: 8.45e-04, (5/tau)^2: 3.50e+07. For the moment, maybe constant time.
meas:    4.86 M, max t:   +1.76, max tau: 7.97e-04, (5/tau)^2: 3.94e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.83, max tau: 8.26e-04, (5/tau)^2: 3.66e+07. For the moment, maybe constant time.
meas:    4.92 M, max t:   +1.91, max tau: 8.62e-04, (5/tau)^2: 3.36e+07. For the moment, maybe constant time.
meas:    4.94 M, max t:   +1.93, max tau: 8.68e-04, (5/tau)^2: 3.32e+07. For the moment, maybe constant time.
meas:    4.96 M, max t:   +1.97, max tau: 8.83e-04, (5/tau)^2: 3.21e+07. For the moment, maybe constant time.
meas:    4.99 M, max t:   +1.94, max tau: 8.68e-04, (5/tau)^2: 3.32e+07. For the moment, maybe constant time.
meas:    5.02 M, max t:   +2.04, max tau: 9.12e-04, (5/tau)^2: 3.01e+07. For the moment, maybe constant time.
meas:    5.05 M, max t:   +1.95, max tau: 8.66e-04, (5/tau)^2: 3.33e+07. For the moment, maybe constant time.
meas:    5.09 M, max t:   +2.04, max tau: 9.03e-04, (5/tau)^2: 3.07e+07. For the moment, maybe constant time.
meas:    5.11 M, max t:   +1.99, max tau: 8.78e-04, (5/tau)^2: 3.24e+07. For the moment, maybe constant time.
meas:    5.14 M, max t:   +2.04, max tau: 9.00e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    5.16 M, max t:   +2.02, max tau: 8.90e-04, (5/tau)^2: 3.16e+07. For the moment, maybe constant time.
meas:    5.21 M, max t:   +2.09, max tau: 9.15e-04, (5/tau)^2: 2.98e+07. For the moment, maybe constant time.
meas:    5.21 M, max t:   +2.05, max tau: 8.97e-04, (5/tau)^2: 3.10e+07. For the moment, maybe constant time.
meas:    5.26 M, max t:   +2.07, max tau: 9.02e-04, (5/tau)^2: 3.08e+07. For the moment, maybe constant time.
meas:    5.26 M, max t:   +2.15, max tau: 9.36e-04, (5/tau)^2: 2.85e+07. For the moment, maybe constant time.
meas:    5.30 M, max t:   +2.17, max tau: 9.42e-04, (5/tau)^2: 2.82e+07. For the moment, maybe constant time.
meas:    5.32 M, max t:   +2.32, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:    5.34 M, max t:   +2.29, max tau: 9.90e-04, (5/tau)^2: 2.55e+07. For the moment, maybe constant time.
meas:    5.38 M, max t:   +2.18, max tau: 9.40e-04, (5/tau)^2: 2.83e+07. For the moment, maybe constant time.
meas:    5.38 M, max t:   +2.18, max tau: 9.40e-04, (5/tau)^2: 2.83e+07. For the moment, maybe constant time.
meas:    5.41 M, max t:   +2.20, max tau: 9.44e-04, (5/tau)^2: 2.80e+07. For the moment, maybe constant time.
meas:    5.43 M, max t:   +2.16, max tau: 9.29e-04, (5/tau)^2: 2.90e+07. For the moment, maybe constant time.
meas:    5.48 M, max t:   +2.13, max tau: 9.09e-04, (5/tau)^2: 3.02e+07. For the moment, maybe constant time.
meas:    5.52 M, max t:   +2.15, max tau: 9.17e-04, (5/tau)^2: 2.97e+07. For the moment, maybe constant time.
meas:    5.57 M, max t:   +2.19, max tau: 9.30e-04, (5/tau)^2: 2.89e+07. For the moment, maybe constant time.
meas:    5.61 M, max t:   +2.29, max tau: 9.68e-04, (5/tau)^2: 2.67e+07. For the moment, maybe constant time.
meas:    5.61 M, max t:   +2.29, max tau: 9.68e-04, (5/tau)^2: 2.67e+07. For the moment, maybe constant time.
meas:    5.64 M, max t:   +2.27, max tau: 9.55e-04, (5/tau)^2: 2.74e+07. For the moment, maybe constant time.
meas:    5.68 M, max t:   +2.29, max tau: 9.62e-04, (5/tau)^2: 2.70e+07. For the moment, maybe constant time.
meas:    5.70 M, max t:   +2.29, max tau: 9.57e-04, (5/tau)^2: 2.73e+07. For the moment, maybe constant time.
meas:    5.23 M, max t:   +2.28, max tau: 9.98e-04, (5/tau)^2: 2.51e+07. For the moment, maybe constant time.
meas:    5.26 M, max t:   +2.13, max tau: 9.27e-04, (5/tau)^2: 2.91e+07. For the moment, maybe constant time.
meas:    5.29 M, max t:   +2.17, max tau: 9.42e-04, (5/tau)^2: 2.82e+07. For the moment, maybe constant time.
meas:    5.33 M, max t:   +1.98, max tau: 8.56e-04, (5/tau)^2: 3.41e+07. For the moment, maybe constant time.
meas:    5.35 M, max t:   +1.98, max tau: 8.57e-04, (5/tau)^2: 3.40e+07. For the moment, maybe constant time.
meas:    5.38 M, max t:   +1.94, max tau: 8.38e-04, (5/tau)^2: 3.56e+07. For the moment, maybe constant time.
meas:    5.94 M, max t:   +2.01, max tau: 8.24e-04, (5/tau)^2: 3.68e+07. For the moment, maybe constant time.
meas:    5.98 M, max t:   +2.00, max tau: 8.19e-04, (5/tau)^2: 3.72e+07. For the moment, maybe constant time.
meas:    5.98 M, max t:   +2.00, max tau: 8.19e-04, (5/tau)^2: 3.73e+07. For the moment, maybe constant time.
meas:    6.01 M, max t:   +1.90, max tau: 7.75e-04, (5/tau)^2: 4.16e+07. For the moment, maybe constant time.
meas:    6.05 M, max t:   +1.86, max tau: 7.55e-04, (5/tau)^2: 4.38e+07. For the moment, maybe constant time.
meas:    6.06 M, max t:   +1.92, max tau: 7.81e-04, (5/tau)^2: 4.10e+07. For the moment, maybe constant time.
meas:    6.10 M, max t:   +1.89, max tau: 7.65e-04, (5/tau)^2: 4.27e+07. For the moment, maybe constant time.
meas:    6.14 M, max t:   +1.85, max tau: 7.47e-04, (5/tau)^2: 4.48e+07. For the moment, maybe constant time.
meas:    6.16 M, max t:   +1.94, max tau: 7.82e-04, (5/tau)^2: 4.09e+07. For the moment, maybe constant time.
meas:    6.19 M, max t:   +1.89, max tau: 7.61e-04, (5/tau)^2: 4.32e+07. For the moment, maybe constant time.
meas:    6.23 M, max t:   +1.83, max tau: 7.34e-04, (5/tau)^2: 4.65e+07. For the moment, maybe constant time.
meas:    6.23 M, max t:   +1.83, max tau: 7.33e-04, (5/tau)^2: 4.66e+07. For the moment, maybe constant time.
meas:    6.25 M, max t:   +1.90, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:    6.28 M, max t:   +2.06, max tau: 8.21e-04, (5/tau)^2: 3.71e+07. For the moment, maybe constant time.
meas:    6.28 M, max t:   +2.05, max tau: 8.20e-04, (5/tau)^2: 3.72e+07. For the moment, maybe constant time.
meas:    6.32 M, max t:   +2.00, max tau: 7.95e-04, (5/tau)^2: 3.96e+07. For the moment, maybe constant time.
meas:    6.37 M, max t:   +2.00, max tau: 7.92e-04, (5/tau)^2: 3.98e+07. For the moment, maybe constant time.
meas:    6.42 M, max t:   +1.91, max tau: 7.56e-04, (5/tau)^2: 4.38e+07. For the moment, maybe constant time.
meas:    6.42 M, max t:   +1.91, max tau: 7.53e-04, (5/tau)^2: 4.41e+07. For the moment, maybe constant time.
meas:    6.44 M, max t:   +1.89, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:    6.47 M, max t:   +1.98, max tau: 7.79e-04, (5/tau)^2: 4.12e+07. For the moment, maybe constant time.
meas:    6.50 M, max t:   +1.97, max tau: 7.72e-04, (5/tau)^2: 4.19e+07. For the moment, maybe constant time.
meas:    6.54 M, max t:   +1.91, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:    6.58 M, max t:   +1.88, max tau: 7.31e-04, (5/tau)^2: 4.68e+07. For the moment, maybe constant time.
meas:    6.62 M, max t:   +1.76, max tau: 6.83e-04, (5/tau)^2: 5.36e+07. For the moment, maybe constant time.
meas:    6.66 M, max t:   +1.85, max tau: 7.17e-04, (5/tau)^2: 4.86e+07. For the moment, maybe constant time.
meas:    6.70 M, max t:   +1.82, max tau: 7.02e-04, (5/tau)^2: 5.08e+07. For the moment, maybe constant time.
meas:    6.73 M, max t:   +1.81, max tau: 7.00e-04, (5/tau)^2: 5.11e+07. For the moment, maybe constant time.
meas:    6.76 M, max t:   +1.99, max tau: 7.64e-04, (5/tau)^2: 4.29e+07. For the moment, maybe constant time.
meas:    6.80 M, max t:   +2.02, max tau: 7.76e-04, (5/tau)^2: 4.15e+07. For the moment, maybe constant time.
meas:    6.80 M, max t:   +2.02, max tau: 7.76e-04, (5/tau)^2: 4.15e+07. For the moment, maybe constant time.
meas:    6.83 M, max t:   +1.99, max tau: 7.61e-04, (5/tau)^2: 4.32e+07. For the moment, maybe constant time.
meas:    6.87 M, max t:   +1.96, max tau: 7.49e-04, (5/tau)^2: 4.45e+07. For the moment, maybe constant time.
meas:    6.90 M, max t:   +1.96, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:    6.29 M, max t:   +1.87, max tau: 7.47e-04, (5/tau)^2: 4.48e+07. For the moment, maybe constant time.
meas:    6.31 M, max t:   +1.91, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:    6.35 M, max t:   +1.87, max tau: 7.40e-04, (5/tau)^2: 4.56e+07. For the moment, maybe constant time.
meas:   22.78 M, max t:   +1.83, max tau: 3.83e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   22.88 M, max t:   +1.88, max tau: 3.92e-04, (5/tau)^2: 1.63e+08. For the moment, maybe constant time.
meas:    7.13 M, max t:   +1.91, max tau: 7.14e-04, (5/tau)^2: 4.91e+07. For the moment, maybe constant time.
meas:    7.16 M, max t:   +1.84, max tau: 6.89e-04, (5/tau)^2: 5.27e+07. For the moment, maybe constant time.
meas:    7.18 M, max t:   +1.83, max tau: 6.84e-04, (5/tau)^2: 5.34e+07. For the moment, maybe constant time.
meas:   23.28 M, max t:   +1.78, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   23.38 M, max t:   +1.73, max tau: 3.59e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   23.48 M, max t:   +1.81, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:    7.31 M, max t:   +1.79, max tau: 6.63e-04, (5/tau)^2: 5.69e+07. For the moment, maybe constant time.
meas:    7.35 M, max t:   +1.87, max tau: 6.91e-04, (5/tau)^2: 5.23e+07. For the moment, maybe constant time.
meas:    7.39 M, max t:   +1.85, max tau: 6.82e-04, (5/tau)^2: 5.38e+07. For the moment, maybe constant time.
meas:    7.41 M, max t:   +1.91, max tau: 7.00e-04, (5/tau)^2: 5.10e+07. For the moment, maybe constant time.
meas:    6.76 M, max t:   +1.94, max tau: 7.45e-04, (5/tau)^2: 4.50e+07. For the moment, maybe constant time.
meas:    6.79 M, max t:   +1.91, max tau: 7.32e-04, (5/tau)^2: 4.66e+07. For the moment, maybe constant time.
meas:    6.82 M, max t:   +2.07, max tau: 7.94e-04, (5/tau)^2: 3.97e+07. For the moment, maybe constant time.
meas:    6.83 M, max t:   +2.07, max tau: 7.91e-04, (5/tau)^2: 3.99e+07. For the moment, maybe constant time.
meas:    6.85 M, max t:   +2.06, max tau: 7.89e-04, (5/tau)^2: 4.02e+07. For the moment, maybe constant time.
meas:    6.88 M, max t:   +1.97, max tau: 7.50e-04, (5/tau)^2: 4.45e+07. For the moment, maybe constant time.
meas:    7.62 M, max t:   +1.93, max tau: 6.98e-04, (5/tau)^2: 5.14e+07. For the moment, maybe constant time.
meas:    7.65 M, max t:   +1.97, max tau: 7.11e-04, (5/tau)^2: 4.94e+07. For the moment, maybe constant time.
meas:    7.67 M, max t:   +1.95, max tau: 7.04e-04, (5/tau)^2: 5.04e+07. For the moment, maybe constant time.
meas:    7.71 M, max t:   +1.93, max tau: 6.96e-04, (5/tau)^2: 5.16e+07. For the moment, maybe constant time.
meas:   24.98 M, max t:   +1.93, max tau: 3.86e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   25.08 M, max t:   +1.85, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   25.18 M, max t:   +1.93, max tau: 3.84e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   25.28 M, max t:   +2.00, max tau: 3.98e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:    7.20 M, max t:   +1.93, max tau: 7.17e-04, (5/tau)^2: 4.86e+07. For the moment, maybe constant time.
meas:   25.48 M, max t:   +1.99, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   25.58 M, max t:   +1.91, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:    7.22 M, max t:   +1.88, max tau: 6.98e-04, (5/tau)^2: 5.13e+07. For the moment, maybe constant time.
meas:    7.23 M, max t:   +1.87, max tau: 6.95e-04, (5/tau)^2: 5.17e+07. For the moment, maybe constant time.
meas:    7.28 M, max t:   +1.92, max tau: 7.10e-04, (5/tau)^2: 4.95e+07. For the moment, maybe constant time.
meas:   25.98 M, max t:   +1.83, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   26.08 M, max t:   +1.91, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   26.18 M, max t:   +1.83, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:    7.38 M, max t:   +1.81, max tau: 6.65e-04, (5/tau)^2: 5.65e+07. For the moment, maybe constant time.
meas:   26.38 M, max t:   +1.82, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   26.48 M, max t:   +1.87, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   26.58 M, max t:   +1.82, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   26.68 M, max t:   +1.74, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   26.78 M, max t:   +1.78, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   26.88 M, max t:   +1.73, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   26.98 M, max t:   +1.81, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   27.08 M, max t:   +1.74, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   27.18 M, max t:   +1.80, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   27.28 M, max t:   +1.73, max tau: 3.31e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:   27.38 M, max t:   +1.80, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   27.48 M, max t:   +1.74, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:   27.58 M, max t:   +1.70, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   27.68 M, max t:   +1.74, max tau: 3.31e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:   27.78 M, max t:   +1.81, max tau: 3.43e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:   27.88 M, max t:   +1.76, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   27.98 M, max t:   +1.80, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:   28.08 M, max t:   +1.84, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   28.18 M, max t:   +1.77, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:   28.28 M, max t:   +1.83, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   28.38 M, max t:   +1.87, max tau: 3.51e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   28.48 M, max t:   +1.92, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   28.58 M, max t:   +1.86, max tau: 3.49e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   28.68 M, max t:   +1.78, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:   28.78 M, max t:   +1.75, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   28.88 M, max t:   +1.80, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   28.98 M, max t:   +1.75, max tau: 3.26e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:   29.08 M, max t:   +1.68, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:   29.18 M, max t:   +1.75, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   29.28 M, max t:   +1.78, max tau: 3.29e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   29.38 M, max t:   +1.70, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:   29.48 M, max t:   +1.62, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   29.58 M, max t:   +1.54, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   29.68 M, max t:   +1.47, max tau: 2.70e-04, (5/tau)^2: 3.44e+08. For the moment, maybe constant time.
meas:   29.78 M, max t:   +1.42, max tau: 2.61e-04, (5/tau)^2: 3.68e+08. For the moment, maybe constant time.
meas:   29.88 M, max t:   +1.38, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   29.98 M, max t:   +1.34, max tau: 2.45e-04, (5/tau)^2: 4.17e+08. For the moment, maybe constant time.
meas:   30.08 M, max t:   +1.41, max tau: 2.57e-04, (5/tau)^2: 3.80e+08. For the moment, maybe constant time.
meas:   30.18 M, max t:   +1.48, max tau: 2.69e-04, (5/tau)^2: 3.45e+08. For the moment, maybe constant time.
meas:   30.28 M, max t:   +1.52, max tau: 2.76e-04, (5/tau)^2: 3.29e+08. For the moment, maybe constant time.
meas:   30.38 M, max t:   +1.58, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   30.48 M, max t:   +1.62, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   30.58 M, max t:   +1.66, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:   30.68 M, max t:   +1.70, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   30.78 M, max t:   +1.74, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:   30.88 M, max t:   +1.67, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   30.98 M, max t:   +1.63, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   31.08 M, max t:   +1.56, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:   31.18 M, max t:   +1.51, max tau: 2.71e-04, (5/tau)^2: 3.41e+08. For the moment, maybe constant time.
meas:   30.98 M, max t:   +1.45, max tau: 2.61e-04, (5/tau)^2: 3.66e+08. For the moment, maybe constant time.
meas:   31.07 M, max t:   +1.45, max tau: 2.61e-04, (5/tau)^2: 3.68e+08. For the moment, maybe constant time.
meas:   31.23 M, max t:   +1.43, max tau: 2.56e-04, (5/tau)^2: 3.82e+08. For the moment, maybe constant time.
meas:   31.32 M, max t:   +1.39, max tau: 2.48e-04, (5/tau)^2: 4.06e+08. For the moment, maybe constant time.
meas:   31.42 M, max t:   +1.40, max tau: 2.49e-04, (5/tau)^2: 4.02e+08. For the moment, maybe constant time.
meas:   31.52 M, max t:   +1.40, max tau: 2.49e-04, (5/tau)^2: 4.04e+08. For the moment, maybe constant time.
meas:   31.62 M, max t:   +1.36, max tau: 2.41e-04, (5/tau)^2: 4.30e+08. For the moment, maybe constant time.
meas:   31.72 M, max t:   +1.32, max tau: 2.34e-04, (5/tau)^2: 4.55e+08. For the moment, maybe constant time.
meas:   31.82 M, max t:   +1.41, max tau: 2.51e-04, (5/tau)^2: 3.98e+08. For the moment, maybe constant time.
meas:   31.92 M, max t:   +1.41, max tau: 2.49e-04, (5/tau)^2: 4.02e+08. For the moment, maybe constant time.
meas:   32.02 M, max t:   +1.40, max tau: 2.47e-04, (5/tau)^2: 4.11e+08. For the moment, maybe constant time.
meas:   32.12 M, max t:   +1.37, max tau: 2.42e-04, (5/tau)^2: 4.28e+08. For the moment, maybe constant time.
meas:   32.22 M, max t:   +1.36, max tau: 2.39e-04, (5/tau)^2: 4.37e+08. For the moment, maybe constant time.
meas:   32.32 M, max t:   +1.37, max tau: 2.41e-04, (5/tau)^2: 4.31e+08. For the moment, maybe constant time.
meas:   32.41 M, max t:   +1.36, max tau: 2.39e-04, (5/tau)^2: 4.37e+08. For the moment, maybe constant time.
meas:   32.51 M, max t:   +1.45, max tau: 2.54e-04, (5/tau)^2: 3.88e+08. For the moment, maybe constant time.
meas:   32.61 M, max t:   +1.44, max tau: 2.51e-04, (5/tau)^2: 3.96e+08. For the moment, maybe constant time.
meas:   32.71 M, max t:   +1.41, max tau: 2.46e-04, (5/tau)^2: 4.13e+08. For the moment, maybe constant time.
meas:   32.81 M, max t:   +1.39, max tau: 2.43e-04, (5/tau)^2: 4.22e+08. For the moment, maybe constant time.
meas:   32.91 M, max t:   +1.39, max tau: 2.43e-04, (5/tau)^2: 4.24e+08. For the moment, maybe constant time.
meas:   33.28 M, max t:   +1.35, max tau: 2.34e-04, (5/tau)^2: 4.58e+08. For the moment, maybe constant time.
meas:   33.05 M, max t:   +1.46, max tau: 2.55e-04, (5/tau)^2: 3.85e+08. For the moment, maybe constant time.
meas:   33.15 M, max t:   +1.49, max tau: 2.59e-04, (5/tau)^2: 3.74e+08. For the moment, maybe constant time.
meas:   33.25 M, max t:   +1.53, max tau: 2.66e-04, (5/tau)^2: 3.53e+08. For the moment, maybe constant time.
meas:   33.35 M, max t:   +1.50, max tau: 2.60e-04, (5/tau)^2: 3.69e+08. For the moment, maybe constant time.
meas:   33.45 M, max t:   +1.42, max tau: 2.46e-04, (5/tau)^2: 4.13e+08. For the moment, maybe constant time.
meas:   33.88 M, max t:   +1.45, max tau: 2.50e-04, (5/tau)^2: 4.01e+08. For the moment, maybe constant time.
meas:   33.98 M, max t:   +1.42, max tau: 2.43e-04, (5/tau)^2: 4.23e+08. For the moment, maybe constant time.
meas:   33.75 M, max t:   +1.50, max tau: 2.58e-04, (5/tau)^2: 3.75e+08. For the moment, maybe constant time.
meas:   33.85 M, max t:   +1.56, max tau: 2.68e-04, (5/tau)^2: 3.47e+08. For the moment, maybe constant time.
meas:   33.95 M, max t:   +1.63, max tau: 2.81e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   34.04 M, max t:   +1.58, max tau: 2.71e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   34.14 M, max t:   +1.62, max tau: 2.77e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:   34.24 M, max t:   +1.60, max tau: 2.73e-04, (5/tau)^2: 3.35e+08. For the moment, maybe constant time.
meas:   34.34 M, max t:   +1.51, max tau: 2.58e-04, (5/tau)^2: 3.76e+08. For the moment, maybe constant time.
meas:   34.44 M, max t:   +1.54, max tau: 2.62e-04, (5/tau)^2: 3.64e+08. For the moment, maybe constant time.
meas:   34.54 M, max t:   +1.53, max tau: 2.61e-04, (5/tau)^2: 3.67e+08. For the moment, maybe constant time.
meas:   34.64 M, max t:   +1.64, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   34.74 M, max t:   +1.66, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:   34.84 M, max t:   +1.64, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:   34.93 M, max t:   +1.63, max tau: 2.76e-04, (5/tau)^2: 3.28e+08. For the moment, maybe constant time.
meas:   35.03 M, max t:   +1.71, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:   35.13 M, max t:   +1.78, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   35.23 M, max t:   +1.81, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:   35.33 M, max t:   +1.85, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:   35.43 M, max t:   +1.86, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:   35.53 M, max t:   +1.88, max tau: 3.15e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:   35.63 M, max t:   +1.91, max tau: 3.19e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:   35.73 M, max t:   +1.89, max tau: 3.16e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:   35.82 M, max t:   +1.94, max tau: 3.24e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:   35.92 M, max t:   +1.98, max tau: 3.30e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:   36.02 M, max t:   +1.94, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   36.12 M, max t:   +1.95, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   36.22 M, max t:   +1.95, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   36.32 M, max t:   +1.97, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   36.42 M, max t:   +1.94, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:   36.52 M, max t:   +2.00, max tau: 3.30e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:   36.62 M, max t:   +2.04, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   36.72 M, max t:   +2.03, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   36.81 M, max t:   +2.03, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   36.91 M, max t:   +2.06, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   37.01 M, max t:   +2.06, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   37.11 M, max t:   +2.04, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   37.21 M, max t:   +1.97, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   37.31 M, max t:   +1.97, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:   37.41 M, max t:   +1.98, max tau: 3.24e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:   37.51 M, max t:   +2.08, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   37.60 M, max t:   +2.12, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:   37.70 M, max t:   +2.07, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   37.80 M, max t:   +2.03, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   37.90 M, max t:   +2.00, max tau: 3.26e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:   38.00 M, max t:   +2.00, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   38.10 M, max t:   +2.07, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:   38.20 M, max t:   +2.11, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:   38.30 M, max t:   +2.20, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   38.40 M, max t:   +2.22, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   38.49 M, max t:   +2.18, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:   38.59 M, max t:   +2.19, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   38.69 M, max t:   +2.17, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   38.79 M, max t:   +2.09, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:   38.89 M, max t:   +2.14, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   38.99 M, max t:   +2.17, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   39.09 M, max t:   +2.14, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   39.19 M, max t:   +2.09, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   39.29 M, max t:   +2.08, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:   39.39 M, max t:   +2.11, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:   39.48 M, max t:   +2.13, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   39.58 M, max t:   +2.23, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   39.68 M, max t:   +2.17, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   39.78 M, max t:   +2.24, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   39.88 M, max t:   +2.20, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   39.98 M, max t:   +2.23, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   40.08 M, max t:   +2.21, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   40.18 M, max t:   +2.18, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   40.28 M, max t:   +2.22, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   40.38 M, max t:   +2.23, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:   40.47 M, max t:   +2.28, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   40.57 M, max t:   +2.30, max tau: 3.61e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   40.67 M, max t:   +2.38, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   40.77 M, max t:   +2.46, max tau: 3.85e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   40.87 M, max t:   +2.43, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   40.97 M, max t:   +2.33, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   41.07 M, max t:   +2.22, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   41.17 M, max t:   +2.22, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   41.27 M, max t:   +2.24, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   41.37 M, max t:   +2.27, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   41.46 M, max t:   +2.19, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   41.56 M, max t:   +2.13, max tau: 3.31e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:   41.66 M, max t:   +2.10, max tau: 3.25e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:   41.76 M, max t:   +2.04, max tau: 3.15e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:   41.86 M, max t:   +2.08, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:   41.96 M, max t:   +2.05, max tau: 3.17e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:   42.06 M, max t:   +2.09, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   42.16 M, max t:   +2.07, max tau: 3.19e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:   42.26 M, max t:   +2.12, max tau: 3.26e-04, (5/tau)^2: 2.35e+08. For the moment, maybe constant time.
meas:   42.35 M, max t:   +2.19, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   42.45 M, max t:   +2.12, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   42.55 M, max t:   +2.06, max tau: 3.16e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:   42.65 M, max t:   +2.12, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   42.75 M, max t:   +2.07, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:   42.85 M, max t:   +2.09, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:   42.95 M, max t:   +2.13, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   43.05 M, max t:   +2.07, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:   43.15 M, max t:   +2.08, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:   43.24 M, max t:   +2.14, max tau: 3.26e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:   43.34 M, max t:   +2.12, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   43.44 M, max t:   +2.14, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   43.54 M, max t:   +2.12, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:   43.64 M, max t:   +2.13, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:   43.74 M, max t:   +2.18, max tau: 3.29e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   43.84 M, max t:   +2.23, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   43.93 M, max t:   +2.23, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   44.03 M, max t:   +2.20, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:   44.13 M, max t:   +2.18, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:   44.23 M, max t:   +2.19, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   44.33 M, max t:   +2.18, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:   44.43 M, max t:   +2.17, max tau: 3.26e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:   44.53 M, max t:   +2.18, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   44.63 M, max t:   +2.25, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:   44.73 M, max t:   +2.23, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:   44.83 M, max t:   +2.20, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   44.93 M, max t:   +2.17, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   45.02 M, max t:   +2.19, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   45.12 M, max t:   +2.22, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   45.25 M, max t:   +2.21, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:   45.35 M, max t:   +2.16, max tau: 3.21e-04, (5/tau)^2: 2.42e+08. For the moment, maybe constant time.
meas:   45.42 M, max t:   +2.08, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:   45.52 M, max t:   +2.07, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   45.62 M, max t:   +2.03, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   45.75 M, max t:   +2.02, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:   45.81 M, max t:   +2.01, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.


==> eval/dudect_results/salsa20_wasm_stripped.dat <==
  3.24
  1.79
  1.74
  1.53
  1.70
  1.82
  1.99
  2.05
  1.56
  1.57
  1.86
  1.93
  1.89
  1.71
  1.66
  2.17
  2.16
  2.11
  2.01
  2.05
  2.32
  2.11
  2.54
  2.69
  2.47
  2.49
  2.82
  2.79
  2.88
  2.73
  2.82
  2.81
  2.81
  2.90
  2.78
  2.35
  2.46
  2.64
  2.54
  2.69
  2.57
  2.80
  2.82
  2.89
  2.75
  2.82
  2.59
  2.49
  2.62
  2.72
  2.78
  2.86
  2.83
  2.64
  2.78
  2.88
  2.91
  2.76
  2.80
  2.69
  2.74
  2.76
  2.56
  2.51
  2.44
  2.35
  2.47
  2.74
  2.74
  2.71
  2.81
  2.78
  2.79
  2.67
  2.84
  2.65
  2.63
  2.50
  2.40
  2.42
  2.43
  2.42
  2.46
  2.50
  2.43
  2.39
  2.35
  2.30
  2.27
  2.27
  2.26
  2.34
  2.39
  2.39
  2.44
  2.51
  2.60
  2.40
  2.28
  2.27
  2.33
  2.22
  2.19
  2.23
  2.22
  2.14
  2.15
  2.18
  2.17
  2.22
  2.28
  2.24
  2.18
  2.09
  2.08
  2.18
  2.18
  2.17
  2.13
  2.23
  2.27
  2.34
  2.43
  2.33
  2.29
  2.40
  2.45
  2.47
  2.41
  2.46
  2.52
  2.68
  2.64
  2.63
  2.61
  2.84
  2.78
  2.74
  2.82
  2.74
  2.77
  2.76
  2.75
  2.85
  2.79
  2.79
  2.64
  2.55
  2.50
  2.51
  2.50
  2.43
  2.31
  2.38
  2.48
  2.47
  2.48
  2.40
  2.45
  2.34
  2.34
  2.26
  2.19
  2.15
  2.21
  2.05
  1.91
  1.89
  1.90
  2.05
  2.18
  2.17
  2.03
  2.06
  2.05
  2.08
  1.97
  2.02
  1.90
  1.79
  1.74
  1.69
  1.71
  1.82
  1.80
  1.81
  1.88
  1.89
  1.81
  1.83
  1.85
  1.89
  2.01
  1.95
  2.11
  2.12
  2.18
  2.16
  2.26
  2.13
  2.10
  2.20
  2.21
  2.24
  2.11
  2.12
  2.05
  2.11
  2.22
  2.17
  2.19
  2.15
  2.13
  2.21
  2.18
  2.15
  2.19
  2.15
  2.18
  2.16
  2.10
  2.18
  2.15
  2.04
  1.95
  1.93
  1.95
  1.93
  1.90
  1.89
  1.86
  1.90
  1.83
  1.78
  1.84
  1.86
  1.91
  1.90
  1.99
  2.06
  2.07
  2.11
  2.05
  2.08
  2.10
  2.10
  2.12
  2.06
  2.05
  1.99
  2.16
  2.18
  2.15
  2.09
  2.10
  2.02
  2.14
  2.27
  2.35
  2.42
  2.52
  2.54
  2.55
  2.51
  2.47
  2.48
  2.39
  2.33
  2.24
  2.28
  2.18
  2.25
  2.13
  2.12
  2.08
  2.06
  2.14
  2.09
  2.13
  2.00
  2.11
  2.14
  2.15
  2.13
  2.14
  2.17
  2.12
  2.01
  2.03
  2.11
  2.09
  2.09
  2.08
  2.09
  2.09
  2.10
  2.14
  2.19
  2.21
  2.20
  2.22
  2.23
  2.20
  2.06
  2.07
  2.02
  2.05
  2.21
  2.23
  2.19
  2.23
  2.22
  2.23
  2.22
  2.18
  2.15
  2.10
  2.10
  2.09
  2.07
  2.13
  2.07
  2.10
  2.16
  2.06
  2.05
  2.00
  2.05
  1.95
  1.98
  1.95
  1.96
  2.01
  2.09
  2.09
  2.07
  1.99
  2.01
  2.08
  2.09
  2.10
  2.16
  2.19
  2.12
  2.18
  2.18
  2.12
  2.16
  2.14
  2.12
  2.19
  2.21
  2.18
  2.21
  2.30
  2.11
  2.11
  2.06
  1.98
  2.05
  2.01
  1.97
  2.03
  2.05
  2.07
  2.07
  1.96
  2.02
  2.13
  2.23
  2.29
  2.24
  2.26
  2.19
  2.20
  2.21
  2.22
  2.21
  2.16
  2.18
  2.34
  2.28
  2.21
  2.14
  2.14
  2.15
  2.19
  2.21
  2.24
  2.28
  2.27
  2.23
  2.21
  2.19
  2.12
  2.07
  2.06
  2.01
  2.00
  1.99
  2.04
  2.07
  2.09
  2.11
  2.11
  2.14
  2.20
  2.11
  2.12
  2.09
  2.02
  2.03
  2.02
  2.09
  2.03
  2.10
  2.03
  2.07
  2.19
  2.24
  2.25
  2.17
  2.23
  2.25
  2.25
  2.24
  2.27
  2.31
  2.32
  2.27
  2.34
  2.40
  2.43
  2.39
  2.44
  2.49
  2.52
  2.47
  2.49
  2.41
  2.39
  2.46
  2.43
  2.34
  2.44
  2.40
  2.38
  2.38
  2.41
  2.28
  2.32
  2.33
  2.31
  2.38
  2.45
  2.48
  2.46
  2.45
  2.47
  2.36
  2.43
  2.48
  2.42
  2.43
  2.38
  2.37
  2.41
  2.43
  2.44
  2.34
  2.35
  2.42
  2.47
  2.47
  2.41
  2.38
  2.41
  2.39
  2.40
  2.37
  2.34
  2.28
  2.28
  2.32
  2.25
  2.30
  2.34
  2.32
  2.36
  2.31
  2.32
  2.29
  2.31
  2.37
  2.39
  2.37
  2.43
  2.41
  2.43
  2.37
  2.36
  2.38
  2.39
  2.37
  2.35
  2.37
  2.39
  2.40
  2.42
  2.42
  2.41
  2.35
  2.33
  2.36
  2.33
  2.44
  2.47
  2.51
  2.44
  2.34
  2.31
  2.29
  2.31
  2.36
  2.30
  2.30
  2.29
  2.27
  2.31
  2.33
  2.28
  2.31
  2.34
  2.39
  2.41
  2.42
  2.42
  2.33
  2.35
  2.34
  2.25
  2.26
  2.24
  2.27
  2.21
  2.16
  2.12
  2.11
  2.12
  2.16
  2.19
  2.16
  2.13
  2.12
  2.13
  2.13
  2.14
  2.16
  2.16
  2.13
  2.14
  2.12
  2.10
  2.08
  2.04
  2.02
  2.02
  2.09
  1.92
  1.90
  1.80
  1.79
  1.77
  1.81
  1.79
  1.85
  1.83
  1.82
  1.90
  1.95
  1.95
  1.95
  1.97
  1.97
  2.00
  2.01
  2.07
  2.02
  2.00
  1.98
  1.96
  1.99
  2.02
  2.05
  2.08
  2.01
  1.97
  1.99
  1.94
  1.94
  1.99
  1.97
  1.94
  1.99
  2.04
  2.02
  2.05
  2.09
  2.05
  2.03
  2.03
  2.06
  2.03
  2.02
  2.04
  2.05
  2.05
  2.05
  2.09


==> eval/dudect_results/salsa20_wasm_stripped.txt <==
meas:    0.10 M, max t:   +3.24, max tau: 1.03e-02, (5/tau)^2: 2.38e+05. For the moment, maybe constant time.
meas:    0.07 M, max t:   +1.79, max tau: 6.95e-03, (5/tau)^2: 5.18e+05. For the moment, maybe constant time.
meas:    0.14 M, max t:   +1.74, max tau: 4.72e-03, (5/tau)^2: 1.12e+06. For the moment, maybe constant time.
meas:    0.38 M, max t:   +1.53, max tau: 2.48e-03, (5/tau)^2: 4.06e+06. For the moment, maybe constant time.
meas:    0.20 M, max t:   +1.70, max tau: 3.80e-03, (5/tau)^2: 1.73e+06. For the moment, maybe constant time.
meas:    0.23 M, max t:   +1.82, max tau: 3.78e-03, (5/tau)^2: 1.75e+06. For the moment, maybe constant time.
meas:    0.60 M, max t:   +1.99, max tau: 2.57e-03, (5/tau)^2: 3.80e+06. For the moment, maybe constant time.
meas:    0.75 M, max t:   +2.05, max tau: 2.38e-03, (5/tau)^2: 4.43e+06. For the moment, maybe constant time.
meas:    0.84 M, max t:   +1.56, max tau: 1.70e-03, (5/tau)^2: 8.67e+06. For the moment, maybe constant time.
meas:    0.98 M, max t:   +1.57, max tau: 1.59e-03, (5/tau)^2: 9.88e+06. For the moment, maybe constant time.
meas:    1.10 M, max t:   +1.86, max tau: 1.77e-03, (5/tau)^2: 7.98e+06. For the moment, maybe constant time.
meas:    0.21 M, max t:   +1.93, max tau: 4.24e-03, (5/tau)^2: 1.39e+06. For the moment, maybe constant time.
meas:    0.23 M, max t:   +1.89, max tau: 3.97e-03, (5/tau)^2: 1.59e+06. For the moment, maybe constant time.
meas:    0.24 M, max t:   +1.71, max tau: 3.49e-03, (5/tau)^2: 2.05e+06. For the moment, maybe constant time.
meas:    1.49 M, max t:   +1.66, max tau: 1.36e-03, (5/tau)^2: 1.35e+07. For the moment, maybe constant time.
meas:    0.28 M, max t:   +2.17, max tau: 4.11e-03, (5/tau)^2: 1.48e+06. For the moment, maybe constant time.
meas:    0.29 M, max t:   +2.16, max tau: 4.02e-03, (5/tau)^2: 1.55e+06. For the moment, maybe constant time.
meas:    0.29 M, max t:   +2.11, max tau: 3.92e-03, (5/tau)^2: 1.63e+06. For the moment, maybe constant time.
meas:    0.31 M, max t:   +2.01, max tau: 3.62e-03, (5/tau)^2: 1.90e+06. For the moment, maybe constant time.
meas:    1.37 M, max t:   +2.05, max tau: 1.75e-03, (5/tau)^2: 8.17e+06. For the moment, maybe constant time.
meas:    1.41 M, max t:   +2.32, max tau: 1.95e-03, (5/tau)^2: 6.56e+06. For the moment, maybe constant time.
meas:    1.49 M, max t:   +2.11, max tau: 1.73e-03, (5/tau)^2: 8.34e+06. For the moment, maybe constant time.
meas:    1.63 M, max t:   +2.54, max tau: 1.99e-03, (5/tau)^2: 6.33e+06. For the moment, maybe constant time.
meas:    1.62 M, max t:   +2.69, max tau: 2.11e-03, (5/tau)^2: 5.59e+06. For the moment, maybe constant time.
meas:    1.78 M, max t:   +2.47, max tau: 1.85e-03, (5/tau)^2: 7.33e+06. For the moment, maybe constant time.
meas:    1.86 M, max t:   +2.49, max tau: 1.82e-03, (5/tau)^2: 7.52e+06. For the moment, maybe constant time.
meas:    1.94 M, max t:   +2.82, max tau: 2.03e-03, (5/tau)^2: 6.07e+06. For the moment, maybe constant time.
meas:    2.02 M, max t:   +2.79, max tau: 1.97e-03, (5/tau)^2: 6.47e+06. For the moment, maybe constant time.
meas:    2.07 M, max t:   +2.88, max tau: 2.00e-03, (5/tau)^2: 6.25e+06. For the moment, maybe constant time.
meas:    2.15 M, max t:   +2.73, max tau: 1.86e-03, (5/tau)^2: 7.19e+06. For the moment, maybe constant time.
meas:    2.22 M, max t:   +2.82, max tau: 1.89e-03, (5/tau)^2: 6.97e+06. For the moment, maybe constant time.
meas:    2.30 M, max t:   +2.81, max tau: 1.85e-03, (5/tau)^2: 7.29e+06. For the moment, maybe constant time.
meas:    2.38 M, max t:   +2.81, max tau: 1.82e-03, (5/tau)^2: 7.54e+06. For the moment, maybe constant time.
meas:    2.42 M, max t:   +2.90, max tau: 1.87e-03, (5/tau)^2: 7.17e+06. For the moment, maybe constant time.
meas:    2.49 M, max t:   +2.78, max tau: 1.76e-03, (5/tau)^2: 8.07e+06. For the moment, maybe constant time.
meas:    2.57 M, max t:   +2.35, max tau: 1.47e-03, (5/tau)^2: 1.16e+07. For the moment, maybe constant time.
meas:    3.49 M, max t:   +2.46, max tau: 1.32e-03, (5/tau)^2: 1.44e+07. For the moment, maybe constant time.
meas:    2.70 M, max t:   +2.64, max tau: 1.61e-03, (5/tau)^2: 9.65e+06. For the moment, maybe constant time.
meas:    3.68 M, max t:   +2.54, max tau: 1.32e-03, (5/tau)^2: 1.43e+07. For the moment, maybe constant time.
meas:    3.77 M, max t:   +2.69, max tau: 1.38e-03, (5/tau)^2: 1.30e+07. For the moment, maybe constant time.
meas:    3.87 M, max t:   +2.57, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    3.96 M, max t:   +2.80, max tau: 1.41e-03, (5/tau)^2: 1.26e+07. For the moment, maybe constant time.
meas:    4.06 M, max t:   +2.82, max tau: 1.40e-03, (5/tau)^2: 1.27e+07. For the moment, maybe constant time.
meas:    4.15 M, max t:   +2.89, max tau: 1.42e-03, (5/tau)^2: 1.24e+07. For the moment, maybe constant time.
meas:    4.25 M, max t:   +2.75, max tau: 1.34e-03, (5/tau)^2: 1.40e+07. For the moment, maybe constant time.
meas:    4.34 M, max t:   +2.82, max tau: 1.35e-03, (5/tau)^2: 1.37e+07. For the moment, maybe constant time.
meas:    4.43 M, max t:   +2.59, max tau: 1.23e-03, (5/tau)^2: 1.65e+07. For the moment, maybe constant time.
meas:    4.53 M, max t:   +2.49, max tau: 1.17e-03, (5/tau)^2: 1.82e+07. For the moment, maybe constant time.
meas:    4.62 M, max t:   +2.62, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    4.72 M, max t:   +2.72, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    4.81 M, max t:   +2.78, max tau: 1.27e-03, (5/tau)^2: 1.55e+07. For the moment, maybe constant time.
meas:    4.91 M, max t:   +2.86, max tau: 1.29e-03, (5/tau)^2: 1.50e+07. For the moment, maybe constant time.
meas:    5.00 M, max t:   +2.83, max tau: 1.26e-03, (5/tau)^2: 1.56e+07. For the moment, maybe constant time.
meas:    5.10 M, max t:   +2.64, max tau: 1.17e-03, (5/tau)^2: 1.82e+07. For the moment, maybe constant time.
meas:    5.19 M, max t:   +2.78, max tau: 1.22e-03, (5/tau)^2: 1.67e+07. For the moment, maybe constant time.
meas:    5.28 M, max t:   +2.88, max tau: 1.25e-03, (5/tau)^2: 1.59e+07. For the moment, maybe constant time.
meas:    5.38 M, max t:   +2.91, max tau: 1.26e-03, (5/tau)^2: 1.58e+07. For the moment, maybe constant time.
meas:    5.47 M, max t:   +2.76, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    5.57 M, max t:   +2.80, max tau: 1.19e-03, (5/tau)^2: 1.77e+07. For the moment, maybe constant time.
meas:    5.66 M, max t:   +2.69, max tau: 1.13e-03, (5/tau)^2: 1.95e+07. For the moment, maybe constant time.
meas:    5.76 M, max t:   +2.74, max tau: 1.14e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    5.85 M, max t:   +2.76, max tau: 1.14e-03, (5/tau)^2: 1.92e+07. For the moment, maybe constant time.
meas:    5.94 M, max t:   +2.56, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:    6.04 M, max t:   +2.51, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    6.13 M, max t:   +2.44, max tau: 9.85e-04, (5/tau)^2: 2.58e+07. For the moment, maybe constant time.
meas:    6.23 M, max t:   +2.35, max tau: 9.42e-04, (5/tau)^2: 2.82e+07. For the moment, maybe constant time.
meas:    6.32 M, max t:   +2.47, max tau: 9.81e-04, (5/tau)^2: 2.60e+07. For the moment, maybe constant time.
meas:    6.42 M, max t:   +2.74, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:    6.51 M, max t:   +2.74, max tau: 1.08e-03, (5/tau)^2: 2.16e+07. For the moment, maybe constant time.
meas:    6.61 M, max t:   +2.71, max tau: 1.05e-03, (5/tau)^2: 2.25e+07. For the moment, maybe constant time.
meas:    6.70 M, max t:   +2.81, max tau: 1.09e-03, (5/tau)^2: 2.12e+07. For the moment, maybe constant time.
meas:    6.79 M, max t:   +2.78, max tau: 1.06e-03, (5/tau)^2: 2.20e+07. For the moment, maybe constant time.
meas:    6.89 M, max t:   +2.79, max tau: 1.06e-03, (5/tau)^2: 2.21e+07. For the moment, maybe constant time.
meas:    6.98 M, max t:   +2.67, max tau: 1.01e-03, (5/tau)^2: 2.45e+07. For the moment, maybe constant time.
meas:    7.08 M, max t:   +2.84, max tau: 1.07e-03, (5/tau)^2: 2.20e+07. For the moment, maybe constant time.
meas:    7.17 M, max t:   +2.65, max tau: 9.91e-04, (5/tau)^2: 2.54e+07. For the moment, maybe constant time.
meas:    7.27 M, max t:   +2.63, max tau: 9.77e-04, (5/tau)^2: 2.62e+07. For the moment, maybe constant time.
meas:    7.36 M, max t:   +2.50, max tau: 9.21e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:    7.46 M, max t:   +2.40, max tau: 8.79e-04, (5/tau)^2: 3.24e+07. For the moment, maybe constant time.
meas:    7.55 M, max t:   +2.42, max tau: 8.82e-04, (5/tau)^2: 3.21e+07. For the moment, maybe constant time.
meas:    7.64 M, max t:   +2.43, max tau: 8.78e-04, (5/tau)^2: 3.24e+07. For the moment, maybe constant time.
meas:    5.79 M, max t:   +2.42, max tau: 1.01e-03, (5/tau)^2: 2.47e+07. For the moment, maybe constant time.
meas:    5.85 M, max t:   +2.46, max tau: 1.02e-03, (5/tau)^2: 2.42e+07. For the moment, maybe constant time.
meas:    5.92 M, max t:   +2.50, max tau: 1.03e-03, (5/tau)^2: 2.37e+07. For the moment, maybe constant time.
meas:    8.02 M, max t:   +2.43, max tau: 8.60e-04, (5/tau)^2: 3.38e+07. For the moment, maybe constant time.
meas:    6.05 M, max t:   +2.39, max tau: 9.73e-04, (5/tau)^2: 2.64e+07. For the moment, maybe constant time.
meas:    6.12 M, max t:   +2.35, max tau: 9.48e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:    6.19 M, max t:   +2.30, max tau: 9.25e-04, (5/tau)^2: 2.92e+07. For the moment, maybe constant time.
meas:    6.26 M, max t:   +2.27, max tau: 9.09e-04, (5/tau)^2: 3.03e+07. For the moment, maybe constant time.
meas:    6.30 M, max t:   +2.27, max tau: 9.03e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:    8.58 M, max t:   +2.26, max tau: 7.70e-04, (5/tau)^2: 4.22e+07. For the moment, maybe constant time.
meas:    6.47 M, max t:   +2.34, max tau: 9.19e-04, (5/tau)^2: 2.96e+07. For the moment, maybe constant time.
meas:    6.53 M, max t:   +2.39, max tau: 9.36e-04, (5/tau)^2: 2.86e+07. For the moment, maybe constant time.
meas:    6.62 M, max t:   +2.39, max tau: 9.27e-04, (5/tau)^2: 2.91e+07. For the moment, maybe constant time.
meas:    8.96 M, max t:   +2.44, max tau: 8.16e-04, (5/tau)^2: 3.76e+07. For the moment, maybe constant time.
meas:    9.05 M, max t:   +2.51, max tau: 8.36e-04, (5/tau)^2: 3.58e+07. For the moment, maybe constant time.
meas:    9.15 M, max t:   +2.60, max tau: 8.58e-04, (5/tau)^2: 3.39e+07. For the moment, maybe constant time.
meas:    9.24 M, max t:   +2.40, max tau: 7.90e-04, (5/tau)^2: 4.01e+07. For the moment, maybe constant time.
meas:    9.34 M, max t:   +2.28, max tau: 7.45e-04, (5/tau)^2: 4.50e+07. For the moment, maybe constant time.
meas:    7.20 M, max t:   +2.27, max tau: 8.47e-04, (5/tau)^2: 3.48e+07. For the moment, maybe constant time.
meas:    7.27 M, max t:   +2.33, max tau: 8.66e-04, (5/tau)^2: 3.34e+07. For the moment, maybe constant time.
meas:    7.34 M, max t:   +2.22, max tau: 8.20e-04, (5/tau)^2: 3.72e+07. For the moment, maybe constant time.
meas:    7.42 M, max t:   +2.19, max tau: 8.04e-04, (5/tau)^2: 3.87e+07. For the moment, maybe constant time.
meas:    9.81 M, max t:   +2.23, max tau: 7.13e-04, (5/tau)^2: 4.92e+07. For the moment, maybe constant time.
meas:    7.56 M, max t:   +2.22, max tau: 8.07e-04, (5/tau)^2: 3.84e+07. For the moment, maybe constant time.
meas:   10.00 M, max t:   +2.14, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:    7.72 M, max t:   +2.15, max tau: 7.75e-04, (5/tau)^2: 4.16e+07. For the moment, maybe constant time.
meas:    7.80 M, max t:   +2.18, max tau: 7.79e-04, (5/tau)^2: 4.11e+07. For the moment, maybe constant time.
meas:   10.28 M, max t:   +2.17, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:   10.37 M, max t:   +2.22, max tau: 6.88e-04, (5/tau)^2: 5.28e+07. For the moment, maybe constant time.
meas:   10.47 M, max t:   +2.28, max tau: 7.06e-04, (5/tau)^2: 5.02e+07. For the moment, maybe constant time.
meas:   10.56 M, max t:   +2.24, max tau: 6.90e-04, (5/tau)^2: 5.24e+07. For the moment, maybe constant time.
meas:   10.66 M, max t:   +2.18, max tau: 6.66e-04, (5/tau)^2: 5.63e+07. For the moment, maybe constant time.
meas:   10.75 M, max t:   +2.09, max tau: 6.36e-04, (5/tau)^2: 6.18e+07. For the moment, maybe constant time.
meas:   10.85 M, max t:   +2.08, max tau: 6.30e-04, (5/tau)^2: 6.30e+07. For the moment, maybe constant time.
meas:   10.94 M, max t:   +2.18, max tau: 6.59e-04, (5/tau)^2: 5.75e+07. For the moment, maybe constant time.
meas:    8.58 M, max t:   +2.18, max tau: 7.44e-04, (5/tau)^2: 4.52e+07. For the moment, maybe constant time.
meas:    8.51 M, max t:   +2.17, max tau: 7.44e-04, (5/tau)^2: 4.51e+07. For the moment, maybe constant time.
meas:   11.22 M, max t:   +2.13, max tau: 6.36e-04, (5/tau)^2: 6.18e+07. For the moment, maybe constant time.
meas:   11.32 M, max t:   +2.23, max tau: 6.62e-04, (5/tau)^2: 5.70e+07. For the moment, maybe constant time.
meas:   11.41 M, max t:   +2.27, max tau: 6.73e-04, (5/tau)^2: 5.52e+07. For the moment, maybe constant time.
meas:   11.51 M, max t:   +2.34, max tau: 6.89e-04, (5/tau)^2: 5.26e+07. For the moment, maybe constant time.
meas:   11.60 M, max t:   +2.43, max tau: 7.12e-04, (5/tau)^2: 4.93e+07. For the moment, maybe constant time.
meas:   11.69 M, max t:   +2.33, max tau: 6.81e-04, (5/tau)^2: 5.39e+07. For the moment, maybe constant time.
meas:   11.79 M, max t:   +2.29, max tau: 6.67e-04, (5/tau)^2: 5.61e+07. For the moment, maybe constant time.
meas:   11.88 M, max t:   +2.40, max tau: 6.95e-04, (5/tau)^2: 5.18e+07. For the moment, maybe constant time.
meas:   11.97 M, max t:   +2.45, max tau: 7.07e-04, (5/tau)^2: 5.00e+07. For the moment, maybe constant time.
meas:   12.07 M, max t:   +2.47, max tau: 7.11e-04, (5/tau)^2: 4.95e+07. For the moment, maybe constant time.
meas:   12.16 M, max t:   +2.41, max tau: 6.92e-04, (5/tau)^2: 5.21e+07. For the moment, maybe constant time.
meas:   12.25 M, max t:   +2.46, max tau: 7.03e-04, (5/tau)^2: 5.05e+07. For the moment, maybe constant time.
meas:   12.35 M, max t:   +2.52, max tau: 7.17e-04, (5/tau)^2: 4.87e+07. For the moment, maybe constant time.
meas:   12.44 M, max t:   +2.68, max tau: 7.58e-04, (5/tau)^2: 4.35e+07. For the moment, maybe constant time.
meas:   12.54 M, max t:   +2.64, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:   12.63 M, max t:   +2.63, max tau: 7.40e-04, (5/tau)^2: 4.57e+07. For the moment, maybe constant time.
meas:   12.73 M, max t:   +2.61, max tau: 7.32e-04, (5/tau)^2: 4.67e+07. For the moment, maybe constant time.
meas:   12.82 M, max t:   +2.84, max tau: 7.94e-04, (5/tau)^2: 3.96e+07. For the moment, maybe constant time.
meas:   12.91 M, max t:   +2.78, max tau: 7.74e-04, (5/tau)^2: 4.17e+07. For the moment, maybe constant time.
meas:   13.00 M, max t:   +2.74, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:   13.10 M, max t:   +2.82, max tau: 7.78e-04, (5/tau)^2: 4.13e+07. For the moment, maybe constant time.
meas:   13.19 M, max t:   +2.74, max tau: 7.55e-04, (5/tau)^2: 4.38e+07. For the moment, maybe constant time.
meas:   13.29 M, max t:   +2.77, max tau: 7.61e-04, (5/tau)^2: 4.32e+07. For the moment, maybe constant time.
meas:   13.38 M, max t:   +2.76, max tau: 7.55e-04, (5/tau)^2: 4.39e+07. For the moment, maybe constant time.
meas:   13.48 M, max t:   +2.75, max tau: 7.48e-04, (5/tau)^2: 4.47e+07. For the moment, maybe constant time.
meas:   13.57 M, max t:   +2.85, max tau: 7.74e-04, (5/tau)^2: 4.18e+07. For the moment, maybe constant time.
meas:   13.66 M, max t:   +2.79, max tau: 7.56e-04, (5/tau)^2: 4.37e+07. For the moment, maybe constant time.
meas:   13.76 M, max t:   +2.79, max tau: 7.52e-04, (5/tau)^2: 4.42e+07. For the moment, maybe constant time.
meas:   13.85 M, max t:   +2.64, max tau: 7.08e-04, (5/tau)^2: 4.98e+07. For the moment, maybe constant time.
meas:   13.95 M, max t:   +2.55, max tau: 6.82e-04, (5/tau)^2: 5.37e+07. For the moment, maybe constant time.
meas:   14.04 M, max t:   +2.50, max tau: 6.68e-04, (5/tau)^2: 5.60e+07. For the moment, maybe constant time.
meas:   14.14 M, max t:   +2.51, max tau: 6.66e-04, (5/tau)^2: 5.63e+07. For the moment, maybe constant time.
meas:   14.23 M, max t:   +2.50, max tau: 6.62e-04, (5/tau)^2: 5.71e+07. For the moment, maybe constant time.
meas:   14.32 M, max t:   +2.43, max tau: 6.43e-04, (5/tau)^2: 6.04e+07. For the moment, maybe constant time.
meas:   14.42 M, max t:   +2.31, max tau: 6.08e-04, (5/tau)^2: 6.77e+07. For the moment, maybe constant time.
meas:   14.51 M, max t:   +2.38, max tau: 6.24e-04, (5/tau)^2: 6.41e+07. For the moment, maybe constant time.
meas:   14.61 M, max t:   +2.48, max tau: 6.48e-04, (5/tau)^2: 5.95e+07. For the moment, maybe constant time.
meas:   14.70 M, max t:   +2.47, max tau: 6.43e-04, (5/tau)^2: 6.05e+07. For the moment, maybe constant time.
meas:   14.79 M, max t:   +2.48, max tau: 6.44e-04, (5/tau)^2: 6.03e+07. For the moment, maybe constant time.
meas:   14.89 M, max t:   +2.40, max tau: 6.21e-04, (5/tau)^2: 6.48e+07. For the moment, maybe constant time.
meas:   14.98 M, max t:   +2.45, max tau: 6.32e-04, (5/tau)^2: 6.26e+07. For the moment, maybe constant time.
meas:   15.08 M, max t:   +2.34, max tau: 6.03e-04, (5/tau)^2: 6.88e+07. For the moment, maybe constant time.
meas:   15.17 M, max t:   +2.34, max tau: 6.01e-04, (5/tau)^2: 6.93e+07. For the moment, maybe constant time.
meas:   15.27 M, max t:   +2.26, max tau: 5.79e-04, (5/tau)^2: 7.47e+07. For the moment, maybe constant time.
meas:   15.36 M, max t:   +2.19, max tau: 5.59e-04, (5/tau)^2: 7.99e+07. For the moment, maybe constant time.
meas:   15.46 M, max t:   +2.15, max tau: 5.46e-04, (5/tau)^2: 8.39e+07. For the moment, maybe constant time.
meas:   15.55 M, max t:   +2.21, max tau: 5.61e-04, (5/tau)^2: 7.94e+07. For the moment, maybe constant time.
meas:   15.64 M, max t:   +2.05, max tau: 5.18e-04, (5/tau)^2: 9.33e+07. For the moment, maybe constant time.
meas:   15.74 M, max t:   +1.91, max tau: 4.83e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   15.83 M, max t:   +1.89, max tau: 4.74e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   15.93 M, max t:   +1.90, max tau: 4.76e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   16.02 M, max t:   +2.05, max tau: 5.13e-04, (5/tau)^2: 9.49e+07. For the moment, maybe constant time.
meas:   16.12 M, max t:   +2.18, max tau: 5.43e-04, (5/tau)^2: 8.47e+07. For the moment, maybe constant time.
meas:   16.21 M, max t:   +2.17, max tau: 5.39e-04, (5/tau)^2: 8.60e+07. For the moment, maybe constant time.
meas:   16.30 M, max t:   +2.03, max tau: 5.02e-04, (5/tau)^2: 9.94e+07. For the moment, maybe constant time.
meas:   16.40 M, max t:   +2.06, max tau: 5.07e-04, (5/tau)^2: 9.71e+07. For the moment, maybe constant time.
meas:   16.49 M, max t:   +2.05, max tau: 5.06e-04, (5/tau)^2: 9.78e+07. For the moment, maybe constant time.
meas:   16.59 M, max t:   +2.08, max tau: 5.11e-04, (5/tau)^2: 9.56e+07. For the moment, maybe constant time.
meas:   16.68 M, max t:   +1.97, max tau: 4.81e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   16.78 M, max t:   +2.02, max tau: 4.94e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   16.87 M, max t:   +1.90, max tau: 4.62e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   16.97 M, max t:   +1.79, max tau: 4.35e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   13.12 M, max t:   +1.74, max tau: 4.82e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   17.15 M, max t:   +1.69, max tau: 4.09e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   17.25 M, max t:   +1.71, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   17.34 M, max t:   +1.82, max tau: 4.36e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   17.44 M, max t:   +1.80, max tau: 4.31e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   17.53 M, max t:   +1.81, max tau: 4.33e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   17.63 M, max t:   +1.88, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   17.72 M, max t:   +1.89, max tau: 4.48e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   17.81 M, max t:   +1.81, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   17.91 M, max t:   +1.83, max tau: 4.33e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   18.00 M, max t:   +1.85, max tau: 4.35e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   18.10 M, max t:   +1.89, max tau: 4.44e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   18.19 M, max t:   +2.01, max tau: 4.71e-04, (5/tau)^2: 1.13e+08. For the moment, maybe constant time.
meas:   18.29 M, max t:   +1.95, max tau: 4.56e-04, (5/tau)^2: 1.20e+08. For the moment, maybe constant time.
meas:   18.38 M, max t:   +2.11, max tau: 4.93e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   18.48 M, max t:   +2.12, max tau: 4.94e-04, (5/tau)^2: 1.02e+08. For the moment, maybe constant time.
meas:   18.57 M, max t:   +2.18, max tau: 5.06e-04, (5/tau)^2: 9.77e+07. For the moment, maybe constant time.
meas:   18.66 M, max t:   +2.16, max tau: 4.99e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   18.76 M, max t:   +2.26, max tau: 5.21e-04, (5/tau)^2: 9.22e+07. For the moment, maybe constant time.
meas:   18.85 M, max t:   +2.13, max tau: 4.91e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   18.95 M, max t:   +2.10, max tau: 4.82e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   19.04 M, max t:   +2.20, max tau: 5.04e-04, (5/tau)^2: 9.82e+07. For the moment, maybe constant time.
meas:   19.14 M, max t:   +2.21, max tau: 5.05e-04, (5/tau)^2: 9.81e+07. For the moment, maybe constant time.
meas:   19.23 M, max t:   +2.24, max tau: 5.11e-04, (5/tau)^2: 9.56e+07. For the moment, maybe constant time.
meas:   19.33 M, max t:   +2.11, max tau: 4.80e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   19.42 M, max t:   +2.12, max tau: 4.82e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   19.51 M, max t:   +2.05, max tau: 4.64e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   19.61 M, max t:   +2.11, max tau: 4.76e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   19.70 M, max t:   +2.22, max tau: 5.01e-04, (5/tau)^2: 9.97e+07. For the moment, maybe constant time.
meas:   19.80 M, max t:   +2.17, max tau: 4.87e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   19.89 M, max t:   +2.19, max tau: 4.92e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   19.99 M, max t:   +2.15, max tau: 4.82e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   20.08 M, max t:   +2.13, max tau: 4.75e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   20.18 M, max t:   +2.21, max tau: 4.91e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   20.27 M, max t:   +2.18, max tau: 4.84e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   20.36 M, max t:   +2.15, max tau: 4.77e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   20.46 M, max t:   +2.19, max tau: 4.84e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   20.55 M, max t:   +2.15, max tau: 4.74e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   20.65 M, max t:   +2.18, max tau: 4.80e-04, (5/tau)^2: 1.09e+08. For the moment, maybe constant time.
meas:   20.74 M, max t:   +2.16, max tau: 4.74e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   20.48 M, max t:   +2.10, max tau: 4.63e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   20.92 M, max t:   +2.18, max tau: 4.77e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   20.66 M, max t:   +2.15, max tau: 4.72e-04, (5/tau)^2: 1.12e+08. For the moment, maybe constant time.
meas:   20.75 M, max t:   +2.04, max tau: 4.48e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   20.99 M, max t:   +1.95, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   21.08 M, max t:   +1.93, max tau: 4.20e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   21.17 M, max t:   +1.95, max tau: 4.24e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   21.27 M, max t:   +1.93, max tau: 4.19e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   21.48 M, max t:   +1.90, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   21.57 M, max t:   +1.89, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   21.55 M, max t:   +1.86, max tau: 4.00e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   21.64 M, max t:   +1.90, max tau: 4.09e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   21.73 M, max t:   +1.83, max tau: 3.93e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   21.83 M, max t:   +1.78, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   21.78 M, max t:   +1.84, max tau: 3.95e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   21.87 M, max t:   +1.86, max tau: 3.97e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   21.96 M, max t:   +1.91, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   22.43 M, max t:   +1.90, max tau: 4.01e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   22.53 M, max t:   +1.99, max tau: 4.20e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   22.62 M, max t:   +2.06, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   22.72 M, max t:   +2.07, max tau: 4.35e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   22.81 M, max t:   +2.11, max tau: 4.41e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   22.91 M, max t:   +2.05, max tau: 4.28e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   23.00 M, max t:   +2.08, max tau: 4.33e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   23.09 M, max t:   +2.10, max tau: 4.36e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   23.19 M, max t:   +2.10, max tau: 4.36e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   23.28 M, max t:   +2.12, max tau: 4.39e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   23.38 M, max t:   +2.06, max tau: 4.25e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   23.47 M, max t:   +2.05, max tau: 4.24e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   23.57 M, max t:   +1.99, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   23.26 M, max t:   +2.16, max tau: 4.48e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   23.75 M, max t:   +2.18, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   23.85 M, max t:   +2.15, max tau: 4.40e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   23.94 M, max t:   +2.09, max tau: 4.28e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   24.04 M, max t:   +2.10, max tau: 4.29e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   24.13 M, max t:   +2.02, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   24.23 M, max t:   +2.14, max tau: 4.34e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   24.32 M, max t:   +2.27, max tau: 4.60e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   24.41 M, max t:   +2.35, max tau: 4.77e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   24.51 M, max t:   +2.42, max tau: 4.88e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   24.20 M, max t:   +2.52, max tau: 5.12e-04, (5/tau)^2: 9.55e+07. For the moment, maybe constant time.
meas:   24.29 M, max t:   +2.54, max tau: 5.16e-04, (5/tau)^2: 9.40e+07. For the moment, maybe constant time.
meas:   24.38 M, max t:   +2.55, max tau: 5.16e-04, (5/tau)^2: 9.40e+07. For the moment, maybe constant time.
meas:   24.47 M, max t:   +2.51, max tau: 5.07e-04, (5/tau)^2: 9.71e+07. For the moment, maybe constant time.
meas:   24.57 M, max t:   +2.47, max tau: 4.99e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   24.66 M, max t:   +2.48, max tau: 4.99e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   24.75 M, max t:   +2.39, max tau: 4.81e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   24.84 M, max t:   +2.33, max tau: 4.68e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   25.36 M, max t:   +2.24, max tau: 4.44e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   25.45 M, max t:   +2.28, max tau: 4.53e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   25.55 M, max t:   +2.18, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   25.64 M, max t:   +2.25, max tau: 4.44e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   25.74 M, max t:   +2.13, max tau: 4.20e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   25.83 M, max t:   +2.12, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   25.93 M, max t:   +2.08, max tau: 4.08e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   26.02 M, max t:   +2.06, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   26.11 M, max t:   +2.14, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   26.21 M, max t:   +2.09, max tau: 4.08e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   26.30 M, max t:   +2.13, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   26.40 M, max t:   +2.00, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   26.49 M, max t:   +2.11, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   26.59 M, max t:   +2.14, max tau: 4.16e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   26.68 M, max t:   +2.15, max tau: 4.16e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   26.77 M, max t:   +2.13, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   26.87 M, max t:   +2.14, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   26.96 M, max t:   +2.17, max tau: 4.19e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   27.06 M, max t:   +2.12, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   27.15 M, max t:   +2.01, max tau: 3.86e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   27.25 M, max t:   +2.03, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   27.34 M, max t:   +2.11, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   27.43 M, max t:   +2.09, max tau: 3.98e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   27.53 M, max t:   +2.09, max tau: 3.99e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   27.62 M, max t:   +2.08, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   27.72 M, max t:   +2.09, max tau: 3.97e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   27.81 M, max t:   +2.09, max tau: 3.96e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   27.91 M, max t:   +2.10, max tau: 3.97e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:   28.00 M, max t:   +2.14, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   28.10 M, max t:   +2.19, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   28.19 M, max t:   +2.21, max tau: 4.17e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   28.28 M, max t:   +2.20, max tau: 4.13e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   28.38 M, max t:   +2.22, max tau: 4.16e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   28.47 M, max t:   +2.23, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   28.10 M, max t:   +2.20, max tau: 4.16e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   28.19 M, max t:   +2.06, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   28.28 M, max t:   +2.07, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   28.38 M, max t:   +2.02, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   28.47 M, max t:   +2.05, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   28.56 M, max t:   +2.21, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   28.66 M, max t:   +2.23, max tau: 4.16e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   28.75 M, max t:   +2.19, max tau: 4.09e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   28.84 M, max t:   +2.23, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   29.42 M, max t:   +2.22, max tau: 4.09e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   29.03 M, max t:   +2.23, max tau: 4.13e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   29.12 M, max t:   +2.22, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   29.21 M, max t:   +2.18, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   29.31 M, max t:   +2.15, max tau: 3.97e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   29.40 M, max t:   +2.10, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   29.49 M, max t:   +2.10, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   30.08 M, max t:   +2.09, max tau: 3.82e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   29.68 M, max t:   +2.07, max tau: 3.81e-04, (5/tau)^2: 1.73e+08. For the moment, maybe constant time.
meas:   30.27 M, max t:   +2.13, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   30.36 M, max t:   +2.07, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   30.45 M, max t:   +2.10, max tau: 3.80e-04, (5/tau)^2: 1.73e+08. For the moment, maybe constant time.
meas:   30.55 M, max t:   +2.16, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   30.64 M, max t:   +2.06, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   30.24 M, max t:   +2.05, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   30.33 M, max t:   +2.00, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   30.93 M, max t:   +2.05, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   31.02 M, max t:   +1.95, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:   31.12 M, max t:   +1.98, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   31.21 M, max t:   +1.95, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   31.30 M, max t:   +1.96, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:   31.40 M, max t:   +2.01, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   31.49 M, max t:   +2.09, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   31.59 M, max t:   +2.09, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   31.68 M, max t:   +2.07, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   31.78 M, max t:   +1.99, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   31.87 M, max t:   +2.01, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   31.96 M, max t:   +2.08, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   31.54 M, max t:   +2.09, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   32.15 M, max t:   +2.10, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   32.25 M, max t:   +2.16, max tau: 3.80e-04, (5/tau)^2: 1.73e+08. For the moment, maybe constant time.
meas:   32.34 M, max t:   +2.19, max tau: 3.86e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   32.44 M, max t:   +2.12, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   32.00 M, max t:   +2.18, max tau: 3.86e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   32.10 M, max t:   +2.18, max tau: 3.84e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   32.19 M, max t:   +2.12, max tau: 3.73e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   32.28 M, max t:   +2.16, max tau: 3.80e-04, (5/tau)^2: 1.73e+08. For the moment, maybe constant time.
meas:   32.37 M, max t:   +2.14, max tau: 3.76e-04, (5/tau)^2: 1.76e+08. For the moment, maybe constant time.
meas:   32.47 M, max t:   +2.12, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   32.56 M, max t:   +2.19, max tau: 3.84e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   32.65 M, max t:   +2.21, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   32.74 M, max t:   +2.18, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   32.84 M, max t:   +2.21, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   32.93 M, max t:   +2.30, max tau: 4.01e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   33.02 M, max t:   +2.11, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   33.12 M, max t:   +2.11, max tau: 3.66e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   33.21 M, max t:   +2.06, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   33.30 M, max t:   +1.98, max tau: 3.43e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:   33.40 M, max t:   +2.05, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   33.49 M, max t:   +2.01, max tau: 3.47e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   33.58 M, max t:   +1.97, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   33.68 M, max t:   +2.03, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   33.77 M, max t:   +2.05, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   33.86 M, max t:   +2.07, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   33.95 M, max t:   +2.07, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   34.04 M, max t:   +1.96, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:   34.14 M, max t:   +2.02, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   34.23 M, max t:   +2.13, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   34.32 M, max t:   +2.23, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   34.41 M, max t:   +2.29, max tau: 3.90e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   34.51 M, max t:   +2.24, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   34.60 M, max t:   +2.26, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   34.69 M, max t:   +2.19, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   34.79 M, max t:   +2.20, max tau: 3.72e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   34.87 M, max t:   +2.21, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   34.97 M, max t:   +2.22, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   35.06 M, max t:   +2.21, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   35.15 M, max t:   +2.16, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   35.25 M, max t:   +2.18, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   35.34 M, max t:   +2.34, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   35.43 M, max t:   +2.28, max tau: 3.83e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   35.52 M, max t:   +2.21, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   35.62 M, max t:   +2.14, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   35.71 M, max t:   +2.14, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   35.80 M, max t:   +2.15, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   35.89 M, max t:   +2.19, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   35.99 M, max t:   +2.21, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   36.08 M, max t:   +2.24, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   36.17 M, max t:   +2.28, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   36.27 M, max t:   +2.27, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   36.36 M, max t:   +2.23, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   36.45 M, max t:   +2.21, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   36.54 M, max t:   +2.19, max tau: 3.62e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   36.64 M, max t:   +2.12, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   36.73 M, max t:   +2.07, max tau: 3.42e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:   36.82 M, max t:   +2.06, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   36.91 M, max t:   +2.01, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:   37.00 M, max t:   +2.00, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:   37.10 M, max t:   +1.99, max tau: 3.26e-04, (5/tau)^2: 2.35e+08. For the moment, maybe constant time.
meas:   37.19 M, max t:   +2.04, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   37.28 M, max t:   +2.07, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   37.38 M, max t:   +2.09, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:   37.47 M, max t:   +2.11, max tau: 3.45e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   37.56 M, max t:   +2.11, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   37.66 M, max t:   +2.14, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   37.75 M, max t:   +2.20, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   37.84 M, max t:   +2.11, max tau: 3.43e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:   37.93 M, max t:   +2.12, max tau: 3.45e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   38.03 M, max t:   +2.09, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:   38.12 M, max t:   +2.02, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   38.21 M, max t:   +2.03, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   38.31 M, max t:   +2.02, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   38.40 M, max t:   +2.09, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   38.49 M, max t:   +2.03, max tau: 3.28e-04, (5/tau)^2: 2.33e+08. For the moment, maybe constant time.
meas:   38.58 M, max t:   +2.10, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   38.68 M, max t:   +2.03, max tau: 3.26e-04, (5/tau)^2: 2.35e+08. For the moment, maybe constant time.
meas:   38.77 M, max t:   +2.07, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:   38.86 M, max t:   +2.19, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:   38.96 M, max t:   +2.24, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   39.05 M, max t:   +2.25, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   39.14 M, max t:   +2.17, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:   39.23 M, max t:   +2.23, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   39.32 M, max t:   +2.25, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   39.42 M, max t:   +2.25, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   39.51 M, max t:   +2.24, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   39.60 M, max t:   +2.27, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   39.70 M, max t:   +2.31, max tau: 3.66e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   39.79 M, max t:   +2.32, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   39.88 M, max t:   +2.27, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   39.98 M, max t:   +2.34, max tau: 3.70e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   40.07 M, max t:   +2.40, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   40.16 M, max t:   +2.43, max tau: 3.84e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   40.25 M, max t:   +2.39, max tau: 3.77e-04, (5/tau)^2: 1.76e+08. For the moment, maybe constant time.
meas:   40.35 M, max t:   +2.44, max tau: 3.84e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   40.44 M, max t:   +2.49, max tau: 3.92e-04, (5/tau)^2: 1.63e+08. For the moment, maybe constant time.
meas:   40.53 M, max t:   +2.52, max tau: 3.96e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   40.62 M, max t:   +2.47, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   40.72 M, max t:   +2.49, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   40.81 M, max t:   +2.41, max tau: 3.77e-04, (5/tau)^2: 1.76e+08. For the moment, maybe constant time.
meas:   40.90 M, max t:   +2.39, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   41.00 M, max t:   +2.46, max tau: 3.84e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   41.09 M, max t:   +2.43, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   41.18 M, max t:   +2.34, max tau: 3.64e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   41.28 M, max t:   +2.44, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   41.37 M, max t:   +2.40, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   42.15 M, max t:   +2.38, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   41.56 M, max t:   +2.38, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   42.34 M, max t:   +2.41, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   42.44 M, max t:   +2.28, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   42.53 M, max t:   +2.32, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   42.63 M, max t:   +2.33, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   42.72 M, max t:   +2.31, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   42.81 M, max t:   +2.38, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   42.91 M, max t:   +2.45, max tau: 3.74e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   43.00 M, max t:   +2.48, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   43.10 M, max t:   +2.46, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   42.49 M, max t:   +2.45, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   42.58 M, max t:   +2.47, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   42.67 M, max t:   +2.36, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   43.47 M, max t:   +2.43, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   42.86 M, max t:   +2.48, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   42.95 M, max t:   +2.42, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   43.76 M, max t:   +2.43, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   43.85 M, max t:   +2.38, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   43.23 M, max t:   +2.37, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   44.04 M, max t:   +2.41, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   44.14 M, max t:   +2.43, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   44.23 M, max t:   +2.44, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   44.32 M, max t:   +2.34, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   44.42 M, max t:   +2.35, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   44.51 M, max t:   +2.42, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   44.61 M, max t:   +2.47, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   44.70 M, max t:   +2.47, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   44.80 M, max t:   +2.41, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   44.16 M, max t:   +2.38, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   44.98 M, max t:   +2.41, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   45.08 M, max t:   +2.39, max tau: 3.57e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   45.17 M, max t:   +2.40, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   45.27 M, max t:   +2.37, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   45.36 M, max t:   +2.34, max tau: 3.47e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   45.46 M, max t:   +2.28, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:   44.81 M, max t:   +2.28, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   45.65 M, max t:   +2.32, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   45.00 M, max t:   +2.25, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:   45.83 M, max t:   +2.30, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   45.17 M, max t:   +2.34, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   45.27 M, max t:   +2.32, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   45.36 M, max t:   +2.36, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   46.21 M, max t:   +2.31, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   45.55 M, max t:   +2.32, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   46.40 M, max t:   +2.29, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:   45.73 M, max t:   +2.31, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:   45.83 M, max t:   +2.37, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   45.92 M, max t:   +2.39, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   46.01 M, max t:   +2.37, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   46.87 M, max t:   +2.43, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   46.97 M, max t:   +2.41, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   47.06 M, max t:   +2.43, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   47.16 M, max t:   +2.37, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   47.25 M, max t:   +2.36, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   47.34 M, max t:   +2.38, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:   47.44 M, max t:   +2.39, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:   47.53 M, max t:   +2.37, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   47.63 M, max t:   +2.35, max tau: 3.41e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   47.72 M, max t:   +2.37, max tau: 3.43e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:   47.82 M, max t:   +2.39, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   47.91 M, max t:   +2.40, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   48.01 M, max t:   +2.42, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   48.10 M, max t:   +2.42, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   48.19 M, max t:   +2.41, max tau: 3.47e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   48.29 M, max t:   +2.35, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   48.38 M, max t:   +2.33, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   48.48 M, max t:   +2.36, max tau: 3.38e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:   48.57 M, max t:   +2.33, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   48.67 M, max t:   +2.44, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   48.76 M, max t:   +2.47, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   48.86 M, max t:   +2.51, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   48.95 M, max t:   +2.44, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   49.04 M, max t:   +2.34, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   49.14 M, max t:   +2.31, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   49.23 M, max t:   +2.29, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   49.33 M, max t:   +2.31, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:   49.42 M, max t:   +2.36, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:   49.52 M, max t:   +2.30, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   49.61 M, max t:   +2.30, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   49.70 M, max t:   +2.29, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   49.80 M, max t:   +2.27, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:   49.89 M, max t:   +2.31, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   49.99 M, max t:   +2.33, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   50.08 M, max t:   +2.28, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   50.18 M, max t:   +2.31, max tau: 3.25e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:   50.27 M, max t:   +2.34, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   50.37 M, max t:   +2.39, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:   50.46 M, max t:   +2.41, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:   50.55 M, max t:   +2.42, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   50.65 M, max t:   +2.42, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   50.74 M, max t:   +2.33, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   50.84 M, max t:   +2.35, max tau: 3.30e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:   50.93 M, max t:   +2.34, max tau: 3.28e-04, (5/tau)^2: 2.33e+08. For the moment, maybe constant time.
meas:   51.03 M, max t:   +2.25, max tau: 3.16e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:   51.12 M, max t:   +2.26, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:   51.21 M, max t:   +2.24, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:   51.31 M, max t:   +2.27, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:   51.40 M, max t:   +2.21, max tau: 3.09e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   51.50 M, max t:   +2.16, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   51.59 M, max t:   +2.12, max tau: 2.95e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:   37.11 M, max t:   +2.11, max tau: 3.46e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:   37.17 M, max t:   +2.12, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   37.25 M, max t:   +2.16, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   37.30 M, max t:   +2.19, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   37.36 M, max t:   +2.16, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   37.44 M, max t:   +2.13, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   37.51 M, max t:   +2.12, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:   37.58 M, max t:   +2.13, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   37.65 M, max t:   +2.13, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   37.73 M, max t:   +2.14, max tau: 3.49e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   38.57 M, max t:   +2.16, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   38.64 M, max t:   +2.16, max tau: 3.47e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   38.72 M, max t:   +2.13, max tau: 3.42e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:   38.78 M, max t:   +2.14, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   38.83 M, max t:   +2.12, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   38.12 M, max t:   +2.10, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   38.19 M, max t:   +2.08, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   38.25 M, max t:   +2.04, max tau: 3.30e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:   39.09 M, max t:   +2.02, max tau: 3.24e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:   38.38 M, max t:   +2.02, max tau: 3.26e-04, (5/tau)^2: 2.35e+08. For the moment, maybe constant time.
meas:   38.46 M, max t:   +2.09, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   38.54 M, max t:   +1.92, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   39.40 M, max t:   +1.90, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:   53.86 M, max t:   +1.80, max tau: 2.45e-04, (5/tau)^2: 4.18e+08. For the moment, maybe constant time.
meas:   38.74 M, max t:   +1.79, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   39.62 M, max t:   +1.77, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   39.68 M, max t:   +1.81, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   39.76 M, max t:   +1.79, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   39.80 M, max t:   +1.85, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   39.88 M, max t:   +1.83, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:   39.95 M, max t:   +1.82, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:   40.00 M, max t:   +1.90, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:   40.07 M, max t:   +1.95, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   40.14 M, max t:   +1.95, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   40.21 M, max t:   +1.95, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   40.28 M, max t:   +1.97, max tau: 3.10e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:   40.34 M, max t:   +1.97, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:   39.57 M, max t:   +2.00, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:   39.64 M, max t:   +2.01, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:   39.71 M, max t:   +2.07, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   39.74 M, max t:   +2.02, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:   40.64 M, max t:   +2.00, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:   39.89 M, max t:   +1.98, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   39.93 M, max t:   +1.96, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:   40.00 M, max t:   +1.99, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:   40.08 M, max t:   +2.02, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:   40.96 M, max t:   +2.05, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:   41.04 M, max t:   +2.08, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   41.10 M, max t:   +2.01, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:   41.18 M, max t:   +1.97, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   41.25 M, max t:   +1.99, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   41.31 M, max t:   +1.94, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:   41.37 M, max t:   +1.94, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   41.44 M, max t:   +1.99, max tau: 3.09e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   41.50 M, max t:   +1.97, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:   41.57 M, max t:   +1.94, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   41.64 M, max t:   +1.99, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   41.72 M, max t:   +2.04, max tau: 3.15e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:   41.78 M, max t:   +2.02, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:   42.55 M, max t:   +2.05, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:   42.63 M, max t:   +2.09, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:   42.72 M, max t:   +2.05, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:   42.06 M, max t:   +2.03, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   42.12 M, max t:   +2.03, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   42.91 M, max t:   +2.06, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:   43.00 M, max t:   +2.03, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   43.08 M, max t:   +2.02, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   42.43 M, max t:   +2.04, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:   43.25 M, max t:   +2.05, max tau: 3.12e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:   43.30 M, max t:   +2.05, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:   43.37 M, max t:   +2.05, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:   43.44 M, max t:   +2.09, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.


==> eval/dudect_results/sha256_js.dat <==
  2.09
  2.75
  2.84
  2.55
  2.97
  2.91
  2.69
  3.18
  4.03
  4.15
  3.86
  3.54
  3.72
  3.39
  3.08
  2.92
  2.97
  3.06
  3.11
  3.02
  2.97
  2.72
  2.34
  2.47
  2.89
  2.70
  2.74
  2.88
  2.82
  2.87
  2.89
  2.80
  2.73
  2.81
  2.95
  3.06
  3.17
  3.14
  3.04
  2.64
  2.61
  2.35
  2.38
  2.38
  2.43
  2.14
  2.06
  1.91
  1.89
  1.96
  1.78
  1.77
  1.60
  1.74
  1.68
  1.49
  1.56
  1.43
  1.26
  1.26
  1.25
  1.20
  1.25
  1.30
  1.37
  1.31
  1.54
  1.48
  1.43
  1.38
  1.49
  1.60
  1.55
  1.55
  1.37
  1.44
  1.47
  1.46
  1.55
  1.47
  1.57
  1.51
  1.51
  1.54
  1.59
  1.56
  1.45
  1.43
  1.49
  1.57
  1.61
  1.56
  1.56
  1.58
  1.76
  1.79
  1.69
  1.51
  1.30
  1.54
  1.66
  1.67
  1.80
  1.66
  1.54
  1.48
  1.65
  1.83
  1.74
  1.69
  1.87
  1.89
  1.80
  1.81
  1.74
  1.73
  1.65
  1.58
  1.57
  1.75
  1.81
  1.90
  1.92
  2.06
  2.03
  2.16
  2.29
  2.34
  2.35
  2.29
  2.10
  2.00
  2.06
  1.94
  2.01
  2.24
  2.32
  2.18
  2.22
  2.09
  2.14
  2.16
  2.21
  2.18
  2.21
  2.35
  2.48
  2.57
  2.53
  2.56
  2.76
  2.73
  2.60
  2.62
  2.69
  2.62
  2.62
  2.61
  2.62
  2.66
  2.64
  2.68
  2.67
  2.70
  2.46
  2.37
  2.44
  2.47
  2.46
  2.35
  2.28
  2.26
  2.40
  2.49
  2.44
  2.45
  2.48
  2.49
  2.34
  2.21
  2.18
  2.22
  2.24
  2.09
  2.16
  2.18
  2.08
  2.01
  1.89
  1.84
  1.85
  1.95
  2.06
  2.17
  2.31
  2.17
  2.11
  2.07
  2.07
  2.04
  2.06
  1.96
  1.94
  1.99
  2.03
  2.05
  2.08
  2.13
  2.20
  2.19
  2.16
  2.18
  2.15
  2.22
  2.26
  2.29
  2.24
  2.29
  2.23
  2.25
  2.38
  2.45
  2.41
  2.33
  2.34
  2.24
  2.13
  2.13
  2.14
  1.99
  1.94
  2.02
  2.06
  2.08
  2.12
  2.09
  2.04
  1.99
  1.89
  1.98
  1.96
  1.97
  1.97
  1.94
  2.00
  1.91
  1.96
  1.96
  2.02
  1.98
  2.00
  2.06
  2.07
  1.98
  1.95
  2.01
  2.04
  2.13
  2.05
  2.00
  1.96
  1.99
  2.04
  2.09
  1.94
  1.79
  1.90
  2.02
  1.97
  1.93
  1.92
  2.02
  1.93
  1.95
  1.98
  1.98
  2.02
  2.08
  2.16
  2.23
  2.14
  2.07
  2.07
  2.00
  2.00
  1.95
  2.00
  2.00
  1.89
  1.91
  1.90
  1.91
  1.81
  1.76
  1.83
  1.78
  1.76
  1.88
  1.85
  1.89
  1.88
  1.89
  1.88
  1.93
  2.05
  1.96
  1.93
  2.00
  2.05
  2.00
  2.00
  1.98
  1.90
  1.91
  1.94
  1.96
  2.00
  2.06
  1.94
  1.97
  1.96
  1.99
  1.93
  1.88
  1.83
  1.86
  1.88
  1.93
  1.87
  1.99
  2.02
  1.96
  2.06
  1.89
  1.93
  2.05
  2.03
  1.98
  2.05
  2.04
  2.01
  2.03
  2.05
  2.01
  2.08
  2.03
  2.02
  2.03
  2.03
  1.99
  2.01
  1.94
  1.95
  1.92
  1.98
  2.02
  1.98
  1.95
  1.94
  1.97
  2.01
  1.97
  1.95
  1.95
  1.82
  1.84
  1.77
  1.82
  1.85
  1.69
  1.72
  1.68
  1.67
  1.79
  1.71
  1.77
  1.68
  1.60
  1.63
  1.62
  1.57
  1.54
  1.56
  1.58
  1.64
  1.65
  1.67
  1.65
  1.65
  1.77
  1.73
  1.71
  1.68
  1.70
  1.69
  1.66
  1.69
  1.64
  1.59
  1.62
  1.64
  1.62
  1.58
  1.62
  1.65
  1.63
  1.66
  1.71
  1.69
  1.75
  1.70
  1.75
  1.74
  1.74
  1.72
  1.71
  1.60
  1.68
  1.73
  1.73
  1.69
  1.70
  1.70
  1.65
  1.65
  1.63
  1.62
  1.55
  1.58
  1.59
  1.59
  1.56
  1.56
  1.58
  1.54
  1.43
  1.44
  1.43
  1.42
  1.40
  1.46
  1.44
  1.47
  1.51
  1.50
  1.54
  1.47
  1.37
  1.40
  1.40
  1.42
  1.40
  1.46
  1.45
  1.52
  1.52
  1.55
  1.55
  1.64
  1.64
  1.66
  1.67
  1.64
  1.77
  1.84
  1.87
  1.85
  1.89
  1.86
  1.76
  1.80
  1.77
  1.72
  1.69
  1.69
  1.68
  1.61
  1.63
  1.61
  1.68
  1.70
  1.69
  1.75
  1.69
  1.71
  1.74
  1.76
  1.76
  1.76
  1.71
  1.70
  1.74
  1.73
  1.71
  1.74
  1.74
  1.77
  1.74
  1.76
  1.80
  1.78
  1.73
  1.71
  1.76
  1.74
  1.81
  1.85
  1.93
  1.88
  1.87
  1.72
  1.70
  1.70
  1.68
  1.64
  1.64
  1.63
  1.67
  1.64
  1.59
  1.67
  1.66
  1.62
  1.66
  1.66
  1.69
  1.80
  1.80
  1.82
  1.78
  1.72
  1.76
  1.78
  1.80
  1.81
  1.90
  1.90
  1.89
  1.85
  1.79
  1.77
  1.79
  1.73
  1.78
  1.74
  1.88
  1.79
  1.81
  1.85
  1.91
  1.91
  1.93
  1.90
  1.89
  1.88
  1.86
  1.82
  1.80
  1.84
  1.83
  1.83
  1.82
  1.76
  1.70
  1.62
  1.58
  1.62
  1.65
  1.64
  1.67
  1.60
  1.69
  1.78
  1.78
  1.79
  1.80
  1.77
  1.79
  1.82
  1.85
  1.83
  1.84
  1.84
  1.83
  1.85
  1.85
  1.86
  1.87
  1.80
  1.71
  1.67
  1.71
  1.63
  1.61
  1.54
  1.55
  1.48
  1.53
  1.52
  1.51
  1.58
  1.60
  1.61
  1.59
  1.60
  1.61
  1.63
  1.63
  1.63
  1.61
  1.66
  1.60
  1.62
  1.63
  1.69
  1.67
  1.70
  1.72
  1.71
  1.69
  1.67
  1.68
  1.76
  1.80
  1.82
  1.81
  1.83
  1.80
  1.81
  1.91
  1.79
  1.84
  1.82
  1.86
  1.90
  1.92
  1.96
  2.01
  2.01
  2.03
  2.05
  2.11
  2.15
  2.17
  2.22
  2.27
  2.27
  2.32
  2.37
  2.32
  2.33
  2.33
  2.36
  2.35
  2.30
  2.30
  2.29
  2.24
  2.26
  2.26
  2.33
  2.33
  2.35
  2.30
  2.27
  2.26
  2.22
  2.23
  2.19
  2.16
  2.19
  2.25
  2.25
  2.23
  2.23
  2.24
  2.25
  2.28
  2.28
  2.36
  2.34
  2.30
  2.34
  2.37
  2.34
  2.37
  2.34
  2.37
  2.38
  2.43
  2.44
  2.46
  2.42
  2.45
  2.45
  2.43
  2.41
  2.35
  2.36
  2.38
  2.36
  2.34
  2.40
  2.40
  2.40
  2.31
  2.30
  2.28
  2.35
  2.37
  2.42
  2.42
  2.42
  2.43
  2.43
  2.41
  2.41
  2.42
  2.36
  2.39
  2.43
  2.47
  2.50
  2.54
  2.56
  2.65
  2.61
  2.62
  2.65
  2.65
  2.65
  2.64
  2.62
  2.59
  2.51
  2.50
  2.47
  2.47
  2.47
  2.41
  2.42
  2.41
  2.45
  2.46
  2.47
  2.46
  2.46
  2.40
  2.38
  2.38
  2.35
  2.44
  2.41
  2.46
  2.50
  2.48
  2.33
  2.32
  2.34
  2.35
  2.31
  2.29
  2.37
  2.37
  2.38
  2.41
  2.38
  2.37
  2.33
  2.33
  2.35
  2.34
  2.34
  2.36
  2.39
  2.44
  2.39
  2.47
  2.51
  2.54
  2.49
  2.51
  2.59
  2.60
  2.66
  2.65
  2.65
  2.68
  2.68
  2.72
  2.63
  2.63
  2.64
  2.61
  2.58
  2.56
  2.52
  2.50
  2.54
  2.53
  2.50
  2.52
  2.53
  2.58
  2.59
  2.59
  2.57
  2.56
  2.56
  2.61
  2.66
  2.66
  2.64
  2.64
  2.62
  2.57
  2.54
  2.53
  2.59
  2.61
  2.60
  2.55
  2.59
  2.55
  2.52
  2.52
  2.55
  2.49
  2.49
  2.46
  2.44
  2.40
  2.44
  2.45
  2.49
  2.49
  2.50
  2.45
  2.52
  2.51
  2.50
  2.53
  2.55
  2.60
  2.58
  2.55
  2.54
  2.60
  2.58
  2.60
  2.74
  2.79
  2.82
  2.80
  2.83
  2.86
  2.94
  3.00
  2.99
  2.93
  2.93
  2.91
  2.92
  2.94
  2.95
  2.92
  2.92
  2.92
  3.00
  2.99
  3.00
  3.00
  3.01
  2.98
  2.99
  2.95
  2.92
  2.96
  3.01
  3.00
  2.94
  2.89
  2.91
  3.05
  3.03
  2.93
  2.89
  2.91
  2.88
  2.90
  2.90
  2.90
  2.85
  2.85
  2.86
  2.85
  2.84
  2.84
  2.84
  2.81
  2.79
  2.74
  2.70
  2.70
  2.76
  2.78
  2.86
  2.83
  2.89
  2.88
  2.93
  2.93
  2.94
  3.00
  2.99
  2.99
  2.99
  2.98
  2.96
  2.95
  2.92
  2.92


==> eval/dudect_results/sha256_js.txt <==
meas:    0.10 M, max t:   +2.09, max tau: 6.67e-03, (5/tau)^2: 5.62e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.75, max tau: 7.94e-03, (5/tau)^2: 3.97e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.84, max tau: 8.12e-03, (5/tau)^2: 3.79e+05. For the moment, maybe constant time.
meas:    0.14 M, max t:   +2.55, max tau: 6.76e-03, (5/tau)^2: 5.47e+05. For the moment, maybe constant time.
meas:    0.45 M, max t:   +2.97, max tau: 4.45e-03, (5/tau)^2: 1.27e+06. For the moment, maybe constant time.
meas:    0.55 M, max t:   +2.91, max tau: 3.95e-03, (5/tau)^2: 1.61e+06. For the moment, maybe constant time.
meas:    0.61 M, max t:   +2.69, max tau: 3.43e-03, (5/tau)^2: 2.12e+06. For the moment, maybe constant time.
meas:    0.71 M, max t:   +3.18, max tau: 3.77e-03, (5/tau)^2: 1.76e+06. For the moment, maybe constant time.
meas:    0.80 M, max t:   +4.03, max tau: 4.50e-03, (5/tau)^2: 1.24e+06. For the moment, maybe constant time.
meas:    0.90 M, max t:   +4.15, max tau: 4.36e-03, (5/tau)^2: 1.31e+06. For the moment, maybe constant time.
meas:    1.00 M, max t:   +3.86, max tau: 3.86e-03, (5/tau)^2: 1.68e+06. For the moment, maybe constant time.
meas:    1.10 M, max t:   +3.54, max tau: 3.37e-03, (5/tau)^2: 2.20e+06. For the moment, maybe constant time.
meas:    1.20 M, max t:   +3.72, max tau: 3.41e-03, (5/tau)^2: 2.16e+06. For the moment, maybe constant time.
meas:    1.29 M, max t:   +3.39, max tau: 2.98e-03, (5/tau)^2: 2.82e+06. For the moment, maybe constant time.
meas:    1.40 M, max t:   +3.08, max tau: 2.60e-03, (5/tau)^2: 3.71e+06. For the moment, maybe constant time.
meas:    1.50 M, max t:   +2.92, max tau: 2.39e-03, (5/tau)^2: 4.39e+06. For the moment, maybe constant time.
meas:    1.57 M, max t:   +2.97, max tau: 2.37e-03, (5/tau)^2: 4.44e+06. For the moment, maybe constant time.
meas:    1.66 M, max t:   +3.06, max tau: 2.37e-03, (5/tau)^2: 4.44e+06. For the moment, maybe constant time.
meas:    1.76 M, max t:   +3.11, max tau: 2.34e-03, (5/tau)^2: 4.56e+06. For the moment, maybe constant time.
meas:    1.86 M, max t:   +3.02, max tau: 2.21e-03, (5/tau)^2: 5.10e+06. For the moment, maybe constant time.
meas:    1.95 M, max t:   +2.97, max tau: 2.12e-03, (5/tau)^2: 5.55e+06. For the moment, maybe constant time.
meas:    2.05 M, max t:   +2.72, max tau: 1.90e-03, (5/tau)^2: 6.93e+06. For the moment, maybe constant time.
meas:    2.15 M, max t:   +2.34, max tau: 1.60e-03, (5/tau)^2: 9.78e+06. For the moment, maybe constant time.
meas:    2.24 M, max t:   +2.47, max tau: 1.65e-03, (5/tau)^2: 9.19e+06. For the moment, maybe constant time.
meas:    2.34 M, max t:   +2.89, max tau: 1.89e-03, (5/tau)^2: 7.02e+06. For the moment, maybe constant time.
meas:    2.43 M, max t:   +2.70, max tau: 1.73e-03, (5/tau)^2: 8.35e+06. For the moment, maybe constant time.
meas:    2.52 M, max t:   +2.74, max tau: 1.73e-03, (5/tau)^2: 8.37e+06. For the moment, maybe constant time.
meas:    2.62 M, max t:   +2.88, max tau: 1.78e-03, (5/tau)^2: 7.92e+06. For the moment, maybe constant time.
meas:    2.72 M, max t:   +2.82, max tau: 1.71e-03, (5/tau)^2: 8.53e+06. For the moment, maybe constant time.
meas:    2.80 M, max t:   +2.87, max tau: 1.71e-03, (5/tau)^2: 8.52e+06. For the moment, maybe constant time.
meas:    2.90 M, max t:   +2.89, max tau: 1.70e-03, (5/tau)^2: 8.68e+06. For the moment, maybe constant time.
meas:    3.00 M, max t:   +2.80, max tau: 1.62e-03, (5/tau)^2: 9.53e+06. For the moment, maybe constant time.
meas:    3.10 M, max t:   +2.73, max tau: 1.55e-03, (5/tau)^2: 1.04e+07. For the moment, maybe constant time.
meas:    3.19 M, max t:   +2.81, max tau: 1.57e-03, (5/tau)^2: 1.01e+07. For the moment, maybe constant time.
meas:    3.29 M, max t:   +2.95, max tau: 1.63e-03, (5/tau)^2: 9.46e+06. For the moment, maybe constant time.
meas:    3.39 M, max t:   +3.06, max tau: 1.66e-03, (5/tau)^2: 9.05e+06. For the moment, maybe constant time.
meas:    3.49 M, max t:   +3.17, max tau: 1.70e-03, (5/tau)^2: 8.67e+06. For the moment, maybe constant time.
meas:    3.58 M, max t:   +3.14, max tau: 1.66e-03, (5/tau)^2: 9.05e+06. For the moment, maybe constant time.
meas:    3.68 M, max t:   +3.04, max tau: 1.59e-03, (5/tau)^2: 9.94e+06. For the moment, maybe constant time.
meas:    3.77 M, max t:   +2.64, max tau: 1.36e-03, (5/tau)^2: 1.35e+07. For the moment, maybe constant time.
meas:    3.87 M, max t:   +2.61, max tau: 1.33e-03, (5/tau)^2: 1.42e+07. For the moment, maybe constant time.
meas:    3.87 M, max t:   +2.35, max tau: 1.19e-03, (5/tau)^2: 1.76e+07. For the moment, maybe constant time.
meas:    3.92 M, max t:   +2.38, max tau: 1.20e-03, (5/tau)^2: 1.73e+07. For the moment, maybe constant time.
meas:    4.02 M, max t:   +2.38, max tau: 1.19e-03, (5/tau)^2: 1.78e+07. For the moment, maybe constant time.
meas:    4.11 M, max t:   +2.43, max tau: 1.20e-03, (5/tau)^2: 1.74e+07. For the moment, maybe constant time.
meas:    4.18 M, max t:   +2.14, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:    4.28 M, max t:   +2.06, max tau: 9.98e-04, (5/tau)^2: 2.51e+07. For the moment, maybe constant time.
meas:    4.37 M, max t:   +1.91, max tau: 9.12e-04, (5/tau)^2: 3.01e+07. For the moment, maybe constant time.
meas:    4.47 M, max t:   +1.89, max tau: 8.96e-04, (5/tau)^2: 3.11e+07. For the moment, maybe constant time.
meas:    4.56 M, max t:   +1.96, max tau: 9.19e-04, (5/tau)^2: 2.96e+07. For the moment, maybe constant time.
meas:    4.66 M, max t:   +1.78, max tau: 8.25e-04, (5/tau)^2: 3.67e+07. For the moment, maybe constant time.
meas:    4.76 M, max t:   +1.77, max tau: 8.10e-04, (5/tau)^2: 3.81e+07. For the moment, maybe constant time.
meas:    4.86 M, max t:   +1.60, max tau: 7.26e-04, (5/tau)^2: 4.75e+07. For the moment, maybe constant time.
meas:    4.95 M, max t:   +1.74, max tau: 7.81e-04, (5/tau)^2: 4.10e+07. For the moment, maybe constant time.
meas:    5.04 M, max t:   +1.68, max tau: 7.49e-04, (5/tau)^2: 4.46e+07. For the moment, maybe constant time.
meas:    5.10 M, max t:   +1.49, max tau: 6.59e-04, (5/tau)^2: 5.76e+07. For the moment, maybe constant time.
meas:    5.20 M, max t:   +1.56, max tau: 6.85e-04, (5/tau)^2: 5.32e+07. For the moment, maybe constant time.
meas:    5.30 M, max t:   +1.43, max tau: 6.20e-04, (5/tau)^2: 6.50e+07. For the moment, maybe constant time.
meas:    5.39 M, max t:   +1.26, max tau: 5.44e-04, (5/tau)^2: 8.45e+07. For the moment, maybe constant time.
meas:    5.92 M, max t:   +1.26, max tau: 5.16e-04, (5/tau)^2: 9.40e+07. For the moment, maybe constant time.
meas:    6.02 M, max t:   +1.25, max tau: 5.10e-04, (5/tau)^2: 9.62e+07. For the moment, maybe constant time.
meas:    6.12 M, max t:   +1.20, max tau: 4.87e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:    6.22 M, max t:   +1.25, max tau: 5.03e-04, (5/tau)^2: 9.89e+07. For the moment, maybe constant time.
meas:    5.51 M, max t:   +1.30, max tau: 5.52e-04, (5/tau)^2: 8.20e+07. For the moment, maybe constant time.
meas:    5.97 M, max t:   +1.37, max tau: 5.62e-04, (5/tau)^2: 7.93e+07. For the moment, maybe constant time.
meas:    6.06 M, max t:   +1.31, max tau: 5.34e-04, (5/tau)^2: 8.77e+07. For the moment, maybe constant time.
meas:    6.15 M, max t:   +1.54, max tau: 6.21e-04, (5/tau)^2: 6.48e+07. For the moment, maybe constant time.
meas:    6.25 M, max t:   +1.48, max tau: 5.92e-04, (5/tau)^2: 7.14e+07. For the moment, maybe constant time.
meas:    6.35 M, max t:   +1.43, max tau: 5.66e-04, (5/tau)^2: 7.80e+07. For the moment, maybe constant time.
meas:    6.42 M, max t:   +1.38, max tau: 5.43e-04, (5/tau)^2: 8.49e+07. For the moment, maybe constant time.
meas:    6.47 M, max t:   +1.49, max tau: 5.85e-04, (5/tau)^2: 7.31e+07. For the moment, maybe constant time.
meas:    6.56 M, max t:   +1.60, max tau: 6.23e-04, (5/tau)^2: 6.43e+07. For the moment, maybe constant time.
meas:    6.66 M, max t:   +1.55, max tau: 6.01e-04, (5/tau)^2: 6.91e+07. For the moment, maybe constant time.
meas:    6.75 M, max t:   +1.55, max tau: 5.96e-04, (5/tau)^2: 7.03e+07. For the moment, maybe constant time.
meas:    7.40 M, max t:   +1.37, max tau: 5.02e-04, (5/tau)^2: 9.93e+07. For the moment, maybe constant time.
meas:    6.93 M, max t:   +1.44, max tau: 5.46e-04, (5/tau)^2: 8.37e+07. For the moment, maybe constant time.
meas:    6.52 M, max t:   +1.47, max tau: 5.76e-04, (5/tau)^2: 7.55e+07. For the moment, maybe constant time.
meas:    7.13 M, max t:   +1.46, max tau: 5.46e-04, (5/tau)^2: 8.39e+07. For the moment, maybe constant time.
meas:    7.22 M, max t:   +1.55, max tau: 5.77e-04, (5/tau)^2: 7.51e+07. For the moment, maybe constant time.
meas:    7.32 M, max t:   +1.47, max tau: 5.45e-04, (5/tau)^2: 8.43e+07. For the moment, maybe constant time.
meas:    7.42 M, max t:   +1.57, max tau: 5.75e-04, (5/tau)^2: 7.56e+07. For the moment, maybe constant time.
meas:    7.52 M, max t:   +1.51, max tau: 5.51e-04, (5/tau)^2: 8.24e+07. For the moment, maybe constant time.
meas:    7.55 M, max t:   +1.51, max tau: 5.49e-04, (5/tau)^2: 8.28e+07. For the moment, maybe constant time.
meas:    7.10 M, max t:   +1.54, max tau: 5.77e-04, (5/tau)^2: 7.52e+07. For the moment, maybe constant time.
meas:    7.20 M, max t:   +1.59, max tau: 5.91e-04, (5/tau)^2: 7.16e+07. For the moment, maybe constant time.
meas:    7.28 M, max t:   +1.56, max tau: 5.76e-04, (5/tau)^2: 7.52e+07. For the moment, maybe constant time.
meas:    7.38 M, max t:   +1.45, max tau: 5.35e-04, (5/tau)^2: 8.72e+07. For the moment, maybe constant time.
meas:    8.03 M, max t:   +1.43, max tau: 5.03e-04, (5/tau)^2: 9.88e+07. For the moment, maybe constant time.
meas:    8.13 M, max t:   +1.49, max tau: 5.22e-04, (5/tau)^2: 9.19e+07. For the moment, maybe constant time.
meas:    8.22 M, max t:   +1.57, max tau: 5.46e-04, (5/tau)^2: 8.38e+07. For the moment, maybe constant time.
meas:    8.32 M, max t:   +1.61, max tau: 5.57e-04, (5/tau)^2: 8.04e+07. For the moment, maybe constant time.
meas:    8.42 M, max t:   +1.56, max tau: 5.39e-04, (5/tau)^2: 8.61e+07. For the moment, maybe constant time.
meas:    8.51 M, max t:   +1.56, max tau: 5.34e-04, (5/tau)^2: 8.78e+07. For the moment, maybe constant time.
meas:    8.60 M, max t:   +1.58, max tau: 5.40e-04, (5/tau)^2: 8.58e+07. For the moment, maybe constant time.
meas:    8.69 M, max t:   +1.76, max tau: 5.98e-04, (5/tau)^2: 6.99e+07. For the moment, maybe constant time.
meas:    8.79 M, max t:   +1.79, max tau: 6.03e-04, (5/tau)^2: 6.89e+07. For the moment, maybe constant time.
meas:    8.88 M, max t:   +1.69, max tau: 5.66e-04, (5/tau)^2: 7.81e+07. For the moment, maybe constant time.
meas:    8.97 M, max t:   +1.51, max tau: 5.03e-04, (5/tau)^2: 9.88e+07. For the moment, maybe constant time.
meas:    9.77 M, max t:   +1.30, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:    9.99 M, max t:   +1.54, max tau: 4.86e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:    9.26 M, max t:   +1.66, max tau: 5.45e-04, (5/tau)^2: 8.43e+07. For the moment, maybe constant time.
meas:    9.32 M, max t:   +1.67, max tau: 5.49e-04, (5/tau)^2: 8.31e+07. For the moment, maybe constant time.
meas:    9.42 M, max t:   +1.80, max tau: 5.88e-04, (5/tau)^2: 7.23e+07. For the moment, maybe constant time.
meas:    9.50 M, max t:   +1.66, max tau: 5.39e-04, (5/tau)^2: 8.60e+07. For the moment, maybe constant time.
meas:    9.60 M, max t:   +1.54, max tau: 4.97e-04, (5/tau)^2: 1.01e+08. For the moment, maybe constant time.
meas:   10.58 M, max t:   +1.48, max tau: 4.54e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   10.68 M, max t:   +1.65, max tau: 5.05e-04, (5/tau)^2: 9.80e+07. For the moment, maybe constant time.
meas:   10.78 M, max t:   +1.83, max tau: 5.58e-04, (5/tau)^2: 8.02e+07. For the moment, maybe constant time.
meas:   10.88 M, max t:   +1.74, max tau: 5.27e-04, (5/tau)^2: 9.00e+07. For the moment, maybe constant time.
meas:   11.00 M, max t:   +1.69, max tau: 5.11e-04, (5/tau)^2: 9.58e+07. For the moment, maybe constant time.
meas:   11.10 M, max t:   +1.87, max tau: 5.62e-04, (5/tau)^2: 7.93e+07. For the moment, maybe constant time.
meas:   11.20 M, max t:   +1.89, max tau: 5.64e-04, (5/tau)^2: 7.85e+07. For the moment, maybe constant time.
meas:   11.30 M, max t:   +1.80, max tau: 5.37e-04, (5/tau)^2: 8.68e+07. For the moment, maybe constant time.
meas:   11.40 M, max t:   +1.81, max tau: 5.37e-04, (5/tau)^2: 8.66e+07. For the moment, maybe constant time.
meas:   11.50 M, max t:   +1.74, max tau: 5.14e-04, (5/tau)^2: 9.46e+07. For the moment, maybe constant time.
meas:   11.60 M, max t:   +1.73, max tau: 5.07e-04, (5/tau)^2: 9.73e+07. For the moment, maybe constant time.
meas:   11.70 M, max t:   +1.65, max tau: 4.81e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   11.80 M, max t:   +1.58, max tau: 4.61e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   10.85 M, max t:   +1.57, max tau: 4.76e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   10.95 M, max t:   +1.75, max tau: 5.30e-04, (5/tau)^2: 8.91e+07. For the moment, maybe constant time.
meas:   12.10 M, max t:   +1.81, max tau: 5.21e-04, (5/tau)^2: 9.22e+07. For the moment, maybe constant time.
meas:   11.14 M, max t:   +1.90, max tau: 5.70e-04, (5/tau)^2: 7.69e+07. For the moment, maybe constant time.
meas:   12.30 M, max t:   +1.92, max tau: 5.49e-04, (5/tau)^2: 8.30e+07. For the moment, maybe constant time.
meas:   12.40 M, max t:   +2.06, max tau: 5.85e-04, (5/tau)^2: 7.31e+07. For the moment, maybe constant time.
meas:   12.50 M, max t:   +2.03, max tau: 5.74e-04, (5/tau)^2: 7.59e+07. For the moment, maybe constant time.
meas:   12.60 M, max t:   +2.16, max tau: 6.08e-04, (5/tau)^2: 6.76e+07. For the moment, maybe constant time.
meas:   12.70 M, max t:   +2.29, max tau: 6.43e-04, (5/tau)^2: 6.05e+07. For the moment, maybe constant time.
meas:   12.80 M, max t:   +2.34, max tau: 6.54e-04, (5/tau)^2: 5.85e+07. For the moment, maybe constant time.
meas:   12.90 M, max t:   +2.35, max tau: 6.55e-04, (5/tau)^2: 5.82e+07. For the moment, maybe constant time.
meas:   13.00 M, max t:   +2.29, max tau: 6.36e-04, (5/tau)^2: 6.19e+07. For the moment, maybe constant time.
meas:   13.10 M, max t:   +2.10, max tau: 5.79e-04, (5/tau)^2: 7.46e+07. For the moment, maybe constant time.
meas:   13.20 M, max t:   +2.00, max tau: 5.50e-04, (5/tau)^2: 8.27e+07. For the moment, maybe constant time.
meas:   12.97 M, max t:   +2.06, max tau: 5.73e-04, (5/tau)^2: 7.63e+07. For the moment, maybe constant time.
meas:   13.06 M, max t:   +1.94, max tau: 5.38e-04, (5/tau)^2: 8.64e+07. For the moment, maybe constant time.
meas:   13.16 M, max t:   +2.01, max tau: 5.54e-04, (5/tau)^2: 8.15e+07. For the moment, maybe constant time.
meas:   13.26 M, max t:   +2.24, max tau: 6.15e-04, (5/tau)^2: 6.62e+07. For the moment, maybe constant time.
meas:   13.36 M, max t:   +2.32, max tau: 6.35e-04, (5/tau)^2: 6.21e+07. For the moment, maybe constant time.
meas:   13.46 M, max t:   +2.18, max tau: 5.94e-04, (5/tau)^2: 7.09e+07. For the moment, maybe constant time.
meas:   13.55 M, max t:   +2.22, max tau: 6.04e-04, (5/tau)^2: 6.85e+07. For the moment, maybe constant time.
meas:   13.65 M, max t:   +2.09, max tau: 5.66e-04, (5/tau)^2: 7.80e+07. For the moment, maybe constant time.
meas:   13.75 M, max t:   +2.14, max tau: 5.76e-04, (5/tau)^2: 7.53e+07. For the moment, maybe constant time.
meas:   13.84 M, max t:   +2.16, max tau: 5.79e-04, (5/tau)^2: 7.45e+07. For the moment, maybe constant time.
meas:   13.94 M, max t:   +2.21, max tau: 5.93e-04, (5/tau)^2: 7.11e+07. For the moment, maybe constant time.
meas:   14.02 M, max t:   +2.18, max tau: 5.83e-04, (5/tau)^2: 7.35e+07. For the moment, maybe constant time.
meas:   14.11 M, max t:   +2.21, max tau: 5.89e-04, (5/tau)^2: 7.20e+07. For the moment, maybe constant time.
meas:   14.21 M, max t:   +2.35, max tau: 6.25e-04, (5/tau)^2: 6.41e+07. For the moment, maybe constant time.
meas:   14.31 M, max t:   +2.48, max tau: 6.55e-04, (5/tau)^2: 5.83e+07. For the moment, maybe constant time.
meas:   14.41 M, max t:   +2.57, max tau: 6.77e-04, (5/tau)^2: 5.46e+07. For the moment, maybe constant time.
meas:   14.50 M, max t:   +2.53, max tau: 6.63e-04, (5/tau)^2: 5.69e+07. For the moment, maybe constant time.
meas:   14.60 M, max t:   +2.56, max tau: 6.71e-04, (5/tau)^2: 5.56e+07. For the moment, maybe constant time.
meas:   14.70 M, max t:   +2.76, max tau: 7.20e-04, (5/tau)^2: 4.82e+07. For the moment, maybe constant time.
meas:   14.80 M, max t:   +2.73, max tau: 7.10e-04, (5/tau)^2: 4.95e+07. For the moment, maybe constant time.
meas:   14.90 M, max t:   +2.60, max tau: 6.74e-04, (5/tau)^2: 5.50e+07. For the moment, maybe constant time.
meas:   15.04 M, max t:   +2.62, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:   15.14 M, max t:   +2.69, max tau: 6.90e-04, (5/tau)^2: 5.25e+07. For the moment, maybe constant time.
meas:   15.23 M, max t:   +2.62, max tau: 6.72e-04, (5/tau)^2: 5.54e+07. For the moment, maybe constant time.
meas:   15.33 M, max t:   +2.62, max tau: 6.69e-04, (5/tau)^2: 5.59e+07. For the moment, maybe constant time.
meas:   15.43 M, max t:   +2.61, max tau: 6.65e-04, (5/tau)^2: 5.65e+07. For the moment, maybe constant time.
meas:   15.53 M, max t:   +2.62, max tau: 6.66e-04, (5/tau)^2: 5.64e+07. For the moment, maybe constant time.
meas:   15.63 M, max t:   +2.66, max tau: 6.74e-04, (5/tau)^2: 5.51e+07. For the moment, maybe constant time.
meas:   15.72 M, max t:   +2.64, max tau: 6.67e-04, (5/tau)^2: 5.62e+07. For the moment, maybe constant time.
meas:   15.82 M, max t:   +2.68, max tau: 6.75e-04, (5/tau)^2: 5.49e+07. For the moment, maybe constant time.
meas:   15.92 M, max t:   +2.67, max tau: 6.70e-04, (5/tau)^2: 5.57e+07. For the moment, maybe constant time.
meas:   16.02 M, max t:   +2.70, max tau: 6.73e-04, (5/tau)^2: 5.51e+07. For the moment, maybe constant time.
meas:   16.12 M, max t:   +2.46, max tau: 6.12e-04, (5/tau)^2: 6.68e+07. For the moment, maybe constant time.
meas:   16.21 M, max t:   +2.37, max tau: 5.88e-04, (5/tau)^2: 7.24e+07. For the moment, maybe constant time.
meas:   16.31 M, max t:   +2.44, max tau: 6.03e-04, (5/tau)^2: 6.88e+07. For the moment, maybe constant time.
meas:   16.41 M, max t:   +2.47, max tau: 6.10e-04, (5/tau)^2: 6.71e+07. For the moment, maybe constant time.
meas:   16.51 M, max t:   +2.46, max tau: 6.07e-04, (5/tau)^2: 6.80e+07. For the moment, maybe constant time.
meas:   16.61 M, max t:   +2.35, max tau: 5.77e-04, (5/tau)^2: 7.50e+07. For the moment, maybe constant time.
meas:   16.71 M, max t:   +2.28, max tau: 5.57e-04, (5/tau)^2: 8.06e+07. For the moment, maybe constant time.
meas:   16.80 M, max t:   +2.26, max tau: 5.50e-04, (5/tau)^2: 8.26e+07. For the moment, maybe constant time.
meas:   16.90 M, max t:   +2.40, max tau: 5.84e-04, (5/tau)^2: 7.32e+07. For the moment, maybe constant time.
meas:   17.00 M, max t:   +2.49, max tau: 6.05e-04, (5/tau)^2: 6.84e+07. For the moment, maybe constant time.
meas:   17.10 M, max t:   +2.44, max tau: 5.91e-04, (5/tau)^2: 7.16e+07. For the moment, maybe constant time.
meas:   17.20 M, max t:   +2.45, max tau: 5.91e-04, (5/tau)^2: 7.17e+07. For the moment, maybe constant time.
meas:   17.30 M, max t:   +2.48, max tau: 5.96e-04, (5/tau)^2: 7.03e+07. For the moment, maybe constant time.
meas:   17.39 M, max t:   +2.49, max tau: 5.98e-04, (5/tau)^2: 7.00e+07. For the moment, maybe constant time.
meas:   17.49 M, max t:   +2.34, max tau: 5.60e-04, (5/tau)^2: 7.96e+07. For the moment, maybe constant time.
meas:   17.59 M, max t:   +2.21, max tau: 5.28e-04, (5/tau)^2: 8.97e+07. For the moment, maybe constant time.
meas:   17.69 M, max t:   +2.18, max tau: 5.19e-04, (5/tau)^2: 9.26e+07. For the moment, maybe constant time.
meas:   17.79 M, max t:   +2.22, max tau: 5.27e-04, (5/tau)^2: 9.01e+07. For the moment, maybe constant time.
meas:   17.88 M, max t:   +2.24, max tau: 5.29e-04, (5/tau)^2: 8.92e+07. For the moment, maybe constant time.
meas:   17.98 M, max t:   +2.09, max tau: 4.92e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   18.08 M, max t:   +2.16, max tau: 5.08e-04, (5/tau)^2: 9.70e+07. For the moment, maybe constant time.
meas:   18.18 M, max t:   +2.18, max tau: 5.10e-04, (5/tau)^2: 9.60e+07. For the moment, maybe constant time.
meas:   18.27 M, max t:   +2.08, max tau: 4.88e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   18.37 M, max t:   +2.01, max tau: 4.68e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   18.47 M, max t:   +1.89, max tau: 4.39e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   19.00 M, max t:   +1.84, max tau: 4.22e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   19.10 M, max t:   +1.85, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   19.20 M, max t:   +1.95, max tau: 4.46e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   19.30 M, max t:   +2.06, max tau: 4.69e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   19.40 M, max t:   +2.17, max tau: 4.92e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   19.50 M, max t:   +2.31, max tau: 5.24e-04, (5/tau)^2: 9.10e+07. For the moment, maybe constant time.
meas:   19.60 M, max t:   +2.17, max tau: 4.91e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   19.70 M, max t:   +2.11, max tau: 4.76e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   19.80 M, max t:   +2.07, max tau: 4.64e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   19.90 M, max t:   +2.07, max tau: 4.64e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   20.00 M, max t:   +2.04, max tau: 4.56e-04, (5/tau)^2: 1.20e+08. For the moment, maybe constant time.
meas:   20.10 M, max t:   +2.06, max tau: 4.60e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   20.20 M, max t:   +1.96, max tau: 4.36e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   20.30 M, max t:   +1.94, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   20.40 M, max t:   +1.99, max tau: 4.40e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   20.50 M, max t:   +2.03, max tau: 4.48e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   20.13 M, max t:   +2.05, max tau: 4.57e-04, (5/tau)^2: 1.20e+08. For the moment, maybe constant time.
meas:   20.23 M, max t:   +2.08, max tau: 4.62e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   20.33 M, max t:   +2.13, max tau: 4.73e-04, (5/tau)^2: 1.12e+08. For the moment, maybe constant time.
meas:   20.43 M, max t:   +2.20, max tau: 4.86e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   20.53 M, max t:   +2.19, max tau: 4.83e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   20.62 M, max t:   +2.16, max tau: 4.76e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   20.72 M, max t:   +2.18, max tau: 4.79e-04, (5/tau)^2: 1.09e+08. For the moment, maybe constant time.
meas:   20.82 M, max t:   +2.15, max tau: 4.71e-04, (5/tau)^2: 1.13e+08. For the moment, maybe constant time.
meas:   20.92 M, max t:   +2.22, max tau: 4.85e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   21.50 M, max t:   +2.26, max tau: 4.87e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   21.11 M, max t:   +2.29, max tau: 4.99e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   21.21 M, max t:   +2.24, max tau: 4.86e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   21.31 M, max t:   +2.29, max tau: 4.97e-04, (5/tau)^2: 1.01e+08. For the moment, maybe constant time.
meas:   21.41 M, max t:   +2.23, max tau: 4.83e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   22.00 M, max t:   +2.25, max tau: 4.79e-04, (5/tau)^2: 1.09e+08. For the moment, maybe constant time.
meas:   22.10 M, max t:   +2.38, max tau: 5.06e-04, (5/tau)^2: 9.76e+07. For the moment, maybe constant time.
meas:   22.20 M, max t:   +2.45, max tau: 5.20e-04, (5/tau)^2: 9.25e+07. For the moment, maybe constant time.
meas:   22.30 M, max t:   +2.41, max tau: 5.10e-04, (5/tau)^2: 9.63e+07. For the moment, maybe constant time.
meas:   22.40 M, max t:   +2.33, max tau: 4.92e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   22.50 M, max t:   +2.34, max tau: 4.94e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   22.60 M, max t:   +2.24, max tau: 4.71e-04, (5/tau)^2: 1.13e+08. For the moment, maybe constant time.
meas:   22.70 M, max t:   +2.13, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   22.80 M, max t:   +2.13, max tau: 4.46e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   22.90 M, max t:   +2.14, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   23.00 M, max t:   +1.99, max tau: 4.16e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   23.10 M, max t:   +1.94, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   22.65 M, max t:   +2.02, max tau: 4.25e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   23.30 M, max t:   +2.06, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   22.85 M, max t:   +2.08, max tau: 4.34e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   22.94 M, max t:   +2.12, max tau: 4.43e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   23.04 M, max t:   +2.09, max tau: 4.35e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   23.70 M, max t:   +2.04, max tau: 4.19e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   23.80 M, max t:   +1.99, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   23.90 M, max t:   +1.89, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   24.00 M, max t:   +1.98, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   24.10 M, max t:   +1.96, max tau: 4.00e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   24.20 M, max t:   +1.97, max tau: 4.01e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   24.30 M, max t:   +1.97, max tau: 4.00e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   24.40 M, max t:   +1.94, max tau: 3.93e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   24.50 M, max t:   +2.00, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   24.60 M, max t:   +1.91, max tau: 3.85e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   24.70 M, max t:   +1.96, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   24.80 M, max t:   +1.96, max tau: 3.95e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   24.90 M, max t:   +2.02, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   25.00 M, max t:   +1.98, max tau: 3.96e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   25.10 M, max t:   +2.00, max tau: 3.98e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:   25.20 M, max t:   +2.06, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   25.30 M, max t:   +2.07, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   25.40 M, max t:   +1.98, max tau: 3.92e-04, (5/tau)^2: 1.63e+08. For the moment, maybe constant time.
meas:   25.50 M, max t:   +1.95, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   25.60 M, max t:   +2.01, max tau: 3.97e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   25.70 M, max t:   +2.04, max tau: 4.02e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   25.80 M, max t:   +2.13, max tau: 4.19e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   25.90 M, max t:   +2.05, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   26.00 M, max t:   +2.00, max tau: 3.92e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   26.10 M, max t:   +1.96, max tau: 3.84e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   26.20 M, max t:   +1.99, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   26.30 M, max t:   +2.04, max tau: 3.98e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:   26.40 M, max t:   +2.09, max tau: 4.06e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   26.50 M, max t:   +1.94, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   26.60 M, max t:   +1.79, max tau: 3.47e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   26.70 M, max t:   +1.90, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   26.80 M, max t:   +2.02, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   26.90 M, max t:   +1.97, max tau: 3.80e-04, (5/tau)^2: 1.73e+08. For the moment, maybe constant time.
meas:   27.00 M, max t:   +1.93, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   27.10 M, max t:   +1.92, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   27.20 M, max t:   +2.02, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   27.30 M, max t:   +1.93, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   27.40 M, max t:   +1.95, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   27.50 M, max t:   +1.98, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   27.60 M, max t:   +1.98, max tau: 3.77e-04, (5/tau)^2: 1.76e+08. For the moment, maybe constant time.
meas:   27.70 M, max t:   +2.02, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   27.80 M, max t:   +2.08, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   27.90 M, max t:   +2.16, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   28.00 M, max t:   +2.23, max tau: 4.21e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   28.10 M, max t:   +2.14, max tau: 4.04e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   28.20 M, max t:   +2.07, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   28.30 M, max t:   +2.07, max tau: 3.90e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   28.40 M, max t:   +2.00, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   28.50 M, max t:   +2.00, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   28.60 M, max t:   +1.95, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   28.70 M, max t:   +2.00, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   28.80 M, max t:   +2.00, max tau: 3.73e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   28.90 M, max t:   +1.89, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   29.00 M, max t:   +1.91, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   29.10 M, max t:   +1.90, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   29.20 M, max t:   +1.91, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   29.30 M, max t:   +1.81, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   29.40 M, max t:   +1.76, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   29.50 M, max t:   +1.83, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   29.60 M, max t:   +1.78, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   29.50 M, max t:   +1.76, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   29.80 M, max t:   +1.88, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   29.90 M, max t:   +1.85, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   29.79 M, max t:   +1.89, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:   29.89 M, max t:   +1.88, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   29.99 M, max t:   +1.89, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   30.09 M, max t:   +1.88, max tau: 3.43e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:   30.40 M, max t:   +1.93, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   30.50 M, max t:   +2.05, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   30.60 M, max t:   +1.96, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   30.70 M, max t:   +1.93, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   30.80 M, max t:   +2.00, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   30.90 M, max t:   +2.05, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   31.00 M, max t:   +2.00, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   31.10 M, max t:   +2.00, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   31.20 M, max t:   +1.98, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   31.30 M, max t:   +1.90, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   31.40 M, max t:   +1.91, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:   31.50 M, max t:   +1.94, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   31.60 M, max t:   +1.96, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   31.70 M, max t:   +2.00, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   31.80 M, max t:   +2.06, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   31.90 M, max t:   +1.94, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   32.00 M, max t:   +1.97, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   32.10 M, max t:   +1.96, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   32.20 M, max t:   +1.99, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:   32.30 M, max t:   +1.93, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   32.40 M, max t:   +1.88, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:   32.28 M, max t:   +1.83, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:   32.38 M, max t:   +1.86, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   32.48 M, max t:   +1.88, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   32.58 M, max t:   +1.93, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   32.68 M, max t:   +1.87, max tau: 3.26e-04, (5/tau)^2: 2.35e+08. For the moment, maybe constant time.
meas:   32.78 M, max t:   +1.99, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   32.88 M, max t:   +2.02, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   32.98 M, max t:   +1.96, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:   33.08 M, max t:   +2.06, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   33.18 M, max t:   +1.89, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   33.28 M, max t:   +1.93, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   33.38 M, max t:   +2.05, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   33.48 M, max t:   +2.03, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   33.58 M, max t:   +1.98, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:   33.67 M, max t:   +2.05, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   33.77 M, max t:   +2.04, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   33.87 M, max t:   +2.01, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:   33.97 M, max t:   +2.03, max tau: 3.49e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   34.07 M, max t:   +2.05, max tau: 3.51e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   34.17 M, max t:   +2.01, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   34.27 M, max t:   +2.08, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   34.37 M, max t:   +2.03, max tau: 3.46e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:   34.47 M, max t:   +2.02, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   34.57 M, max t:   +2.03, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   34.67 M, max t:   +2.03, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   34.77 M, max t:   +1.99, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   34.87 M, max t:   +2.01, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   34.97 M, max t:   +1.94, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   35.07 M, max t:   +1.95, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   35.17 M, max t:   +1.92, max tau: 3.23e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:   35.27 M, max t:   +1.98, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:   35.36 M, max t:   +2.02, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   35.46 M, max t:   +1.98, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:   35.56 M, max t:   +1.95, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   35.66 M, max t:   +1.94, max tau: 3.26e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:   35.76 M, max t:   +1.97, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   35.86 M, max t:   +2.01, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   35.96 M, max t:   +1.97, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   36.06 M, max t:   +1.95, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   36.16 M, max t:   +1.95, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   30.85 M, max t:   +1.82, max tau: 3.27e-04, (5/tau)^2: 2.33e+08. For the moment, maybe constant time.
meas:   30.89 M, max t:   +1.84, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:   30.99 M, max t:   +1.77, max tau: 3.17e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:   31.06 M, max t:   +1.82, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   31.15 M, max t:   +1.85, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:   36.76 M, max t:   +1.69, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:   37.10 M, max t:   +1.72, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   36.96 M, max t:   +1.68, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   37.05 M, max t:   +1.67, max tau: 2.74e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:   37.15 M, max t:   +1.79, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:   37.25 M, max t:   +1.71, max tau: 2.81e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   37.35 M, max t:   +1.77, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:   37.45 M, max t:   +1.68, max tau: 2.74e-04, (5/tau)^2: 3.33e+08. For the moment, maybe constant time.
meas:   37.55 M, max t:   +1.60, max tau: 2.61e-04, (5/tau)^2: 3.67e+08. For the moment, maybe constant time.
meas:   37.65 M, max t:   +1.63, max tau: 2.66e-04, (5/tau)^2: 3.53e+08. For the moment, maybe constant time.
meas:   32.18 M, max t:   +1.62, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:   38.10 M, max t:   +1.57, max tau: 2.55e-04, (5/tau)^2: 3.85e+08. For the moment, maybe constant time.
meas:   38.20 M, max t:   +1.54, max tau: 2.48e-04, (5/tau)^2: 4.05e+08. For the moment, maybe constant time.
meas:   38.05 M, max t:   +1.56, max tau: 2.53e-04, (5/tau)^2: 3.92e+08. For the moment, maybe constant time.
meas:   38.15 M, max t:   +1.58, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:   38.25 M, max t:   +1.64, max tau: 2.66e-04, (5/tau)^2: 3.54e+08. For the moment, maybe constant time.
meas:   38.35 M, max t:   +1.65, max tau: 2.66e-04, (5/tau)^2: 3.52e+08. For the moment, maybe constant time.
meas:   38.45 M, max t:   +1.67, max tau: 2.69e-04, (5/tau)^2: 3.46e+08. For the moment, maybe constant time.
meas:   38.55 M, max t:   +1.65, max tau: 2.66e-04, (5/tau)^2: 3.54e+08. For the moment, maybe constant time.
meas:   38.65 M, max t:   +1.65, max tau: 2.65e-04, (5/tau)^2: 3.55e+08. For the moment, maybe constant time.
meas:   38.75 M, max t:   +1.77, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   33.14 M, max t:   +1.73, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   33.24 M, max t:   +1.71, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:   39.04 M, max t:   +1.68, max tau: 2.69e-04, (5/tau)^2: 3.45e+08. For the moment, maybe constant time.
meas:   33.39 M, max t:   +1.70, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   33.48 M, max t:   +1.69, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   33.57 M, max t:   +1.66, max tau: 2.87e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   33.66 M, max t:   +1.69, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:   33.75 M, max t:   +1.64, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   39.90 M, max t:   +1.59, max tau: 2.51e-04, (5/tau)^2: 3.97e+08. For the moment, maybe constant time.
meas:   40.00 M, max t:   +1.62, max tau: 2.55e-04, (5/tau)^2: 3.83e+08. For the moment, maybe constant time.
meas:   40.10 M, max t:   +1.64, max tau: 2.60e-04, (5/tau)^2: 3.71e+08. For the moment, maybe constant time.
meas:   40.20 M, max t:   +1.62, max tau: 2.56e-04, (5/tau)^2: 3.82e+08. For the moment, maybe constant time.
meas:   40.30 M, max t:   +1.58, max tau: 2.49e-04, (5/tau)^2: 4.02e+08. For the moment, maybe constant time.
meas:   40.40 M, max t:   +1.62, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:   40.50 M, max t:   +1.65, max tau: 2.59e-04, (5/tau)^2: 3.73e+08. For the moment, maybe constant time.
meas:   40.60 M, max t:   +1.63, max tau: 2.56e-04, (5/tau)^2: 3.83e+08. For the moment, maybe constant time.
meas:   40.70 M, max t:   +1.66, max tau: 2.60e-04, (5/tau)^2: 3.71e+08. For the moment, maybe constant time.
meas:   40.80 M, max t:   +1.71, max tau: 2.67e-04, (5/tau)^2: 3.50e+08. For the moment, maybe constant time.
meas:   40.90 M, max t:   +1.69, max tau: 2.64e-04, (5/tau)^2: 3.58e+08. For the moment, maybe constant time.
meas:   41.00 M, max t:   +1.75, max tau: 2.74e-04, (5/tau)^2: 3.33e+08. For the moment, maybe constant time.
meas:   41.10 M, max t:   +1.70, max tau: 2.66e-04, (5/tau)^2: 3.54e+08. For the moment, maybe constant time.
meas:   41.20 M, max t:   +1.75, max tau: 2.73e-04, (5/tau)^2: 3.35e+08. For the moment, maybe constant time.
meas:   41.30 M, max t:   +1.74, max tau: 2.70e-04, (5/tau)^2: 3.42e+08. For the moment, maybe constant time.
meas:   41.40 M, max t:   +1.74, max tau: 2.70e-04, (5/tau)^2: 3.42e+08. For the moment, maybe constant time.
meas:   41.50 M, max t:   +1.72, max tau: 2.68e-04, (5/tau)^2: 3.49e+08. For the moment, maybe constant time.
meas:   35.28 M, max t:   +1.71, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   41.70 M, max t:   +1.60, max tau: 2.49e-04, (5/tau)^2: 4.05e+08. For the moment, maybe constant time.
meas:   35.48 M, max t:   +1.68, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   35.57 M, max t:   +1.73, max tau: 2.89e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:   35.66 M, max t:   +1.73, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:   35.74 M, max t:   +1.69, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   35.82 M, max t:   +1.70, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:   35.92 M, max t:   +1.70, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   36.02 M, max t:   +1.65, max tau: 2.75e-04, (5/tau)^2: 3.31e+08. For the moment, maybe constant time.
meas:   36.11 M, max t:   +1.65, max tau: 2.75e-04, (5/tau)^2: 3.30e+08. For the moment, maybe constant time.
meas:   36.19 M, max t:   +1.63, max tau: 2.71e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   36.28 M, max t:   +1.62, max tau: 2.69e-04, (5/tau)^2: 3.45e+08. For the moment, maybe constant time.
meas:   36.35 M, max t:   +1.55, max tau: 2.56e-04, (5/tau)^2: 3.81e+08. For the moment, maybe constant time.
meas:   36.45 M, max t:   +1.58, max tau: 2.62e-04, (5/tau)^2: 3.65e+08. For the moment, maybe constant time.
meas:   36.51 M, max t:   +1.59, max tau: 2.62e-04, (5/tau)^2: 3.63e+08. For the moment, maybe constant time.
meas:   36.60 M, max t:   +1.59, max tau: 2.62e-04, (5/tau)^2: 3.63e+08. For the moment, maybe constant time.
meas:   36.66 M, max t:   +1.56, max tau: 2.57e-04, (5/tau)^2: 3.78e+08. For the moment, maybe constant time.
meas:   36.73 M, max t:   +1.56, max tau: 2.58e-04, (5/tau)^2: 3.75e+08. For the moment, maybe constant time.
meas:   36.82 M, max t:   +1.58, max tau: 2.60e-04, (5/tau)^2: 3.71e+08. For the moment, maybe constant time.
meas:   36.92 M, max t:   +1.54, max tau: 2.54e-04, (5/tau)^2: 3.87e+08. For the moment, maybe constant time.
meas:   37.01 M, max t:   +1.43, max tau: 2.34e-04, (5/tau)^2: 4.55e+08. For the moment, maybe constant time.
meas:   43.70 M, max t:   +1.44, max tau: 2.18e-04, (5/tau)^2: 5.24e+08. For the moment, maybe constant time.
meas:   43.80 M, max t:   +1.43, max tau: 2.16e-04, (5/tau)^2: 5.34e+08. For the moment, maybe constant time.
meas:   43.90 M, max t:   +1.42, max tau: 2.14e-04, (5/tau)^2: 5.45e+08. For the moment, maybe constant time.
meas:   44.00 M, max t:   +1.40, max tau: 2.11e-04, (5/tau)^2: 5.63e+08. For the moment, maybe constant time.
meas:   44.10 M, max t:   +1.46, max tau: 2.19e-04, (5/tau)^2: 5.20e+08. For the moment, maybe constant time.
meas:   44.20 M, max t:   +1.44, max tau: 2.16e-04, (5/tau)^2: 5.34e+08. For the moment, maybe constant time.
meas:   44.30 M, max t:   +1.47, max tau: 2.21e-04, (5/tau)^2: 5.14e+08. For the moment, maybe constant time.
meas:   44.40 M, max t:   +1.51, max tau: 2.27e-04, (5/tau)^2: 4.85e+08. For the moment, maybe constant time.
meas:   44.50 M, max t:   +1.50, max tau: 2.25e-04, (5/tau)^2: 4.92e+08. For the moment, maybe constant time.
meas:   44.60 M, max t:   +1.54, max tau: 2.30e-04, (5/tau)^2: 4.72e+08. For the moment, maybe constant time.
meas:   44.70 M, max t:   +1.47, max tau: 2.19e-04, (5/tau)^2: 5.19e+08. For the moment, maybe constant time.
meas:   44.80 M, max t:   +1.37, max tau: 2.05e-04, (5/tau)^2: 5.96e+08. For the moment, maybe constant time.
meas:   44.90 M, max t:   +1.40, max tau: 2.08e-04, (5/tau)^2: 5.75e+08. For the moment, maybe constant time.
meas:   45.00 M, max t:   +1.40, max tau: 2.09e-04, (5/tau)^2: 5.73e+08. For the moment, maybe constant time.
meas:   44.81 M, max t:   +1.42, max tau: 2.12e-04, (5/tau)^2: 5.54e+08. For the moment, maybe constant time.
meas:   44.91 M, max t:   +1.40, max tau: 2.09e-04, (5/tau)^2: 5.71e+08. For the moment, maybe constant time.
meas:   45.00 M, max t:   +1.46, max tau: 2.17e-04, (5/tau)^2: 5.30e+08. For the moment, maybe constant time.
meas:   38.56 M, max t:   +1.45, max tau: 2.34e-04, (5/tau)^2: 4.56e+08. For the moment, maybe constant time.
meas:   45.20 M, max t:   +1.52, max tau: 2.26e-04, (5/tau)^2: 4.91e+08. For the moment, maybe constant time.
meas:   45.30 M, max t:   +1.52, max tau: 2.26e-04, (5/tau)^2: 4.91e+08. For the moment, maybe constant time.
meas:   45.40 M, max t:   +1.55, max tau: 2.29e-04, (5/tau)^2: 4.75e+08. For the moment, maybe constant time.
meas:   45.50 M, max t:   +1.55, max tau: 2.30e-04, (5/tau)^2: 4.72e+08. For the moment, maybe constant time.
meas:   45.60 M, max t:   +1.64, max tau: 2.44e-04, (5/tau)^2: 4.21e+08. For the moment, maybe constant time.
meas:   45.70 M, max t:   +1.64, max tau: 2.43e-04, (5/tau)^2: 4.23e+08. For the moment, maybe constant time.
meas:   45.80 M, max t:   +1.66, max tau: 2.45e-04, (5/tau)^2: 4.16e+08. For the moment, maybe constant time.
meas:   45.90 M, max t:   +1.67, max tau: 2.47e-04, (5/tau)^2: 4.10e+08. For the moment, maybe constant time.
meas:   46.00 M, max t:   +1.64, max tau: 2.42e-04, (5/tau)^2: 4.26e+08. For the moment, maybe constant time.
meas:   46.09 M, max t:   +1.77, max tau: 2.61e-04, (5/tau)^2: 3.68e+08. For the moment, maybe constant time.
meas:   46.19 M, max t:   +1.84, max tau: 2.71e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   46.29 M, max t:   +1.87, max tau: 2.74e-04, (5/tau)^2: 3.33e+08. For the moment, maybe constant time.
meas:   46.39 M, max t:   +1.85, max tau: 2.72e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   46.49 M, max t:   +1.89, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   46.59 M, max t:   +1.86, max tau: 2.73e-04, (5/tau)^2: 3.36e+08. For the moment, maybe constant time.
meas:   46.69 M, max t:   +1.76, max tau: 2.58e-04, (5/tau)^2: 3.77e+08. For the moment, maybe constant time.
meas:   46.79 M, max t:   +1.80, max tau: 2.62e-04, (5/tau)^2: 3.63e+08. For the moment, maybe constant time.
meas:   46.89 M, max t:   +1.77, max tau: 2.58e-04, (5/tau)^2: 3.76e+08. For the moment, maybe constant time.
meas:   46.99 M, max t:   +1.72, max tau: 2.51e-04, (5/tau)^2: 3.97e+08. For the moment, maybe constant time.
meas:   47.09 M, max t:   +1.69, max tau: 2.47e-04, (5/tau)^2: 4.10e+08. For the moment, maybe constant time.
meas:   47.19 M, max t:   +1.69, max tau: 2.46e-04, (5/tau)^2: 4.12e+08. For the moment, maybe constant time.
meas:   47.29 M, max t:   +1.68, max tau: 2.44e-04, (5/tau)^2: 4.19e+08. For the moment, maybe constant time.
meas:   47.39 M, max t:   +1.61, max tau: 2.34e-04, (5/tau)^2: 4.58e+08. For the moment, maybe constant time.
meas:   47.48 M, max t:   +1.63, max tau: 2.37e-04, (5/tau)^2: 4.47e+08. For the moment, maybe constant time.
meas:   40.64 M, max t:   +1.61, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   47.68 M, max t:   +1.68, max tau: 2.43e-04, (5/tau)^2: 4.22e+08. For the moment, maybe constant time.
meas:   47.78 M, max t:   +1.70, max tau: 2.46e-04, (5/tau)^2: 4.13e+08. For the moment, maybe constant time.
meas:   47.88 M, max t:   +1.69, max tau: 2.44e-04, (5/tau)^2: 4.19e+08. For the moment, maybe constant time.
meas:   47.98 M, max t:   +1.75, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   48.08 M, max t:   +1.69, max tau: 2.43e-04, (5/tau)^2: 4.22e+08. For the moment, maybe constant time.
meas:   48.18 M, max t:   +1.71, max tau: 2.46e-04, (5/tau)^2: 4.13e+08. For the moment, maybe constant time.
meas:   48.28 M, max t:   +1.74, max tau: 2.50e-04, (5/tau)^2: 4.01e+08. For the moment, maybe constant time.
meas:   48.38 M, max t:   +1.76, max tau: 2.53e-04, (5/tau)^2: 3.92e+08. For the moment, maybe constant time.
meas:   48.48 M, max t:   +1.76, max tau: 2.53e-04, (5/tau)^2: 3.89e+08. For the moment, maybe constant time.
meas:   48.58 M, max t:   +1.76, max tau: 2.53e-04, (5/tau)^2: 3.91e+08. For the moment, maybe constant time.
meas:   48.68 M, max t:   +1.71, max tau: 2.46e-04, (5/tau)^2: 4.14e+08. For the moment, maybe constant time.
meas:   48.78 M, max t:   +1.70, max tau: 2.44e-04, (5/tau)^2: 4.20e+08. For the moment, maybe constant time.
meas:   48.88 M, max t:   +1.74, max tau: 2.49e-04, (5/tau)^2: 4.03e+08. For the moment, maybe constant time.
meas:   48.98 M, max t:   +1.73, max tau: 2.47e-04, (5/tau)^2: 4.11e+08. For the moment, maybe constant time.
meas:   49.08 M, max t:   +1.71, max tau: 2.43e-04, (5/tau)^2: 4.22e+08. For the moment, maybe constant time.
meas:   49.18 M, max t:   +1.74, max tau: 2.49e-04, (5/tau)^2: 4.04e+08. For the moment, maybe constant time.
meas:   49.28 M, max t:   +1.74, max tau: 2.48e-04, (5/tau)^2: 4.08e+08. For the moment, maybe constant time.
meas:   49.38 M, max t:   +1.77, max tau: 2.52e-04, (5/tau)^2: 3.94e+08. For the moment, maybe constant time.
meas:   49.48 M, max t:   +1.74, max tau: 2.47e-04, (5/tau)^2: 4.09e+08. For the moment, maybe constant time.
meas:   49.57 M, max t:   +1.76, max tau: 2.50e-04, (5/tau)^2: 4.00e+08. For the moment, maybe constant time.
meas:   49.67 M, max t:   +1.80, max tau: 2.56e-04, (5/tau)^2: 3.81e+08. For the moment, maybe constant time.
meas:   49.77 M, max t:   +1.78, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   49.87 M, max t:   +1.73, max tau: 2.44e-04, (5/tau)^2: 4.19e+08. For the moment, maybe constant time.
meas:   49.97 M, max t:   +1.71, max tau: 2.42e-04, (5/tau)^2: 4.27e+08. For the moment, maybe constant time.
meas:   50.07 M, max t:   +1.76, max tau: 2.48e-04, (5/tau)^2: 4.06e+08. For the moment, maybe constant time.
meas:   50.17 M, max t:   +1.74, max tau: 2.45e-04, (5/tau)^2: 4.15e+08. For the moment, maybe constant time.
meas:   50.27 M, max t:   +1.81, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:   50.37 M, max t:   +1.85, max tau: 2.61e-04, (5/tau)^2: 3.68e+08. For the moment, maybe constant time.
meas:   50.47 M, max t:   +1.93, max tau: 2.71e-04, (5/tau)^2: 3.40e+08. For the moment, maybe constant time.
meas:   50.57 M, max t:   +1.88, max tau: 2.65e-04, (5/tau)^2: 3.57e+08. For the moment, maybe constant time.
meas:   50.67 M, max t:   +1.87, max tau: 2.63e-04, (5/tau)^2: 3.63e+08. For the moment, maybe constant time.
meas:   50.77 M, max t:   +1.72, max tau: 2.41e-04, (5/tau)^2: 4.31e+08. For the moment, maybe constant time.
meas:   50.87 M, max t:   +1.70, max tau: 2.38e-04, (5/tau)^2: 4.41e+08. For the moment, maybe constant time.
meas:   50.97 M, max t:   +1.70, max tau: 2.38e-04, (5/tau)^2: 4.40e+08. For the moment, maybe constant time.
meas:   51.07 M, max t:   +1.68, max tau: 2.35e-04, (5/tau)^2: 4.54e+08. For the moment, maybe constant time.
meas:   51.17 M, max t:   +1.64, max tau: 2.29e-04, (5/tau)^2: 4.77e+08. For the moment, maybe constant time.
meas:   50.98 M, max t:   +1.64, max tau: 2.30e-04, (5/tau)^2: 4.73e+08. For the moment, maybe constant time.
meas:   51.08 M, max t:   +1.63, max tau: 2.28e-04, (5/tau)^2: 4.82e+08. For the moment, maybe constant time.
meas:   51.46 M, max t:   +1.67, max tau: 2.33e-04, (5/tau)^2: 4.62e+08. For the moment, maybe constant time.
meas:   51.56 M, max t:   +1.64, max tau: 2.28e-04, (5/tau)^2: 4.80e+08. For the moment, maybe constant time.
meas:   51.66 M, max t:   +1.59, max tau: 2.21e-04, (5/tau)^2: 5.12e+08. For the moment, maybe constant time.
meas:   51.76 M, max t:   +1.67, max tau: 2.32e-04, (5/tau)^2: 4.64e+08. For the moment, maybe constant time.
meas:   51.86 M, max t:   +1.66, max tau: 2.30e-04, (5/tau)^2: 4.71e+08. For the moment, maybe constant time.
meas:   51.96 M, max t:   +1.62, max tau: 2.25e-04, (5/tau)^2: 4.92e+08. For the moment, maybe constant time.
meas:   52.06 M, max t:   +1.66, max tau: 2.30e-04, (5/tau)^2: 4.73e+08. For the moment, maybe constant time.
meas:   52.16 M, max t:   +1.66, max tau: 2.30e-04, (5/tau)^2: 4.71e+08. For the moment, maybe constant time.
meas:   52.26 M, max t:   +1.69, max tau: 2.34e-04, (5/tau)^2: 4.56e+08. For the moment, maybe constant time.
meas:   52.36 M, max t:   +1.80, max tau: 2.49e-04, (5/tau)^2: 4.03e+08. For the moment, maybe constant time.
meas:   52.46 M, max t:   +1.80, max tau: 2.49e-04, (5/tau)^2: 4.04e+08. For the moment, maybe constant time.
meas:   52.56 M, max t:   +1.82, max tau: 2.51e-04, (5/tau)^2: 3.97e+08. For the moment, maybe constant time.
meas:   52.66 M, max t:   +1.78, max tau: 2.45e-04, (5/tau)^2: 4.17e+08. For the moment, maybe constant time.
meas:   52.76 M, max t:   +1.72, max tau: 2.37e-04, (5/tau)^2: 4.47e+08. For the moment, maybe constant time.
meas:   52.86 M, max t:   +1.76, max tau: 2.42e-04, (5/tau)^2: 4.28e+08. For the moment, maybe constant time.
meas:   52.95 M, max t:   +1.78, max tau: 2.44e-04, (5/tau)^2: 4.19e+08. For the moment, maybe constant time.
meas:   53.05 M, max t:   +1.80, max tau: 2.47e-04, (5/tau)^2: 4.10e+08. For the moment, maybe constant time.
meas:   53.15 M, max t:   +1.81, max tau: 2.48e-04, (5/tau)^2: 4.06e+08. For the moment, maybe constant time.
meas:   53.25 M, max t:   +1.90, max tau: 2.60e-04, (5/tau)^2: 3.70e+08. For the moment, maybe constant time.
meas:   53.35 M, max t:   +1.90, max tau: 2.60e-04, (5/tau)^2: 3.69e+08. For the moment, maybe constant time.
meas:   53.45 M, max t:   +1.89, max tau: 2.58e-04, (5/tau)^2: 3.75e+08. For the moment, maybe constant time.
meas:   53.55 M, max t:   +1.85, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   53.65 M, max t:   +1.79, max tau: 2.44e-04, (5/tau)^2: 4.21e+08. For the moment, maybe constant time.
meas:   53.75 M, max t:   +1.77, max tau: 2.42e-04, (5/tau)^2: 4.28e+08. For the moment, maybe constant time.
meas:   53.85 M, max t:   +1.79, max tau: 2.44e-04, (5/tau)^2: 4.21e+08. For the moment, maybe constant time.
meas:   53.95 M, max t:   +1.73, max tau: 2.35e-04, (5/tau)^2: 4.51e+08. For the moment, maybe constant time.
meas:   54.05 M, max t:   +1.78, max tau: 2.42e-04, (5/tau)^2: 4.27e+08. For the moment, maybe constant time.
meas:   54.15 M, max t:   +1.74, max tau: 2.36e-04, (5/tau)^2: 4.48e+08. For the moment, maybe constant time.
meas:   54.25 M, max t:   +1.88, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:   54.35 M, max t:   +1.79, max tau: 2.43e-04, (5/tau)^2: 4.23e+08. For the moment, maybe constant time.
meas:   54.45 M, max t:   +1.81, max tau: 2.46e-04, (5/tau)^2: 4.15e+08. For the moment, maybe constant time.
meas:   54.55 M, max t:   +1.85, max tau: 2.50e-04, (5/tau)^2: 4.00e+08. For the moment, maybe constant time.
meas:   54.64 M, max t:   +1.91, max tau: 2.59e-04, (5/tau)^2: 3.73e+08. For the moment, maybe constant time.
meas:   54.74 M, max t:   +1.91, max tau: 2.57e-04, (5/tau)^2: 3.77e+08. For the moment, maybe constant time.
meas:   54.84 M, max t:   +1.93, max tau: 2.60e-04, (5/tau)^2: 3.69e+08. For the moment, maybe constant time.
meas:   54.94 M, max t:   +1.90, max tau: 2.56e-04, (5/tau)^2: 3.81e+08. For the moment, maybe constant time.
meas:   55.04 M, max t:   +1.89, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:   55.14 M, max t:   +1.88, max tau: 2.54e-04, (5/tau)^2: 3.89e+08. For the moment, maybe constant time.
meas:   55.24 M, max t:   +1.86, max tau: 2.50e-04, (5/tau)^2: 4.00e+08. For the moment, maybe constant time.
meas:   55.34 M, max t:   +1.82, max tau: 2.45e-04, (5/tau)^2: 4.17e+08. For the moment, maybe constant time.
meas:   55.44 M, max t:   +1.80, max tau: 2.42e-04, (5/tau)^2: 4.26e+08. For the moment, maybe constant time.
meas:   55.54 M, max t:   +1.84, max tau: 2.46e-04, (5/tau)^2: 4.12e+08. For the moment, maybe constant time.
meas:   55.64 M, max t:   +1.83, max tau: 2.45e-04, (5/tau)^2: 4.17e+08. For the moment, maybe constant time.
meas:   55.74 M, max t:   +1.83, max tau: 2.45e-04, (5/tau)^2: 4.16e+08. For the moment, maybe constant time.
meas:   55.84 M, max t:   +1.82, max tau: 2.43e-04, (5/tau)^2: 4.23e+08. For the moment, maybe constant time.
meas:   55.94 M, max t:   +1.76, max tau: 2.35e-04, (5/tau)^2: 4.51e+08. For the moment, maybe constant time.
meas:   56.04 M, max t:   +1.70, max tau: 2.27e-04, (5/tau)^2: 4.84e+08. For the moment, maybe constant time.
meas:   56.14 M, max t:   +1.62, max tau: 2.16e-04, (5/tau)^2: 5.38e+08. For the moment, maybe constant time.
meas:   56.23 M, max t:   +1.58, max tau: 2.11e-04, (5/tau)^2: 5.61e+08. For the moment, maybe constant time.
meas:   56.33 M, max t:   +1.62, max tau: 2.15e-04, (5/tau)^2: 5.38e+08. For the moment, maybe constant time.
meas:   56.43 M, max t:   +1.65, max tau: 2.20e-04, (5/tau)^2: 5.17e+08. For the moment, maybe constant time.
meas:   56.53 M, max t:   +1.64, max tau: 2.19e-04, (5/tau)^2: 5.23e+08. For the moment, maybe constant time.
meas:   56.63 M, max t:   +1.67, max tau: 2.22e-04, (5/tau)^2: 5.08e+08. For the moment, maybe constant time.
meas:   56.73 M, max t:   +1.60, max tau: 2.13e-04, (5/tau)^2: 5.52e+08. For the moment, maybe constant time.
meas:   56.83 M, max t:   +1.69, max tau: 2.24e-04, (5/tau)^2: 4.98e+08. For the moment, maybe constant time.
meas:   56.93 M, max t:   +1.78, max tau: 2.35e-04, (5/tau)^2: 4.51e+08. For the moment, maybe constant time.
meas:   57.03 M, max t:   +1.78, max tau: 2.36e-04, (5/tau)^2: 4.49e+08. For the moment, maybe constant time.
meas:   57.13 M, max t:   +1.79, max tau: 2.37e-04, (5/tau)^2: 4.45e+08. For the moment, maybe constant time.
meas:   57.23 M, max t:   +1.80, max tau: 2.38e-04, (5/tau)^2: 4.40e+08. For the moment, maybe constant time.
meas:   57.33 M, max t:   +1.77, max tau: 2.34e-04, (5/tau)^2: 4.55e+08. For the moment, maybe constant time.
meas:   57.43 M, max t:   +1.79, max tau: 2.37e-04, (5/tau)^2: 4.46e+08. For the moment, maybe constant time.
meas:   57.53 M, max t:   +1.82, max tau: 2.40e-04, (5/tau)^2: 4.33e+08. For the moment, maybe constant time.
meas:   57.62 M, max t:   +1.85, max tau: 2.44e-04, (5/tau)^2: 4.19e+08. For the moment, maybe constant time.
meas:   57.72 M, max t:   +1.83, max tau: 2.40e-04, (5/tau)^2: 4.33e+08. For the moment, maybe constant time.
meas:   57.82 M, max t:   +1.84, max tau: 2.42e-04, (5/tau)^2: 4.25e+08. For the moment, maybe constant time.
meas:   57.92 M, max t:   +1.84, max tau: 2.42e-04, (5/tau)^2: 4.27e+08. For the moment, maybe constant time.
meas:   58.02 M, max t:   +1.83, max tau: 2.40e-04, (5/tau)^2: 4.33e+08. For the moment, maybe constant time.
meas:   58.12 M, max t:   +1.85, max tau: 2.42e-04, (5/tau)^2: 4.26e+08. For the moment, maybe constant time.
meas:   58.22 M, max t:   +1.85, max tau: 2.43e-04, (5/tau)^2: 4.23e+08. For the moment, maybe constant time.
meas:   58.32 M, max t:   +1.86, max tau: 2.44e-04, (5/tau)^2: 4.20e+08. For the moment, maybe constant time.
meas:   58.42 M, max t:   +1.87, max tau: 2.44e-04, (5/tau)^2: 4.19e+08. For the moment, maybe constant time.
meas:   58.52 M, max t:   +1.80, max tau: 2.35e-04, (5/tau)^2: 4.54e+08. For the moment, maybe constant time.
meas:   58.63 M, max t:   +1.71, max tau: 2.24e-04, (5/tau)^2: 4.99e+08. For the moment, maybe constant time.
meas:   58.73 M, max t:   +1.67, max tau: 2.18e-04, (5/tau)^2: 5.24e+08. For the moment, maybe constant time.
meas:   58.83 M, max t:   +1.71, max tau: 2.22e-04, (5/tau)^2: 5.05e+08. For the moment, maybe constant time.
meas:   58.93 M, max t:   +1.63, max tau: 2.12e-04, (5/tau)^2: 5.55e+08. For the moment, maybe constant time.
meas:   59.03 M, max t:   +1.61, max tau: 2.10e-04, (5/tau)^2: 5.68e+08. For the moment, maybe constant time.
meas:   59.11 M, max t:   +1.54, max tau: 2.01e-04, (5/tau)^2: 6.19e+08. For the moment, maybe constant time.
meas:   59.21 M, max t:   +1.55, max tau: 2.02e-04, (5/tau)^2: 6.13e+08. For the moment, maybe constant time.
meas:   59.31 M, max t:   +1.48, max tau: 1.92e-04, (5/tau)^2: 6.80e+08. For the moment, maybe constant time.
meas:   59.41 M, max t:   +1.53, max tau: 1.98e-04, (5/tau)^2: 6.38e+08. For the moment, maybe constant time.
meas:   59.51 M, max t:   +1.52, max tau: 1.97e-04, (5/tau)^2: 6.47e+08. For the moment, maybe constant time.
meas:   59.61 M, max t:   +1.51, max tau: 1.96e-04, (5/tau)^2: 6.54e+08. For the moment, maybe constant time.
meas:   59.71 M, max t:   +1.58, max tau: 2.05e-04, (5/tau)^2: 5.94e+08. For the moment, maybe constant time.
meas:   59.81 M, max t:   +1.60, max tau: 2.07e-04, (5/tau)^2: 5.85e+08. For the moment, maybe constant time.
meas:   59.91 M, max t:   +1.61, max tau: 2.08e-04, (5/tau)^2: 5.77e+08. For the moment, maybe constant time.
meas:   60.01 M, max t:   +1.59, max tau: 2.06e-04, (5/tau)^2: 5.91e+08. For the moment, maybe constant time.
meas:   60.11 M, max t:   +1.60, max tau: 2.07e-04, (5/tau)^2: 5.85e+08. For the moment, maybe constant time.
meas:   60.21 M, max t:   +1.61, max tau: 2.08e-04, (5/tau)^2: 5.78e+08. For the moment, maybe constant time.
meas:   60.31 M, max t:   +1.63, max tau: 2.10e-04, (5/tau)^2: 5.65e+08. For the moment, maybe constant time.
meas:   60.41 M, max t:   +1.63, max tau: 2.10e-04, (5/tau)^2: 5.66e+08. For the moment, maybe constant time.
meas:   60.52 M, max t:   +1.63, max tau: 2.09e-04, (5/tau)^2: 5.70e+08. For the moment, maybe constant time.
meas:   60.61 M, max t:   +1.61, max tau: 2.07e-04, (5/tau)^2: 5.81e+08. For the moment, maybe constant time.
meas:   60.70 M, max t:   +1.66, max tau: 2.13e-04, (5/tau)^2: 5.51e+08. For the moment, maybe constant time.
meas:   60.80 M, max t:   +1.60, max tau: 2.05e-04, (5/tau)^2: 5.94e+08. For the moment, maybe constant time.
meas:   60.90 M, max t:   +1.62, max tau: 2.08e-04, (5/tau)^2: 5.80e+08. For the moment, maybe constant time.
meas:   61.00 M, max t:   +1.63, max tau: 2.08e-04, (5/tau)^2: 5.75e+08. For the moment, maybe constant time.
meas:   61.10 M, max t:   +1.69, max tau: 2.16e-04, (5/tau)^2: 5.34e+08. For the moment, maybe constant time.
meas:   61.21 M, max t:   +1.67, max tau: 2.14e-04, (5/tau)^2: 5.47e+08. For the moment, maybe constant time.
meas:   61.30 M, max t:   +1.70, max tau: 2.17e-04, (5/tau)^2: 5.33e+08. For the moment, maybe constant time.
meas:   61.41 M, max t:   +1.72, max tau: 2.19e-04, (5/tau)^2: 5.20e+08. For the moment, maybe constant time.
meas:   61.51 M, max t:   +1.71, max tau: 2.18e-04, (5/tau)^2: 5.24e+08. For the moment, maybe constant time.
meas:   61.61 M, max t:   +1.69, max tau: 2.15e-04, (5/tau)^2: 5.39e+08. For the moment, maybe constant time.
meas:   61.71 M, max t:   +1.67, max tau: 2.13e-04, (5/tau)^2: 5.51e+08. For the moment, maybe constant time.
meas:   61.81 M, max t:   +1.68, max tau: 2.13e-04, (5/tau)^2: 5.49e+08. For the moment, maybe constant time.
meas:   61.91 M, max t:   +1.76, max tau: 2.23e-04, (5/tau)^2: 5.01e+08. For the moment, maybe constant time.
meas:   62.01 M, max t:   +1.80, max tau: 2.28e-04, (5/tau)^2: 4.79e+08. For the moment, maybe constant time.
meas:   62.11 M, max t:   +1.82, max tau: 2.30e-04, (5/tau)^2: 4.71e+08. For the moment, maybe constant time.
meas:   62.21 M, max t:   +1.81, max tau: 2.30e-04, (5/tau)^2: 4.74e+08. For the moment, maybe constant time.
meas:   62.27 M, max t:   +1.83, max tau: 2.32e-04, (5/tau)^2: 4.63e+08. For the moment, maybe constant time.
meas:   62.37 M, max t:   +1.80, max tau: 2.28e-04, (5/tau)^2: 4.83e+08. For the moment, maybe constant time.
meas:   62.50 M, max t:   +1.81, max tau: 2.29e-04, (5/tau)^2: 4.78e+08. For the moment, maybe constant time.
meas:   62.60 M, max t:   +1.91, max tau: 2.42e-04, (5/tau)^2: 4.28e+08. For the moment, maybe constant time.
meas:   62.70 M, max t:   +1.79, max tau: 2.26e-04, (5/tau)^2: 4.88e+08. For the moment, maybe constant time.
meas:   62.80 M, max t:   +1.84, max tau: 2.32e-04, (5/tau)^2: 4.66e+08. For the moment, maybe constant time.
meas:   62.90 M, max t:   +1.82, max tau: 2.30e-04, (5/tau)^2: 4.74e+08. For the moment, maybe constant time.
meas:   63.00 M, max t:   +1.86, max tau: 2.34e-04, (5/tau)^2: 4.55e+08. For the moment, maybe constant time.
meas:   63.10 M, max t:   +1.90, max tau: 2.39e-04, (5/tau)^2: 4.36e+08. For the moment, maybe constant time.
meas:   63.20 M, max t:   +1.92, max tau: 2.41e-04, (5/tau)^2: 4.30e+08. For the moment, maybe constant time.
meas:   63.30 M, max t:   +1.96, max tau: 2.47e-04, (5/tau)^2: 4.11e+08. For the moment, maybe constant time.
meas:   63.40 M, max t:   +2.01, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   63.50 M, max t:   +2.01, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   63.60 M, max t:   +2.03, max tau: 2.55e-04, (5/tau)^2: 3.85e+08. For the moment, maybe constant time.
meas:   63.70 M, max t:   +2.05, max tau: 2.56e-04, (5/tau)^2: 3.80e+08. For the moment, maybe constant time.
meas:   63.80 M, max t:   +2.11, max tau: 2.64e-04, (5/tau)^2: 3.59e+08. For the moment, maybe constant time.
meas:   63.90 M, max t:   +2.15, max tau: 2.68e-04, (5/tau)^2: 3.47e+08. For the moment, maybe constant time.
meas:   64.00 M, max t:   +2.17, max tau: 2.72e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   64.10 M, max t:   +2.22, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   64.20 M, max t:   +2.27, max tau: 2.84e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:   64.30 M, max t:   +2.27, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   64.40 M, max t:   +2.32, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:   64.50 M, max t:   +2.37, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:   64.59 M, max t:   +2.32, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   64.69 M, max t:   +2.33, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:   64.79 M, max t:   +2.33, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:   64.86 M, max t:   +2.36, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   64.96 M, max t:   +2.35, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:   65.06 M, max t:   +2.30, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:   65.16 M, max t:   +2.30, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   65.29 M, max t:   +2.29, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:   65.39 M, max t:   +2.24, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:   65.49 M, max t:   +2.26, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:   65.55 M, max t:   +2.26, max tau: 2.79e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:   65.69 M, max t:   +2.33, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   65.79 M, max t:   +2.33, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   65.89 M, max t:   +2.35, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:   65.98 M, max t:   +2.30, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   66.08 M, max t:   +2.27, max tau: 2.80e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:   66.18 M, max t:   +2.26, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:   66.28 M, max t:   +2.22, max tau: 2.72e-04, (5/tau)^2: 3.38e+08. For the moment, maybe constant time.
meas:   66.38 M, max t:   +2.23, max tau: 2.74e-04, (5/tau)^2: 3.33e+08. For the moment, maybe constant time.
meas:   66.48 M, max t:   +2.19, max tau: 2.69e-04, (5/tau)^2: 3.45e+08. For the moment, maybe constant time.
meas:   66.58 M, max t:   +2.16, max tau: 2.64e-04, (5/tau)^2: 3.58e+08. For the moment, maybe constant time.
meas:   66.68 M, max t:   +2.19, max tau: 2.68e-04, (5/tau)^2: 3.48e+08. For the moment, maybe constant time.
meas:   66.78 M, max t:   +2.25, max tau: 2.76e-04, (5/tau)^2: 3.29e+08. For the moment, maybe constant time.
meas:   66.88 M, max t:   +2.25, max tau: 2.75e-04, (5/tau)^2: 3.30e+08. For the moment, maybe constant time.
meas:   66.97 M, max t:   +2.23, max tau: 2.72e-04, (5/tau)^2: 3.37e+08. For the moment, maybe constant time.
meas:   67.07 M, max t:   +2.23, max tau: 2.72e-04, (5/tau)^2: 3.38e+08. For the moment, maybe constant time.
meas:   67.18 M, max t:   +2.24, max tau: 2.74e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:   67.28 M, max t:   +2.25, max tau: 2.74e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:   67.38 M, max t:   +2.28, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:   67.47 M, max t:   +2.28, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:   67.56 M, max t:   +2.36, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   67.66 M, max t:   +2.34, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   67.76 M, max t:   +2.30, max tau: 2.80e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:   67.86 M, max t:   +2.34, max tau: 2.84e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:   67.96 M, max t:   +2.37, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   68.06 M, max t:   +2.34, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:   68.16 M, max t:   +2.37, max tau: 2.87e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   68.26 M, max t:   +2.34, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   68.37 M, max t:   +2.37, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   68.47 M, max t:   +2.38, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   68.57 M, max t:   +2.43, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   68.67 M, max t:   +2.44, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   68.77 M, max t:   +2.46, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:   68.87 M, max t:   +2.42, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:   68.96 M, max t:   +2.45, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   69.06 M, max t:   +2.45, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   69.16 M, max t:   +2.43, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   69.26 M, max t:   +2.41, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:   69.36 M, max t:   +2.35, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   69.46 M, max t:   +2.36, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   69.55 M, max t:   +2.38, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:   69.65 M, max t:   +2.36, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   69.75 M, max t:   +2.34, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   69.85 M, max t:   +2.40, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   69.95 M, max t:   +2.40, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   70.04 M, max t:   +2.40, max tau: 2.87e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   70.16 M, max t:   +2.31, max tau: 2.76e-04, (5/tau)^2: 3.28e+08. For the moment, maybe constant time.
meas:   70.26 M, max t:   +2.30, max tau: 2.75e-04, (5/tau)^2: 3.32e+08. For the moment, maybe constant time.
meas:   70.36 M, max t:   +2.28, max tau: 2.72e-04, (5/tau)^2: 3.37e+08. For the moment, maybe constant time.
meas:   70.45 M, max t:   +2.35, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   70.55 M, max t:   +2.37, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   70.65 M, max t:   +2.42, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   70.75 M, max t:   +2.42, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   70.85 M, max t:   +2.42, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   70.95 M, max t:   +2.43, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   71.05 M, max t:   +2.43, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   71.15 M, max t:   +2.41, max tau: 2.86e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   71.25 M, max t:   +2.41, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   71.35 M, max t:   +2.42, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   71.45 M, max t:   +2.36, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:   71.55 M, max t:   +2.39, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   71.65 M, max t:   +2.43, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   71.75 M, max t:   +2.47, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   71.84 M, max t:   +2.50, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   71.94 M, max t:   +2.54, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:   72.04 M, max t:   +2.56, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:   72.14 M, max t:   +2.65, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   72.24 M, max t:   +2.61, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   72.34 M, max t:   +2.62, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   72.44 M, max t:   +2.65, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:   72.54 M, max t:   +2.65, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:   72.64 M, max t:   +2.65, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:   72.74 M, max t:   +2.64, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:   72.84 M, max t:   +2.62, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   72.94 M, max t:   +2.59, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:   73.04 M, max t:   +2.51, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   73.14 M, max t:   +2.50, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:   73.24 M, max t:   +2.47, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:   73.34 M, max t:   +2.47, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:   73.44 M, max t:   +2.47, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   73.54 M, max t:   +2.41, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:   73.64 M, max t:   +2.42, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   73.74 M, max t:   +2.41, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:   73.84 M, max t:   +2.45, max tau: 2.86e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   73.94 M, max t:   +2.46, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   74.03 M, max t:   +2.47, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   74.13 M, max t:   +2.46, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:   74.23 M, max t:   +2.46, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:   74.33 M, max t:   +2.40, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   74.43 M, max t:   +2.38, max tau: 2.76e-04, (5/tau)^2: 3.28e+08. For the moment, maybe constant time.
meas:   74.53 M, max t:   +2.38, max tau: 2.76e-04, (5/tau)^2: 3.29e+08. For the moment, maybe constant time.
meas:   74.63 M, max t:   +2.35, max tau: 2.72e-04, (5/tau)^2: 3.38e+08. For the moment, maybe constant time.
meas:   74.73 M, max t:   +2.44, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   74.83 M, max t:   +2.41, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   74.93 M, max t:   +2.46, max tau: 2.84e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:   75.03 M, max t:   +2.50, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   75.13 M, max t:   +2.48, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   75.23 M, max t:   +2.33, max tau: 2.69e-04, (5/tau)^2: 3.46e+08. For the moment, maybe constant time.
meas:   75.33 M, max t:   +2.32, max tau: 2.67e-04, (5/tau)^2: 3.51e+08. For the moment, maybe constant time.
meas:   75.43 M, max t:   +2.34, max tau: 2.69e-04, (5/tau)^2: 3.45e+08. For the moment, maybe constant time.
meas:   75.53 M, max t:   +2.35, max tau: 2.70e-04, (5/tau)^2: 3.43e+08. For the moment, maybe constant time.
meas:   75.63 M, max t:   +2.31, max tau: 2.65e-04, (5/tau)^2: 3.56e+08. For the moment, maybe constant time.
meas:   75.73 M, max t:   +2.29, max tau: 2.63e-04, (5/tau)^2: 3.61e+08. For the moment, maybe constant time.
meas:   75.83 M, max t:   +2.37, max tau: 2.72e-04, (5/tau)^2: 3.38e+08. For the moment, maybe constant time.
meas:   75.92 M, max t:   +2.37, max tau: 2.72e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   76.02 M, max t:   +2.38, max tau: 2.73e-04, (5/tau)^2: 3.36e+08. For the moment, maybe constant time.
meas:   76.12 M, max t:   +2.41, max tau: 2.76e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:   76.22 M, max t:   +2.38, max tau: 2.72e-04, (5/tau)^2: 3.37e+08. For the moment, maybe constant time.
meas:   76.32 M, max t:   +2.37, max tau: 2.72e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   76.42 M, max t:   +2.33, max tau: 2.67e-04, (5/tau)^2: 3.51e+08. For the moment, maybe constant time.
meas:   76.52 M, max t:   +2.33, max tau: 2.66e-04, (5/tau)^2: 3.53e+08. For the moment, maybe constant time.
meas:   76.62 M, max t:   +2.35, max tau: 2.68e-04, (5/tau)^2: 3.47e+08. For the moment, maybe constant time.
meas:   76.70 M, max t:   +2.34, max tau: 2.67e-04, (5/tau)^2: 3.52e+08. For the moment, maybe constant time.
meas:   76.82 M, max t:   +2.34, max tau: 2.67e-04, (5/tau)^2: 3.52e+08. For the moment, maybe constant time.
meas:   76.92 M, max t:   +2.36, max tau: 2.69e-04, (5/tau)^2: 3.45e+08. For the moment, maybe constant time.
meas:   77.02 M, max t:   +2.39, max tau: 2.73e-04, (5/tau)^2: 3.36e+08. For the moment, maybe constant time.
meas:   77.12 M, max t:   +2.44, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:   77.22 M, max t:   +2.39, max tau: 2.72e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   77.32 M, max t:   +2.47, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:   77.41 M, max t:   +2.51, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:   77.51 M, max t:   +2.54, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   77.61 M, max t:   +2.49, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   77.71 M, max t:   +2.51, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   77.81 M, max t:   +2.59, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   77.91 M, max t:   +2.60, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:   78.01 M, max t:   +2.66, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   78.11 M, max t:   +2.65, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   78.21 M, max t:   +2.65, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:   78.31 M, max t:   +2.68, max tau: 3.02e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:   78.41 M, max t:   +2.68, max tau: 3.02e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:   78.51 M, max t:   +2.72, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   78.61 M, max t:   +2.63, max tau: 2.96e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:   78.71 M, max t:   +2.63, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:   78.81 M, max t:   +2.64, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:   78.90 M, max t:   +2.61, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:   79.00 M, max t:   +2.58, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:   79.10 M, max t:   +2.56, max tau: 2.87e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   79.20 M, max t:   +2.52, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   79.30 M, max t:   +2.50, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:   79.40 M, max t:   +2.54, max tau: 2.85e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   79.50 M, max t:   +2.53, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:   79.60 M, max t:   +2.50, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   79.70 M, max t:   +2.52, max tau: 2.82e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   79.80 M, max t:   +2.53, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   79.90 M, max t:   +2.58, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   80.00 M, max t:   +2.59, max tau: 2.89e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:   80.10 M, max t:   +2.59, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   80.20 M, max t:   +2.57, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   80.30 M, max t:   +2.56, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:   80.40 M, max t:   +2.56, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   80.50 M, max t:   +2.61, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:   80.60 M, max t:   +2.66, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:   80.70 M, max t:   +2.66, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:   80.79 M, max t:   +2.64, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   80.89 M, max t:   +2.64, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:   80.99 M, max t:   +2.62, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:   81.09 M, max t:   +2.57, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:   81.19 M, max t:   +2.54, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   81.29 M, max t:   +2.53, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   81.39 M, max t:   +2.59, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   81.49 M, max t:   +2.61, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:   81.59 M, max t:   +2.60, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   81.69 M, max t:   +2.55, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   81.79 M, max t:   +2.59, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:   81.89 M, max t:   +2.55, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:   81.99 M, max t:   +2.52, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:   82.09 M, max t:   +2.52, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:   82.19 M, max t:   +2.55, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:   82.29 M, max t:   +2.49, max tau: 2.75e-04, (5/tau)^2: 3.31e+08. For the moment, maybe constant time.
meas:   82.39 M, max t:   +2.49, max tau: 2.74e-04, (5/tau)^2: 3.33e+08. For the moment, maybe constant time.
meas:   82.49 M, max t:   +2.46, max tau: 2.71e-04, (5/tau)^2: 3.40e+08. For the moment, maybe constant time.
meas:   82.59 M, max t:   +2.44, max tau: 2.68e-04, (5/tau)^2: 3.47e+08. For the moment, maybe constant time.
meas:   82.68 M, max t:   +2.40, max tau: 2.63e-04, (5/tau)^2: 3.60e+08. For the moment, maybe constant time.
meas:   82.78 M, max t:   +2.44, max tau: 2.69e-04, (5/tau)^2: 3.46e+08. For the moment, maybe constant time.
meas:   82.88 M, max t:   +2.45, max tau: 2.69e-04, (5/tau)^2: 3.46e+08. For the moment, maybe constant time.
meas:   82.98 M, max t:   +2.49, max tau: 2.74e-04, (5/tau)^2: 3.33e+08. For the moment, maybe constant time.
meas:   83.08 M, max t:   +2.49, max tau: 2.73e-04, (5/tau)^2: 3.35e+08. For the moment, maybe constant time.
meas:   83.18 M, max t:   +2.50, max tau: 2.74e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:   83.28 M, max t:   +2.45, max tau: 2.69e-04, (5/tau)^2: 3.46e+08. For the moment, maybe constant time.
meas:   83.38 M, max t:   +2.52, max tau: 2.76e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:   83.48 M, max t:   +2.51, max tau: 2.75e-04, (5/tau)^2: 3.30e+08. For the moment, maybe constant time.
meas:   83.58 M, max t:   +2.50, max tau: 2.74e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:   83.68 M, max t:   +2.53, max tau: 2.76e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:   83.78 M, max t:   +2.55, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:   83.88 M, max t:   +2.60, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   83.98 M, max t:   +2.58, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   84.08 M, max t:   +2.55, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:   84.18 M, max t:   +2.54, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   84.28 M, max t:   +2.60, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:   84.38 M, max t:   +2.58, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:   84.48 M, max t:   +2.60, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   84.58 M, max t:   +2.74, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   84.68 M, max t:   +2.79, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:   84.77 M, max t:   +2.82, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:   84.87 M, max t:   +2.80, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:   84.97 M, max t:   +2.83, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   85.07 M, max t:   +2.86, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   85.17 M, max t:   +2.94, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:   85.27 M, max t:   +3.00, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   85.37 M, max t:   +2.99, max tau: 3.23e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:   85.47 M, max t:   +2.93, max tau: 3.17e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:   85.57 M, max t:   +2.93, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:   85.67 M, max t:   +2.91, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:   85.77 M, max t:   +2.92, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:   85.87 M, max t:   +2.94, max tau: 3.17e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:   85.97 M, max t:   +2.95, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:   86.07 M, max t:   +2.92, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:   86.17 M, max t:   +2.92, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:   86.26 M, max t:   +2.92, max tau: 3.15e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:   86.36 M, max t:   +3.00, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   86.46 M, max t:   +2.99, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:   86.56 M, max t:   +3.00, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   86.66 M, max t:   +3.00, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   86.76 M, max t:   +3.01, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   86.86 M, max t:   +2.98, max tau: 3.19e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:   86.96 M, max t:   +2.99, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:   87.06 M, max t:   +2.95, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:   87.16 M, max t:   +2.92, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:   87.26 M, max t:   +2.96, max tau: 3.17e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:   87.36 M, max t:   +3.01, max tau: 3.22e-04, (5/tau)^2: 2.42e+08. For the moment, maybe constant time.
meas:   87.46 M, max t:   +3.00, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:   87.56 M, max t:   +2.94, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:   87.65 M, max t:   +2.89, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:   87.75 M, max t:   +2.91, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:   87.85 M, max t:   +3.05, max tau: 3.25e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:   87.95 M, max t:   +3.03, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   88.05 M, max t:   +2.93, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   88.15 M, max t:   +2.89, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   88.25 M, max t:   +2.91, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   88.35 M, max t:   +2.88, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   88.45 M, max t:   +2.90, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   88.55 M, max t:   +2.90, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   88.65 M, max t:   +2.90, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   88.75 M, max t:   +2.85, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:   88.85 M, max t:   +2.85, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:   88.95 M, max t:   +2.86, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:   89.05 M, max t:   +2.85, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   89.14 M, max t:   +2.84, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   89.24 M, max t:   +2.84, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   89.34 M, max t:   +2.84, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   89.44 M, max t:   +2.81, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:   89.54 M, max t:   +2.79, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   89.64 M, max t:   +2.74, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:   89.74 M, max t:   +2.70, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   89.84 M, max t:   +2.70, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   89.94 M, max t:   +2.76, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:   90.04 M, max t:   +2.78, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   90.14 M, max t:   +2.86, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   90.24 M, max t:   +2.83, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:   90.34 M, max t:   +2.89, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:   90.44 M, max t:   +2.88, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:   90.54 M, max t:   +2.93, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   90.64 M, max t:   +2.93, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   90.74 M, max t:   +2.94, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   90.84 M, max t:   +3.00, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:   90.94 M, max t:   +2.99, max tau: 3.13e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:   91.03 M, max t:   +2.99, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:   91.13 M, max t:   +2.99, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:   91.23 M, max t:   +2.98, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   91.33 M, max t:   +2.96, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:   91.43 M, max t:   +2.95, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:   91.53 M, max t:   +2.92, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:   91.63 M, max t:   +2.92, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.


==> eval/dudect_results/sha256_js_borked.dat <==
  1.81
  2.30
  1.78
  1.64
  2.06
  1.78
  2.16
  1.47
  1.49
  1.41
  1.51
  1.38
  1.86
  1.72
  1.76
  1.49
  1.39
  1.95
  1.86
  2.01
  2.54
  2.78
  2.96
  3.11
  3.77
  4.15
  4.60
  4.54
  4.79
  4.86
  5.20
  5.18
  4.49
  5.29
  4.80
  4.73
  4.43
  4.59
  4.26
  4.32
  4.42
  4.43
  4.55
  4.20
  4.36
  4.30
  4.12
  3.98
  4.22
  4.30
  4.41
  4.33
  4.30
  4.20
  4.31
  4.74
  5.22
  5.39
  5.26
  5.19
  5.51
  5.68
  5.84
  5.69
  5.69
  5.77
  5.52
  5.49
  5.61
  5.69
  5.49
  5.91
  5.87
  5.83
  5.76
  5.85
  5.71
  5.73
  5.55
  5.47
  5.76
  5.92
  5.86
  5.79
  5.86
  5.71
  5.75
  5.72
  5.78
  5.71
  5.66
  5.41
  5.38
  5.13
  5.19
  5.10
  4.92
  5.33
  5.34
  5.06
  5.46
  5.71
  5.75
  5.91
  5.79
  6.07
  5.89
  5.81
  5.74
  5.89
  5.70
  5.76
  5.56
  5.59
  5.78
  5.76
  5.93
  5.84
  5.68
  5.58
  5.51
  5.50
  5.60
  5.65
  5.63
  5.69
  5.75
  5.59
  6.09
  6.12
  6.21
  6.13
  6.16
  6.19
  6.24
  6.29
  6.35
  6.39
  6.83
  6.74
  6.75
  6.74
  6.90
  6.87
  6.92
  6.83
  6.78
  6.77
  6.82
  6.89
  6.87
  6.84
  6.77
  6.93
  6.90
  7.13
  7.26
  7.21
  7.29
  7.39
  7.56
  7.49
  7.46
  7.17
  7.13
  7.55
  7.67
  7.69
  8.06
  8.04
  7.99
  8.27
  8.08
  8.06
  8.10
  8.06
  7.99
  8.08
  8.16
  8.11
  8.05
  8.00
  8.24
  8.20
  8.12
  8.04
  8.01
  8.02
  8.12
  8.42
  8.37
  8.27
  8.31
  8.39
  8.44
  8.39
  8.59
  8.60
  8.53
  8.61
  8.53
  8.43
  8.55
  8.53
  8.52
  8.51
  8.48
  8.47
  8.40
  8.33
  8.33
  8.38
  8.40
  8.41
  8.44
  8.49
  8.37
  8.78
  8.68
  8.80
  8.75
  8.71
  8.70
  8.81
  8.97
  9.08
  9.01
  9.05
  9.26
  9.25
  9.37
  9.31
  9.48
  9.37
  9.34
  9.31
  9.55
  9.42
  9.36
  9.34
  9.32
  9.39
  9.37
  9.35
  9.55
  9.63
  9.62
  9.71
  9.87
 10.00
  9.98
 10.01
 10.07
 10.06
 10.00
 10.20
 10.20
 10.18
 10.21
 10.23
 10.22
 10.42
 10.46
 10.51
 10.48
 10.53
 10.41
 10.48
 10.57
 10.55
 10.59
 10.59
 10.66
 10.73
 10.75
 10.70
 10.83
 10.78
 10.62
 10.63
 10.63
 10.60
 10.52
 10.58
 10.78
 10.71
 10.89
 10.78
 10.79
 10.83
 10.91
 10.93
 10.99
 11.12
 11.07
 11.08
 11.09
 11.08
 11.05
 11.17
 11.14
 11.33
 11.31
 11.36
 11.29
 11.36
 11.36
 11.37
 11.45
 11.76
 12.01
 11.90
 11.92
 11.94
 11.95
 11.96
 11.90
 11.90
 11.90
 11.96
 12.01
 11.94
 11.93
 11.96
 11.94
 12.12
 12.12
 12.13
 12.16
 12.13
 12.14
 12.12
 12.22
 12.35
 12.31
 12.24
 12.28
 12.14
 12.21
 12.27
 12.25
 12.51
 12.54
 12.64
 12.60
 12.76
 12.88
 13.16
 13.16
 13.11
 13.09
 13.04
 13.12
 13.09
 13.16
 13.11
 13.11
 13.00
 13.09
 13.31
 13.31
 13.46
 13.44
 13.50
 13.51
 13.57
 13.49
 13.48
 13.49
 13.58
 13.55
 13.45
 13.51
 13.74
 13.76
 14.08
 14.07
 14.15
 14.09
 14.29
 14.23
 14.24
 14.21
 14.27
 14.45
 14.34
 14.54
 14.44
 14.46
 14.46
 14.42
 14.40
 14.41
 14.37
 14.44
 14.71
 14.64
 14.62
 14.63
 14.59
 14.61
 14.58
 14.55
 14.62
 14.77
 14.72
 14.71
 14.62
 14.66
 14.69
 14.70
 14.73
 14.77
 14.83
 14.86
 14.83
 14.81
 14.79
 14.89
 14.88
 15.02
 15.02
 14.99
 14.99
 14.98
 14.99
 15.00
 14.95
 15.15
 15.19
 15.20
 15.12
 14.98
 14.97
 14.93
 15.00
 15.07
 15.06
 15.40
 15.41
 15.36
 15.37
 15.36
 15.27
 15.19
 15.12
 15.40
 15.45
 15.40
 15.29
 15.34
 15.49
 15.52
 15.63
 15.55
 15.50
 15.55
 15.59
 15.47
 15.33
 15.35
 15.27
 15.43
 15.43
 15.35
 15.46
 15.45
 15.38
 15.36
 15.30
 15.31
 15.27
 15.18
 15.26
 15.23
 15.19
 15.34
 15.31
 15.40
 15.38
 15.45
 15.44
 15.37
 15.56
 15.55
 15.56
 15.56
 15.51
 15.51
 15.66
 15.71


==> eval/dudect_results/sha256_js_borked.txt <==
meas:    0.10 M, max t:   +1.81, max tau: 5.71e-03, (5/tau)^2: 7.66e+05. For the moment, maybe constant time.
meas:    0.20 M, max t:   +2.30, max tau: 5.17e-03, (5/tau)^2: 9.37e+05. For the moment, maybe constant time.
meas:    0.30 M, max t:   +1.78, max tau: 3.26e-03, (5/tau)^2: 2.35e+06. For the moment, maybe constant time.
meas:    0.39 M, max t:   +1.64, max tau: 2.61e-03, (5/tau)^2: 3.67e+06. For the moment, maybe constant time.
meas:    0.13 M, max t:   +2.06, max tau: 5.71e-03, (5/tau)^2: 7.66e+05. For the moment, maybe constant time.
meas:    0.15 M, max t:   +1.78, max tau: 4.56e-03, (5/tau)^2: 1.20e+06. For the moment, maybe constant time.
meas:    0.22 M, max t:   +2.16, max tau: 4.63e-03, (5/tau)^2: 1.17e+06. For the moment, maybe constant time.
meas:    0.25 M, max t:   +1.47, max tau: 2.92e-03, (5/tau)^2: 2.93e+06. For the moment, maybe constant time.
meas:    0.52 M, max t:   +1.49, max tau: 2.06e-03, (5/tau)^2: 5.90e+06. For the moment, maybe constant time.
meas:    0.57 M, max t:   +1.41, max tau: 1.86e-03, (5/tau)^2: 7.20e+06. For the moment, maybe constant time.
meas:    0.33 M, max t:   +1.51, max tau: 2.64e-03, (5/tau)^2: 3.58e+06. For the moment, maybe constant time.
meas:    1.18 M, max t:   +1.38, max tau: 1.27e-03, (5/tau)^2: 1.55e+07. For the moment, maybe constant time.
meas:    1.28 M, max t:   +1.86, max tau: 1.64e-03, (5/tau)^2: 9.24e+06. For the moment, maybe constant time.
meas:    1.38 M, max t:   +1.72, max tau: 1.46e-03, (5/tau)^2: 1.17e+07. For the moment, maybe constant time.
meas:    1.48 M, max t:   +1.76, max tau: 1.44e-03, (5/tau)^2: 1.20e+07. For the moment, maybe constant time.
meas:    1.58 M, max t:   +1.49, max tau: 1.19e-03, (5/tau)^2: 1.77e+07. For the moment, maybe constant time.
meas:    1.68 M, max t:   +1.39, max tau: 1.07e-03, (5/tau)^2: 2.18e+07. For the moment, maybe constant time.
meas:    1.80 M, max t:   +1.95, max tau: 1.45e-03, (5/tau)^2: 1.18e+07. For the moment, maybe constant time.
meas:    1.09 M, max t:   +1.86, max tau: 1.78e-03, (5/tau)^2: 7.90e+06. For the moment, maybe constant time.
meas:    2.00 M, max t:   +2.01, max tau: 1.42e-03, (5/tau)^2: 1.24e+07. For the moment, maybe constant time.
meas:    2.10 M, max t:   +2.54, max tau: 1.76e-03, (5/tau)^2: 8.11e+06. For the moment, maybe constant time.
meas:    2.20 M, max t:   +2.78, max tau: 1.87e-03, (5/tau)^2: 7.11e+06. For the moment, maybe constant time.
meas:    2.30 M, max t:   +2.96, max tau: 1.95e-03, (5/tau)^2: 6.56e+06. For the moment, maybe constant time.
meas:    2.40 M, max t:   +3.11, max tau: 2.01e-03, (5/tau)^2: 6.19e+06. For the moment, maybe constant time.
meas:    2.50 M, max t:   +3.77, max tau: 2.39e-03, (5/tau)^2: 4.39e+06. For the moment, maybe constant time.
meas:    2.60 M, max t:   +4.15, max tau: 2.58e-03, (5/tau)^2: 3.77e+06. For the moment, maybe constant time.
meas:    2.70 M, max t:   +4.60, max tau: 2.80e-03, (5/tau)^2: 3.18e+06. For the moment, maybe constant time.
meas:    2.80 M, max t:   +4.54, max tau: 2.71e-03, (5/tau)^2: 3.40e+06. For the moment, maybe constant time.
meas:    2.90 M, max t:   +4.79, max tau: 2.82e-03, (5/tau)^2: 3.15e+06. For the moment, maybe constant time.
meas:    3.00 M, max t:   +4.86, max tau: 2.81e-03, (5/tau)^2: 3.18e+06. For the moment, maybe constant time.
meas:    3.10 M, max t:   +5.20, max tau: 2.95e-03, (5/tau)^2: 2.86e+06. For the moment, maybe constant time.
meas:    3.20 M, max t:   +5.18, max tau: 2.90e-03, (5/tau)^2: 2.98e+06. For the moment, maybe constant time.
meas:    3.30 M, max t:   +4.49, max tau: 2.47e-03, (5/tau)^2: 4.10e+06. For the moment, maybe constant time.
meas:    3.40 M, max t:   +5.29, max tau: 2.87e-03, (5/tau)^2: 3.03e+06. For the moment, maybe constant time.
meas:    3.50 M, max t:   +4.80, max tau: 2.57e-03, (5/tau)^2: 3.79e+06. For the moment, maybe constant time.
meas:    3.60 M, max t:   +4.73, max tau: 2.49e-03, (5/tau)^2: 4.02e+06. For the moment, maybe constant time.
meas:    3.70 M, max t:   +4.43, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. For the moment, maybe constant time.
meas:    3.80 M, max t:   +4.59, max tau: 2.35e-03, (5/tau)^2: 4.51e+06. For the moment, maybe constant time.
meas:    3.90 M, max t:   +4.26, max tau: 2.16e-03, (5/tau)^2: 5.37e+06. For the moment, maybe constant time.
meas:    4.00 M, max t:   +4.32, max tau: 2.16e-03, (5/tau)^2: 5.36e+06. For the moment, maybe constant time.
meas:    4.10 M, max t:   +4.42, max tau: 2.18e-03, (5/tau)^2: 5.25e+06. For the moment, maybe constant time.
meas:    4.20 M, max t:   +4.43, max tau: 2.16e-03, (5/tau)^2: 5.34e+06. For the moment, maybe constant time.
meas:    4.30 M, max t:   +4.55, max tau: 2.19e-03, (5/tau)^2: 5.20e+06. For the moment, maybe constant time.
meas:    4.40 M, max t:   +4.20, max tau: 2.00e-03, (5/tau)^2: 6.23e+06. For the moment, maybe constant time.
meas:    4.50 M, max t:   +4.36, max tau: 2.05e-03, (5/tau)^2: 5.92e+06. For the moment, maybe constant time.
meas:    4.60 M, max t:   +4.30, max tau: 2.01e-03, (5/tau)^2: 6.21e+06. For the moment, maybe constant time.
meas:    4.70 M, max t:   +4.12, max tau: 1.90e-03, (5/tau)^2: 6.92e+06. For the moment, maybe constant time.
meas:    4.80 M, max t:   +3.98, max tau: 1.82e-03, (5/tau)^2: 7.56e+06. For the moment, maybe constant time.
meas:    4.90 M, max t:   +4.22, max tau: 1.90e-03, (5/tau)^2: 6.89e+06. For the moment, maybe constant time.
meas:    5.00 M, max t:   +4.30, max tau: 1.92e-03, (5/tau)^2: 6.76e+06. For the moment, maybe constant time.
meas:    5.10 M, max t:   +4.41, max tau: 1.95e-03, (5/tau)^2: 6.55e+06. For the moment, maybe constant time.
meas:    5.20 M, max t:   +4.33, max tau: 1.90e-03, (5/tau)^2: 6.94e+06. For the moment, maybe constant time.
meas:    5.30 M, max t:   +4.30, max tau: 1.87e-03, (5/tau)^2: 7.18e+06. For the moment, maybe constant time.
meas:    5.40 M, max t:   +4.20, max tau: 1.81e-03, (5/tau)^2: 7.65e+06. For the moment, maybe constant time.
meas:    5.50 M, max t:   +4.31, max tau: 1.84e-03, (5/tau)^2: 7.40e+06. For the moment, maybe constant time.
meas:    5.60 M, max t:   +4.74, max tau: 2.00e-03, (5/tau)^2: 6.22e+06. For the moment, maybe constant time.
meas:    5.70 M, max t:   +5.22, max tau: 2.19e-03, (5/tau)^2: 5.22e+06. For the moment, maybe constant time.
meas:    5.80 M, max t:   +5.39, max tau: 2.24e-03, (5/tau)^2: 5.00e+06. For the moment, maybe constant time.
meas:    5.90 M, max t:   +5.26, max tau: 2.17e-03, (5/tau)^2: 5.33e+06. For the moment, maybe constant time.
meas:    6.00 M, max t:   +5.19, max tau: 2.12e-03, (5/tau)^2: 5.58e+06. For the moment, maybe constant time.
meas:    6.10 M, max t:   +5.51, max tau: 2.23e-03, (5/tau)^2: 5.01e+06. For the moment, maybe constant time.
meas:    6.20 M, max t:   +5.68, max tau: 2.28e-03, (5/tau)^2: 4.81e+06. For the moment, maybe constant time.
meas:    6.30 M, max t:   +5.84, max tau: 2.33e-03, (5/tau)^2: 4.62e+06. For the moment, maybe constant time.
meas:    6.40 M, max t:   +5.69, max tau: 2.25e-03, (5/tau)^2: 4.94e+06. For the moment, maybe constant time.
meas:    6.50 M, max t:   +5.69, max tau: 2.23e-03, (5/tau)^2: 5.02e+06. For the moment, maybe constant time.
meas:    6.60 M, max t:   +5.77, max tau: 2.25e-03, (5/tau)^2: 4.96e+06. For the moment, maybe constant time.
meas:    6.70 M, max t:   +5.52, max tau: 2.13e-03, (5/tau)^2: 5.49e+06. For the moment, maybe constant time.
meas:    6.80 M, max t:   +5.49, max tau: 2.11e-03, (5/tau)^2: 5.63e+06. For the moment, maybe constant time.
meas:    6.90 M, max t:   +5.61, max tau: 2.14e-03, (5/tau)^2: 5.48e+06. For the moment, maybe constant time.
meas:    7.00 M, max t:   +5.69, max tau: 2.15e-03, (5/tau)^2: 5.40e+06. For the moment, maybe constant time.
meas:    7.10 M, max t:   +5.49, max tau: 2.06e-03, (5/tau)^2: 5.89e+06. For the moment, maybe constant time.
meas:    7.20 M, max t:   +5.91, max tau: 2.20e-03, (5/tau)^2: 5.15e+06. For the moment, maybe constant time.
meas:    7.30 M, max t:   +5.87, max tau: 2.17e-03, (5/tau)^2: 5.29e+06. For the moment, maybe constant time.
meas:    7.40 M, max t:   +5.83, max tau: 2.14e-03, (5/tau)^2: 5.44e+06. For the moment, maybe constant time.
meas:    7.50 M, max t:   +5.76, max tau: 2.10e-03, (5/tau)^2: 5.66e+06. For the moment, maybe constant time.
meas:    7.60 M, max t:   +5.85, max tau: 2.12e-03, (5/tau)^2: 5.55e+06. For the moment, maybe constant time.
meas:    7.70 M, max t:   +5.71, max tau: 2.06e-03, (5/tau)^2: 5.90e+06. For the moment, maybe constant time.
meas:    7.80 M, max t:   +5.73, max tau: 2.05e-03, (5/tau)^2: 5.93e+06. For the moment, maybe constant time.
meas:    7.90 M, max t:   +5.55, max tau: 1.98e-03, (5/tau)^2: 6.40e+06. For the moment, maybe constant time.
meas:    8.00 M, max t:   +5.47, max tau: 1.93e-03, (5/tau)^2: 6.69e+06. For the moment, maybe constant time.
meas:    8.10 M, max t:   +5.76, max tau: 2.02e-03, (5/tau)^2: 6.11e+06. For the moment, maybe constant time.
meas:    8.20 M, max t:   +5.92, max tau: 2.07e-03, (5/tau)^2: 5.86e+06. For the moment, maybe constant time.
meas:    8.30 M, max t:   +5.86, max tau: 2.03e-03, (5/tau)^2: 6.05e+06. For the moment, maybe constant time.
meas:    8.40 M, max t:   +5.79, max tau: 2.00e-03, (5/tau)^2: 6.27e+06. For the moment, maybe constant time.
meas:    8.50 M, max t:   +5.86, max tau: 2.01e-03, (5/tau)^2: 6.20e+06. For the moment, maybe constant time.
meas:    8.60 M, max t:   +5.71, max tau: 1.95e-03, (5/tau)^2: 6.59e+06. For the moment, maybe constant time.
meas:    8.70 M, max t:   +5.75, max tau: 1.95e-03, (5/tau)^2: 6.57e+06. For the moment, maybe constant time.
meas:    8.80 M, max t:   +5.72, max tau: 1.93e-03, (5/tau)^2: 6.72e+06. For the moment, maybe constant time.
meas:    8.90 M, max t:   +5.78, max tau: 1.94e-03, (5/tau)^2: 6.67e+06. For the moment, maybe constant time.
meas:    9.00 M, max t:   +5.71, max tau: 1.90e-03, (5/tau)^2: 6.89e+06. For the moment, maybe constant time.
meas:    9.10 M, max t:   +5.66, max tau: 1.88e-03, (5/tau)^2: 7.11e+06. For the moment, maybe constant time.
meas:    9.20 M, max t:   +5.41, max tau: 1.78e-03, (5/tau)^2: 7.86e+06. For the moment, maybe constant time.
meas:    9.30 M, max t:   +5.38, max tau: 1.76e-03, (5/tau)^2: 8.03e+06. For the moment, maybe constant time.
meas:    9.40 M, max t:   +5.13, max tau: 1.67e-03, (5/tau)^2: 8.94e+06. For the moment, maybe constant time.
meas:    9.50 M, max t:   +5.19, max tau: 1.69e-03, (5/tau)^2: 8.80e+06. For the moment, maybe constant time.
meas:    9.60 M, max t:   +5.10, max tau: 1.65e-03, (5/tau)^2: 9.22e+06. For the moment, maybe constant time.
meas:    9.70 M, max t:   +4.92, max tau: 1.58e-03, (5/tau)^2: 1.00e+07. For the moment, maybe constant time.
meas:    9.80 M, max t:   +5.33, max tau: 1.70e-03, (5/tau)^2: 8.61e+06. For the moment, maybe constant time.
meas:    9.90 M, max t:   +5.34, max tau: 1.70e-03, (5/tau)^2: 8.67e+06. For the moment, maybe constant time.
meas:   10.00 M, max t:   +5.06, max tau: 1.60e-03, (5/tau)^2: 9.77e+06. For the moment, maybe constant time.
meas:   10.09 M, max t:   +5.46, max tau: 1.72e-03, (5/tau)^2: 8.47e+06. For the moment, maybe constant time.
meas:   10.19 M, max t:   +5.71, max tau: 1.79e-03, (5/tau)^2: 7.81e+06. For the moment, maybe constant time.
meas:   10.29 M, max t:   +5.75, max tau: 1.79e-03, (5/tau)^2: 7.78e+06. For the moment, maybe constant time.
meas:   10.39 M, max t:   +5.91, max tau: 1.83e-03, (5/tau)^2: 7.44e+06. For the moment, maybe constant time.
meas:   10.49 M, max t:   +5.79, max tau: 1.79e-03, (5/tau)^2: 7.81e+06. For the moment, maybe constant time.
meas:   10.59 M, max t:   +6.07, max tau: 1.86e-03, (5/tau)^2: 7.19e+06. For the moment, maybe constant time.
meas:   10.69 M, max t:   +5.89, max tau: 1.80e-03, (5/tau)^2: 7.71e+06. For the moment, maybe constant time.
meas:   10.79 M, max t:   +5.81, max tau: 1.77e-03, (5/tau)^2: 8.00e+06. For the moment, maybe constant time.
meas:   10.89 M, max t:   +5.74, max tau: 1.74e-03, (5/tau)^2: 8.25e+06. For the moment, maybe constant time.
meas:   10.99 M, max t:   +5.89, max tau: 1.78e-03, (5/tau)^2: 7.93e+06. For the moment, maybe constant time.
meas:   11.09 M, max t:   +5.70, max tau: 1.71e-03, (5/tau)^2: 8.54e+06. For the moment, maybe constant time.
meas:   11.19 M, max t:   +5.76, max tau: 1.72e-03, (5/tau)^2: 8.42e+06. For the moment, maybe constant time.
meas:   11.29 M, max t:   +5.56, max tau: 1.65e-03, (5/tau)^2: 9.15e+06. For the moment, maybe constant time.
meas:   11.39 M, max t:   +5.59, max tau: 1.66e-03, (5/tau)^2: 9.11e+06. For the moment, maybe constant time.
meas:   11.49 M, max t:   +5.78, max tau: 1.70e-03, (5/tau)^2: 8.61e+06. For the moment, maybe constant time.
meas:   11.59 M, max t:   +5.76, max tau: 1.69e-03, (5/tau)^2: 8.74e+06. For the moment, maybe constant time.
meas:   11.69 M, max t:   +5.93, max tau: 1.73e-03, (5/tau)^2: 8.31e+06. For the moment, maybe constant time.
meas:   11.79 M, max t:   +5.84, max tau: 1.70e-03, (5/tau)^2: 8.66e+06. For the moment, maybe constant time.
meas:   11.89 M, max t:   +5.68, max tau: 1.65e-03, (5/tau)^2: 9.20e+06. For the moment, maybe constant time.
meas:   11.99 M, max t:   +5.58, max tau: 1.61e-03, (5/tau)^2: 9.64e+06. For the moment, maybe constant time.
meas:   12.09 M, max t:   +5.51, max tau: 1.59e-03, (5/tau)^2: 9.94e+06. For the moment, maybe constant time.
meas:   12.19 M, max t:   +5.50, max tau: 1.58e-03, (5/tau)^2: 1.01e+07. For the moment, maybe constant time.
meas:   12.29 M, max t:   +5.60, max tau: 1.60e-03, (5/tau)^2: 9.79e+06. For the moment, maybe constant time.
meas:   12.39 M, max t:   +5.65, max tau: 1.60e-03, (5/tau)^2: 9.71e+06. For the moment, maybe constant time.
meas:   12.49 M, max t:   +5.63, max tau: 1.59e-03, (5/tau)^2: 9.85e+06. For the moment, maybe constant time.
meas:   12.59 M, max t:   +5.69, max tau: 1.60e-03, (5/tau)^2: 9.72e+06. For the moment, maybe constant time.
meas:   12.69 M, max t:   +5.75, max tau: 1.61e-03, (5/tau)^2: 9.61e+06. For the moment, maybe constant time.
meas:   12.79 M, max t:   +5.59, max tau: 1.56e-03, (5/tau)^2: 1.02e+07. For the moment, maybe constant time.
meas:   12.89 M, max t:   +6.09, max tau: 1.70e-03, (5/tau)^2: 8.69e+06. For the moment, maybe constant time.
meas:   12.99 M, max t:   +6.12, max tau: 1.70e-03, (5/tau)^2: 8.68e+06. For the moment, maybe constant time.
meas:   13.09 M, max t:   +6.21, max tau: 1.72e-03, (5/tau)^2: 8.49e+06. For the moment, maybe constant time.
meas:   13.19 M, max t:   +6.13, max tau: 1.69e-03, (5/tau)^2: 8.77e+06. For the moment, maybe constant time.
meas:   13.29 M, max t:   +6.16, max tau: 1.69e-03, (5/tau)^2: 8.76e+06. For the moment, maybe constant time.
meas:   13.39 M, max t:   +6.19, max tau: 1.69e-03, (5/tau)^2: 8.75e+06. For the moment, maybe constant time.
meas:   13.49 M, max t:   +6.24, max tau: 1.70e-03, (5/tau)^2: 8.65e+06. For the moment, maybe constant time.
meas:   13.59 M, max t:   +6.29, max tau: 1.71e-03, (5/tau)^2: 8.58e+06. For the moment, maybe constant time.
meas:   13.69 M, max t:   +6.35, max tau: 1.71e-03, (5/tau)^2: 8.50e+06. For the moment, maybe constant time.
meas:   13.79 M, max t:   +6.39, max tau: 1.72e-03, (5/tau)^2: 8.45e+06. For the moment, maybe constant time.
meas:   13.89 M, max t:   +6.83, max tau: 1.83e-03, (5/tau)^2: 7.45e+06. For the moment, maybe constant time.
meas:   13.99 M, max t:   +6.74, max tau: 1.80e-03, (5/tau)^2: 7.70e+06. For the moment, maybe constant time.
meas:   14.09 M, max t:   +6.75, max tau: 1.80e-03, (5/tau)^2: 7.73e+06. For the moment, maybe constant time.
meas:   14.19 M, max t:   +6.74, max tau: 1.79e-03, (5/tau)^2: 7.80e+06. For the moment, maybe constant time.
meas:   14.29 M, max t:   +6.90, max tau: 1.83e-03, (5/tau)^2: 7.50e+06. For the moment, maybe constant time.
meas:   14.39 M, max t:   +6.87, max tau: 1.81e-03, (5/tau)^2: 7.62e+06. For the moment, maybe constant time.
meas:   14.49 M, max t:   +6.92, max tau: 1.82e-03, (5/tau)^2: 7.58e+06. For the moment, maybe constant time.
meas:   14.59 M, max t:   +6.83, max tau: 1.79e-03, (5/tau)^2: 7.81e+06. For the moment, maybe constant time.
meas:   14.69 M, max t:   +6.78, max tau: 1.77e-03, (5/tau)^2: 7.98e+06. For the moment, maybe constant time.
meas:   14.79 M, max t:   +6.77, max tau: 1.76e-03, (5/tau)^2: 8.06e+06. For the moment, maybe constant time.
meas:   14.89 M, max t:   +6.82, max tau: 1.77e-03, (5/tau)^2: 8.01e+06. For the moment, maybe constant time.
meas:   14.99 M, max t:   +6.89, max tau: 1.78e-03, (5/tau)^2: 7.90e+06. For the moment, maybe constant time.
meas:   15.09 M, max t:   +6.87, max tau: 1.77e-03, (5/tau)^2: 8.00e+06. For the moment, maybe constant time.
meas:   15.19 M, max t:   +6.84, max tau: 1.76e-03, (5/tau)^2: 8.11e+06. For the moment, maybe constant time.
meas:   15.29 M, max t:   +6.77, max tau: 1.73e-03, (5/tau)^2: 8.33e+06. For the moment, maybe constant time.
meas:   15.39 M, max t:   +6.93, max tau: 1.77e-03, (5/tau)^2: 8.01e+06. For the moment, maybe constant time.
meas:   15.49 M, max t:   +6.90, max tau: 1.75e-03, (5/tau)^2: 8.14e+06. For the moment, maybe constant time.
meas:   15.59 M, max t:   +7.13, max tau: 1.81e-03, (5/tau)^2: 7.67e+06. For the moment, maybe constant time.
meas:   15.69 M, max t:   +7.26, max tau: 1.83e-03, (5/tau)^2: 7.44e+06. For the moment, maybe constant time.
meas:   15.79 M, max t:   +7.21, max tau: 1.81e-03, (5/tau)^2: 7.60e+06. For the moment, maybe constant time.
meas:   15.89 M, max t:   +7.29, max tau: 1.83e-03, (5/tau)^2: 7.47e+06. For the moment, maybe constant time.
meas:   15.99 M, max t:   +7.39, max tau: 1.85e-03, (5/tau)^2: 7.32e+06. For the moment, maybe constant time.
meas:   16.09 M, max t:   +7.56, max tau: 1.88e-03, (5/tau)^2: 7.05e+06. For the moment, maybe constant time.
meas:   16.19 M, max t:   +7.49, max tau: 1.86e-03, (5/tau)^2: 7.21e+06. For the moment, maybe constant time.
meas:   16.29 M, max t:   +7.46, max tau: 1.85e-03, (5/tau)^2: 7.33e+06. For the moment, maybe constant time.
meas:   16.39 M, max t:   +7.17, max tau: 1.77e-03, (5/tau)^2: 7.96e+06. For the moment, maybe constant time.
meas:   16.49 M, max t:   +7.13, max tau: 1.75e-03, (5/tau)^2: 8.12e+06. For the moment, maybe constant time.
meas:   16.59 M, max t:   +7.55, max tau: 1.85e-03, (5/tau)^2: 7.27e+06. For the moment, maybe constant time.
meas:   16.69 M, max t:   +7.67, max tau: 1.88e-03, (5/tau)^2: 7.10e+06. For the moment, maybe constant time.
meas:   16.79 M, max t:   +7.69, max tau: 1.88e-03, (5/tau)^2: 7.09e+06. For the moment, maybe constant time.
meas:   16.89 M, max t:   +8.06, max tau: 1.96e-03, (5/tau)^2: 6.50e+06. For the moment, maybe constant time.
meas:   16.99 M, max t:   +8.04, max tau: 1.95e-03, (5/tau)^2: 6.58e+06. For the moment, maybe constant time.
meas:   17.09 M, max t:   +7.99, max tau: 1.93e-03, (5/tau)^2: 6.69e+06. For the moment, maybe constant time.
meas:   17.19 M, max t:   +8.27, max tau: 1.99e-03, (5/tau)^2: 6.28e+06. For the moment, maybe constant time.
meas:   17.29 M, max t:   +8.08, max tau: 1.94e-03, (5/tau)^2: 6.62e+06. For the moment, maybe constant time.
meas:   17.39 M, max t:   +8.06, max tau: 1.93e-03, (5/tau)^2: 6.69e+06. For the moment, maybe constant time.
meas:   17.49 M, max t:   +8.10, max tau: 1.94e-03, (5/tau)^2: 6.67e+06. For the moment, maybe constant time.
meas:   17.59 M, max t:   +8.06, max tau: 1.92e-03, (5/tau)^2: 6.76e+06. For the moment, maybe constant time.
meas:   17.69 M, max t:   +7.99, max tau: 1.90e-03, (5/tau)^2: 6.93e+06. For the moment, maybe constant time.
meas:   17.79 M, max t:   +8.08, max tau: 1.91e-03, (5/tau)^2: 6.82e+06. For the moment, maybe constant time.
meas:   17.89 M, max t:   +8.16, max tau: 1.93e-03, (5/tau)^2: 6.72e+06. For the moment, maybe constant time.
meas:   17.99 M, max t:   +8.11, max tau: 1.91e-03, (5/tau)^2: 6.84e+06. For the moment, maybe constant time.
meas:   18.09 M, max t:   +8.05, max tau: 1.89e-03, (5/tau)^2: 6.98e+06. For the moment, maybe constant time.
meas:   18.19 M, max t:   +8.00, max tau: 1.88e-03, (5/tau)^2: 7.11e+06. For the moment, maybe constant time.
meas:   18.29 M, max t:   +8.24, max tau: 1.93e-03, (5/tau)^2: 6.73e+06. For the moment, maybe constant time.
meas:   18.39 M, max t:   +8.20, max tau: 1.91e-03, (5/tau)^2: 6.84e+06. For the moment, maybe constant time.
meas:   18.49 M, max t:   +8.12, max tau: 1.89e-03, (5/tau)^2: 7.02e+06. For the moment, maybe constant time.
meas:   18.59 M, max t:   +8.04, max tau: 1.87e-03, (5/tau)^2: 7.18e+06. For the moment, maybe constant time.
meas:   18.69 M, max t:   +8.01, max tau: 1.85e-03, (5/tau)^2: 7.29e+06. For the moment, maybe constant time.
meas:   18.79 M, max t:   +8.02, max tau: 1.85e-03, (5/tau)^2: 7.31e+06. For the moment, maybe constant time.
meas:   18.89 M, max t:   +8.12, max tau: 1.87e-03, (5/tau)^2: 7.16e+06. For the moment, maybe constant time.
meas:   18.99 M, max t:   +8.42, max tau: 1.93e-03, (5/tau)^2: 6.70e+06. For the moment, maybe constant time.
meas:   19.09 M, max t:   +8.37, max tau: 1.92e-03, (5/tau)^2: 6.81e+06. For the moment, maybe constant time.
meas:   19.19 M, max t:   +8.27, max tau: 1.89e-03, (5/tau)^2: 7.01e+06. For the moment, maybe constant time.
meas:   19.29 M, max t:   +8.31, max tau: 1.89e-03, (5/tau)^2: 6.99e+06. For the moment, maybe constant time.
meas:   19.39 M, max t:   +8.39, max tau: 1.91e-03, (5/tau)^2: 6.88e+06. For the moment, maybe constant time.
meas:   19.49 M, max t:   +8.44, max tau: 1.91e-03, (5/tau)^2: 6.83e+06. For the moment, maybe constant time.
meas:   19.59 M, max t:   +8.39, max tau: 1.90e-03, (5/tau)^2: 6.96e+06. For the moment, maybe constant time.
meas:   19.69 M, max t:   +8.59, max tau: 1.94e-03, (5/tau)^2: 6.66e+06. For the moment, maybe constant time.
meas:   19.79 M, max t:   +8.60, max tau: 1.93e-03, (5/tau)^2: 6.69e+06. For the moment, maybe constant time.
meas:   19.89 M, max t:   +8.53, max tau: 1.91e-03, (5/tau)^2: 6.84e+06. For the moment, maybe constant time.
meas:   19.99 M, max t:   +8.61, max tau: 1.93e-03, (5/tau)^2: 6.74e+06. For the moment, maybe constant time.
meas:   20.09 M, max t:   +8.53, max tau: 1.90e-03, (5/tau)^2: 6.91e+06. For the moment, maybe constant time.
meas:   20.19 M, max t:   +8.43, max tau: 1.88e-03, (5/tau)^2: 7.11e+06. For the moment, maybe constant time.
meas:   20.29 M, max t:   +8.55, max tau: 1.90e-03, (5/tau)^2: 6.93e+06. For the moment, maybe constant time.
meas:   20.39 M, max t:   +8.53, max tau: 1.89e-03, (5/tau)^2: 7.00e+06. For the moment, maybe constant time.
meas:   20.49 M, max t:   +8.52, max tau: 1.88e-03, (5/tau)^2: 7.06e+06. For the moment, maybe constant time.
meas:   20.59 M, max t:   +8.51, max tau: 1.88e-03, (5/tau)^2: 7.11e+06. For the moment, maybe constant time.
meas:   20.69 M, max t:   +8.48, max tau: 1.86e-03, (5/tau)^2: 7.19e+06. For the moment, maybe constant time.
meas:   20.79 M, max t:   +8.47, max tau: 1.86e-03, (5/tau)^2: 7.25e+06. For the moment, maybe constant time.
meas:   20.89 M, max t:   +8.40, max tau: 1.84e-03, (5/tau)^2: 7.40e+06. For the moment, maybe constant time.
meas:   20.99 M, max t:   +8.33, max tau: 1.82e-03, (5/tau)^2: 7.57e+06. For the moment, maybe constant time.
meas:   21.09 M, max t:   +8.33, max tau: 1.81e-03, (5/tau)^2: 7.59e+06. For the moment, maybe constant time.
meas:   21.19 M, max t:   +8.38, max tau: 1.82e-03, (5/tau)^2: 7.54e+06. For the moment, maybe constant time.
meas:   21.29 M, max t:   +8.40, max tau: 1.82e-03, (5/tau)^2: 7.55e+06. For the moment, maybe constant time.
meas:   21.39 M, max t:   +8.41, max tau: 1.82e-03, (5/tau)^2: 7.56e+06. For the moment, maybe constant time.
meas:   21.49 M, max t:   +8.44, max tau: 1.82e-03, (5/tau)^2: 7.55e+06. For the moment, maybe constant time.
meas:   21.59 M, max t:   +8.49, max tau: 1.83e-03, (5/tau)^2: 7.49e+06. For the moment, maybe constant time.
meas:   21.69 M, max t:   +8.37, max tau: 1.80e-03, (5/tau)^2: 7.73e+06. For the moment, maybe constant time.
meas:   21.79 M, max t:   +8.78, max tau: 1.88e-03, (5/tau)^2: 7.07e+06. For the moment, maybe constant time.
meas:   21.89 M, max t:   +8.68, max tau: 1.85e-03, (5/tau)^2: 7.27e+06. For the moment, maybe constant time.
meas:   21.99 M, max t:   +8.80, max tau: 1.88e-03, (5/tau)^2: 7.09e+06. For the moment, maybe constant time.
meas:   22.09 M, max t:   +8.75, max tau: 1.86e-03, (5/tau)^2: 7.22e+06. For the moment, maybe constant time.
meas:   22.18 M, max t:   +8.71, max tau: 1.85e-03, (5/tau)^2: 7.31e+06. For the moment, maybe constant time.
meas:   22.28 M, max t:   +8.70, max tau: 1.84e-03, (5/tau)^2: 7.35e+06. For the moment, maybe constant time.
meas:   22.38 M, max t:   +8.81, max tau: 1.86e-03, (5/tau)^2: 7.22e+06. For the moment, maybe constant time.
meas:   22.48 M, max t:   +8.97, max tau: 1.89e-03, (5/tau)^2: 6.98e+06. For the moment, maybe constant time.
meas:   22.58 M, max t:   +9.08, max tau: 1.91e-03, (5/tau)^2: 6.85e+06. For the moment, maybe constant time.
meas:   22.68 M, max t:   +9.01, max tau: 1.89e-03, (5/tau)^2: 6.99e+06. For the moment, maybe constant time.
meas:   22.78 M, max t:   +9.05, max tau: 1.90e-03, (5/tau)^2: 6.95e+06. For the moment, maybe constant time.
meas:   22.88 M, max t:   +9.26, max tau: 1.94e-03, (5/tau)^2: 6.67e+06. For the moment, maybe constant time.
meas:   22.98 M, max t:   +9.25, max tau: 1.93e-03, (5/tau)^2: 6.72e+06. For the moment, maybe constant time.
meas:   23.08 M, max t:   +9.37, max tau: 1.95e-03, (5/tau)^2: 6.58e+06. For the moment, maybe constant time.
meas:   23.18 M, max t:   +9.31, max tau: 1.93e-03, (5/tau)^2: 6.68e+06. For the moment, maybe constant time.
meas:   23.28 M, max t:   +9.48, max tau: 1.97e-03, (5/tau)^2: 6.47e+06. For the moment, maybe constant time.
meas:   23.38 M, max t:   +9.37, max tau: 1.94e-03, (5/tau)^2: 6.66e+06. For the moment, maybe constant time.
meas:   23.48 M, max t:   +9.34, max tau: 1.93e-03, (5/tau)^2: 6.74e+06. For the moment, maybe constant time.
meas:   23.58 M, max t:   +9.31, max tau: 1.92e-03, (5/tau)^2: 6.81e+06. For the moment, maybe constant time.
meas:   23.68 M, max t:   +9.55, max tau: 1.96e-03, (5/tau)^2: 6.49e+06. For the moment, maybe constant time.
meas:   23.78 M, max t:   +9.42, max tau: 1.93e-03, (5/tau)^2: 6.69e+06. For the moment, maybe constant time.
meas:   23.88 M, max t:   +9.36, max tau: 1.91e-03, (5/tau)^2: 6.82e+06. For the moment, maybe constant time.
meas:   23.98 M, max t:   +9.34, max tau: 1.91e-03, (5/tau)^2: 6.88e+06. For the moment, maybe constant time.
meas:   24.08 M, max t:   +9.32, max tau: 1.90e-03, (5/tau)^2: 6.93e+06. For the moment, maybe constant time.
meas:   24.18 M, max t:   +9.39, max tau: 1.91e-03, (5/tau)^2: 6.86e+06. For the moment, maybe constant time.
meas:   24.28 M, max t:   +9.37, max tau: 1.90e-03, (5/tau)^2: 6.91e+06. For the moment, maybe constant time.
meas:   24.38 M, max t:   +9.35, max tau: 1.89e-03, (5/tau)^2: 6.97e+06. For the moment, maybe constant time.
meas:   24.48 M, max t:   +9.55, max tau: 1.93e-03, (5/tau)^2: 6.70e+06. For the moment, maybe constant time.
meas:   24.58 M, max t:   +9.63, max tau: 1.94e-03, (5/tau)^2: 6.63e+06. For the moment, maybe constant time.
meas:   24.68 M, max t:   +9.62, max tau: 1.94e-03, (5/tau)^2: 6.66e+06. For the moment, maybe constant time.
meas:   24.78 M, max t:   +9.71, max tau: 1.95e-03, (5/tau)^2: 6.57e+06. For the moment, maybe constant time.
meas:   24.88 M, max t:   +9.87, max tau: 1.98e-03, (5/tau)^2: 6.38e+06. For the moment, maybe constant time.
meas:   24.98 M, max t:  +10.00, max tau: 2.00e-03, (5/tau)^2: 6.25e+06. For the moment, maybe constant time.
meas:   25.08 M, max t:   +9.98, max tau: 1.99e-03, (5/tau)^2: 6.29e+06. For the moment, maybe constant time.
meas:   25.18 M, max t:  +10.01, max tau: 1.99e-03, (5/tau)^2: 6.29e+06. Probably not constant time.
meas:   25.28 M, max t:  +10.07, max tau: 2.00e-03, (5/tau)^2: 6.24e+06. Probably not constant time.
meas:   25.38 M, max t:  +10.06, max tau: 2.00e-03, (5/tau)^2: 6.28e+06. Probably not constant time.
meas:   25.48 M, max t:  +10.00, max tau: 1.98e-03, (5/tau)^2: 6.37e+06. For the moment, maybe constant time.
meas:   25.58 M, max t:  +10.20, max tau: 2.02e-03, (5/tau)^2: 6.14e+06. Probably not constant time.
meas:   25.68 M, max t:  +10.20, max tau: 2.01e-03, (5/tau)^2: 6.17e+06. Probably not constant time.
meas:   25.78 M, max t:  +10.18, max tau: 2.00e-03, (5/tau)^2: 6.23e+06. Probably not constant time.
meas:   25.88 M, max t:  +10.21, max tau: 2.01e-03, (5/tau)^2: 6.21e+06. Probably not constant time.
meas:   25.98 M, max t:  +10.23, max tau: 2.01e-03, (5/tau)^2: 6.21e+06. Probably not constant time.
meas:   26.08 M, max t:  +10.22, max tau: 2.00e-03, (5/tau)^2: 6.25e+06. Probably not constant time.
meas:   26.18 M, max t:  +10.42, max tau: 2.04e-03, (5/tau)^2: 6.02e+06. Probably not constant time.
meas:   26.28 M, max t:  +10.46, max tau: 2.04e-03, (5/tau)^2: 6.01e+06. Probably not constant time.
meas:   26.38 M, max t:  +10.51, max tau: 2.05e-03, (5/tau)^2: 5.97e+06. Probably not constant time.
meas:   26.48 M, max t:  +10.48, max tau: 2.04e-03, (5/tau)^2: 6.03e+06. Probably not constant time.
meas:   26.58 M, max t:  +10.53, max tau: 2.04e-03, (5/tau)^2: 6.00e+06. Probably not constant time.
meas:   26.68 M, max t:  +10.41, max tau: 2.02e-03, (5/tau)^2: 6.15e+06. Probably not constant time.
meas:   26.78 M, max t:  +10.48, max tau: 2.03e-03, (5/tau)^2: 6.09e+06. Probably not constant time.
meas:   26.88 M, max t:  +10.57, max tau: 2.04e-03, (5/tau)^2: 6.02e+06. Probably not constant time.
meas:   26.98 M, max t:  +10.55, max tau: 2.03e-03, (5/tau)^2: 6.06e+06. Probably not constant time.
meas:   27.08 M, max t:  +10.59, max tau: 2.04e-03, (5/tau)^2: 6.03e+06. Probably not constant time.
meas:   27.18 M, max t:  +10.59, max tau: 2.03e-03, (5/tau)^2: 6.06e+06. Probably not constant time.
meas:   27.28 M, max t:  +10.66, max tau: 2.04e-03, (5/tau)^2: 6.00e+06. Probably not constant time.
meas:   27.38 M, max t:  +10.73, max tau: 2.05e-03, (5/tau)^2: 5.95e+06. Probably not constant time.
meas:   27.48 M, max t:  +10.75, max tau: 2.05e-03, (5/tau)^2: 5.94e+06. Probably not constant time.
meas:   27.58 M, max t:  +10.70, max tau: 2.04e-03, (5/tau)^2: 6.02e+06. Probably not constant time.
meas:   27.68 M, max t:  +10.83, max tau: 2.06e-03, (5/tau)^2: 5.90e+06. Probably not constant time.
meas:   27.78 M, max t:  +10.78, max tau: 2.04e-03, (5/tau)^2: 5.98e+06. Probably not constant time.
meas:   27.88 M, max t:  +10.62, max tau: 2.01e-03, (5/tau)^2: 6.18e+06. Probably not constant time.
meas:   27.98 M, max t:  +10.63, max tau: 2.01e-03, (5/tau)^2: 6.19e+06. Probably not constant time.
meas:   28.08 M, max t:  +10.63, max tau: 2.01e-03, (5/tau)^2: 6.21e+06. Probably not constant time.
meas:   28.18 M, max t:  +10.60, max tau: 2.00e-03, (5/tau)^2: 6.27e+06. Probably not constant time.
meas:   28.28 M, max t:  +10.52, max tau: 1.98e-03, (5/tau)^2: 6.39e+06. Probably not constant time.
meas:   28.38 M, max t:  +10.58, max tau: 1.99e-03, (5/tau)^2: 6.34e+06. Probably not constant time.
meas:   28.48 M, max t:  +10.78, max tau: 2.02e-03, (5/tau)^2: 6.12e+06. Probably not constant time.
meas:   28.58 M, max t:  +10.71, max tau: 2.00e-03, (5/tau)^2: 6.23e+06. Probably not constant time.
meas:   28.68 M, max t:  +10.89, max tau: 2.03e-03, (5/tau)^2: 6.04e+06. Probably not constant time.
meas:   28.78 M, max t:  +10.78, max tau: 2.01e-03, (5/tau)^2: 6.19e+06. Probably not constant time.
meas:   28.88 M, max t:  +10.79, max tau: 2.01e-03, (5/tau)^2: 6.20e+06. Probably not constant time.
meas:   28.98 M, max t:  +10.83, max tau: 2.01e-03, (5/tau)^2: 6.17e+06. Probably not constant time.
meas:   29.08 M, max t:  +10.91, max tau: 2.02e-03, (5/tau)^2: 6.11e+06. Probably not constant time.
meas:   29.18 M, max t:  +10.93, max tau: 2.02e-03, (5/tau)^2: 6.11e+06. Probably not constant time.
meas:   29.28 M, max t:  +10.99, max tau: 2.03e-03, (5/tau)^2: 6.06e+06. Probably not constant time.
meas:   29.38 M, max t:  +11.12, max tau: 2.05e-03, (5/tau)^2: 5.94e+06. Probably not constant time.
meas:   29.48 M, max t:  +11.07, max tau: 2.04e-03, (5/tau)^2: 6.02e+06. Probably not constant time.
meas:   29.58 M, max t:  +11.08, max tau: 2.04e-03, (5/tau)^2: 6.03e+06. Probably not constant time.
meas:   29.68 M, max t:  +11.09, max tau: 2.04e-03, (5/tau)^2: 6.03e+06. Probably not constant time.
meas:   29.78 M, max t:  +11.08, max tau: 2.03e-03, (5/tau)^2: 6.06e+06. Probably not constant time.
meas:   29.88 M, max t:  +11.05, max tau: 2.02e-03, (5/tau)^2: 6.12e+06. Probably not constant time.
meas:   29.98 M, max t:  +11.17, max tau: 2.04e-03, (5/tau)^2: 6.01e+06. Probably not constant time.
meas:   30.08 M, max t:  +11.14, max tau: 2.03e-03, (5/tau)^2: 6.06e+06. Probably not constant time.
meas:   30.18 M, max t:  +11.33, max tau: 2.06e-03, (5/tau)^2: 5.88e+06. Probably not constant time.
meas:   30.28 M, max t:  +11.31, max tau: 2.06e-03, (5/tau)^2: 5.92e+06. Probably not constant time.
meas:   30.38 M, max t:  +11.36, max tau: 2.06e-03, (5/tau)^2: 5.88e+06. Probably not constant time.
meas:   30.48 M, max t:  +11.29, max tau: 2.05e-03, (5/tau)^2: 5.98e+06. Probably not constant time.
meas:   30.58 M, max t:  +11.36, max tau: 2.05e-03, (5/tau)^2: 5.93e+06. Probably not constant time.
meas:   30.68 M, max t:  +11.36, max tau: 2.05e-03, (5/tau)^2: 5.94e+06. Probably not constant time.
meas:   30.78 M, max t:  +11.37, max tau: 2.05e-03, (5/tau)^2: 5.95e+06. Probably not constant time.
meas:   30.88 M, max t:  +11.45, max tau: 2.06e-03, (5/tau)^2: 5.89e+06. Probably not constant time.
meas:   30.98 M, max t:  +11.76, max tau: 2.11e-03, (5/tau)^2: 5.60e+06. Probably not constant time.
meas:   31.08 M, max t:  +12.01, max tau: 2.15e-03, (5/tau)^2: 5.39e+06. Probably not constant time.
meas:   31.18 M, max t:  +11.90, max tau: 2.13e-03, (5/tau)^2: 5.50e+06. Probably not constant time.
meas:   31.28 M, max t:  +11.92, max tau: 2.13e-03, (5/tau)^2: 5.50e+06. Probably not constant time.
meas:   31.38 M, max t:  +11.94, max tau: 2.13e-03, (5/tau)^2: 5.51e+06. Probably not constant time.
meas:   31.48 M, max t:  +11.95, max tau: 2.13e-03, (5/tau)^2: 5.51e+06. Probably not constant time.
meas:   31.58 M, max t:  +11.96, max tau: 2.13e-03, (5/tau)^2: 5.52e+06. Probably not constant time.
meas:   31.68 M, max t:  +11.90, max tau: 2.11e-03, (5/tau)^2: 5.59e+06. Probably not constant time.
meas:   31.78 M, max t:  +11.90, max tau: 2.11e-03, (5/tau)^2: 5.61e+06. Probably not constant time.
meas:   31.88 M, max t:  +11.90, max tau: 2.11e-03, (5/tau)^2: 5.63e+06. Probably not constant time.
meas:   31.98 M, max t:  +11.96, max tau: 2.11e-03, (5/tau)^2: 5.59e+06. Probably not constant time.
meas:   32.08 M, max t:  +12.01, max tau: 2.12e-03, (5/tau)^2: 5.56e+06. Probably not constant time.
meas:   32.18 M, max t:  +11.94, max tau: 2.11e-03, (5/tau)^2: 5.64e+06. Probably not constant time.
meas:   32.28 M, max t:  +11.93, max tau: 2.10e-03, (5/tau)^2: 5.67e+06. Probably not constant time.
meas:   32.38 M, max t:  +11.96, max tau: 2.10e-03, (5/tau)^2: 5.66e+06. Probably not constant time.
meas:   32.48 M, max t:  +11.94, max tau: 2.10e-03, (5/tau)^2: 5.70e+06. Probably not constant time.
meas:   32.58 M, max t:  +12.12, max tau: 2.12e-03, (5/tau)^2: 5.55e+06. Probably not constant time.
meas:   32.68 M, max t:  +12.12, max tau: 2.12e-03, (5/tau)^2: 5.56e+06. Probably not constant time.
meas:   32.78 M, max t:  +12.13, max tau: 2.12e-03, (5/tau)^2: 5.57e+06. Probably not constant time.
meas:   32.88 M, max t:  +12.16, max tau: 2.12e-03, (5/tau)^2: 5.56e+06. Probably not constant time.
meas:   32.98 M, max t:  +12.13, max tau: 2.11e-03, (5/tau)^2: 5.60e+06. Probably not constant time.
meas:   33.08 M, max t:  +12.14, max tau: 2.11e-03, (5/tau)^2: 5.61e+06. Probably not constant time.
meas:   33.18 M, max t:  +12.12, max tau: 2.10e-03, (5/tau)^2: 5.65e+06. Probably not constant time.
meas:   33.28 M, max t:  +12.22, max tau: 2.12e-03, (5/tau)^2: 5.57e+06. Probably not constant time.
meas:   33.38 M, max t:  +12.35, max tau: 2.14e-03, (5/tau)^2: 5.47e+06. Probably not constant time.
meas:   33.48 M, max t:  +12.31, max tau: 2.13e-03, (5/tau)^2: 5.52e+06. Probably not constant time.
meas:   33.58 M, max t:  +12.24, max tau: 2.11e-03, (5/tau)^2: 5.61e+06. Probably not constant time.
meas:   33.68 M, max t:  +12.28, max tau: 2.12e-03, (5/tau)^2: 5.58e+06. Probably not constant time.
meas:   33.78 M, max t:  +12.14, max tau: 2.09e-03, (5/tau)^2: 5.73e+06. Probably not constant time.
meas:   33.88 M, max t:  +12.21, max tau: 2.10e-03, (5/tau)^2: 5.68e+06. Probably not constant time.
meas:   33.98 M, max t:  +12.27, max tau: 2.11e-03, (5/tau)^2: 5.64e+06. Probably not constant time.
meas:   34.08 M, max t:  +12.25, max tau: 2.10e-03, (5/tau)^2: 5.67e+06. Probably not constant time.
meas:   34.18 M, max t:  +12.51, max tau: 2.14e-03, (5/tau)^2: 5.46e+06. Probably not constant time.
meas:   34.28 M, max t:  +12.54, max tau: 2.14e-03, (5/tau)^2: 5.45e+06. Probably not constant time.
meas:   34.38 M, max t:  +12.64, max tau: 2.16e-03, (5/tau)^2: 5.38e+06. Probably not constant time.
meas:   34.48 M, max t:  +12.60, max tau: 2.15e-03, (5/tau)^2: 5.43e+06. Probably not constant time.
meas:   34.58 M, max t:  +12.76, max tau: 2.17e-03, (5/tau)^2: 5.31e+06. Probably not constant time.
meas:   34.68 M, max t:  +12.88, max tau: 2.19e-03, (5/tau)^2: 5.23e+06. Probably not constant time.
meas:   34.78 M, max t:  +13.16, max tau: 2.23e-03, (5/tau)^2: 5.02e+06. Probably not constant time.
meas:   34.88 M, max t:  +13.16, max tau: 2.23e-03, (5/tau)^2: 5.04e+06. Probably not constant time.
meas:   34.98 M, max t:  +13.11, max tau: 2.22e-03, (5/tau)^2: 5.09e+06. Probably not constant time.
meas:   35.08 M, max t:  +13.09, max tau: 2.21e-03, (5/tau)^2: 5.12e+06. Probably not constant time.
meas:   35.18 M, max t:  +13.04, max tau: 2.20e-03, (5/tau)^2: 5.17e+06. Probably not constant time.
meas:   35.27 M, max t:  +13.12, max tau: 2.21e-03, (5/tau)^2: 5.12e+06. Probably not constant time.
meas:   35.37 M, max t:  +13.09, max tau: 2.20e-03, (5/tau)^2: 5.16e+06. Probably not constant time.
meas:   35.47 M, max t:  +13.16, max tau: 2.21e-03, (5/tau)^2: 5.12e+06. Probably not constant time.
meas:   35.57 M, max t:  +13.11, max tau: 2.20e-03, (5/tau)^2: 5.17e+06. Probably not constant time.
meas:   35.67 M, max t:  +13.11, max tau: 2.19e-03, (5/tau)^2: 5.19e+06. Probably not constant time.
meas:   35.77 M, max t:  +13.00, max tau: 2.17e-03, (5/tau)^2: 5.29e+06. Probably not constant time.
meas:   35.87 M, max t:  +13.09, max tau: 2.19e-03, (5/tau)^2: 5.23e+06. Probably not constant time.
meas:   35.97 M, max t:  +13.31, max tau: 2.22e-03, (5/tau)^2: 5.08e+06. Probably not constant time.
meas:   36.07 M, max t:  +13.31, max tau: 2.22e-03, (5/tau)^2: 5.09e+06. Probably not constant time.
meas:   36.17 M, max t:  +13.46, max tau: 2.24e-03, (5/tau)^2: 4.99e+06. Probably not constant time.
meas:   36.27 M, max t:  +13.44, max tau: 2.23e-03, (5/tau)^2: 5.02e+06. Probably not constant time.
meas:   36.37 M, max t:  +13.50, max tau: 2.24e-03, (5/tau)^2: 4.99e+06. Probably not constant time.
meas:   36.47 M, max t:  +13.51, max tau: 2.24e-03, (5/tau)^2: 5.00e+06. Probably not constant time.
meas:   36.57 M, max t:  +13.57, max tau: 2.24e-03, (5/tau)^2: 4.96e+06. Probably not constant time.
meas:   36.67 M, max t:  +13.49, max tau: 2.23e-03, (5/tau)^2: 5.04e+06. Probably not constant time.
meas:   36.77 M, max t:  +13.48, max tau: 2.22e-03, (5/tau)^2: 5.06e+06. Probably not constant time.
meas:   36.87 M, max t:  +13.49, max tau: 2.22e-03, (5/tau)^2: 5.07e+06. Probably not constant time.
meas:   36.97 M, max t:  +13.58, max tau: 2.23e-03, (5/tau)^2: 5.01e+06. Probably not constant time.
meas:   37.07 M, max t:  +13.55, max tau: 2.23e-03, (5/tau)^2: 5.05e+06. Probably not constant time.
meas:   37.17 M, max t:  +13.45, max tau: 2.21e-03, (5/tau)^2: 5.14e+06. Probably not constant time.
meas:   37.27 M, max t:  +13.51, max tau: 2.21e-03, (5/tau)^2: 5.11e+06. Probably not constant time.
meas:   37.37 M, max t:  +13.74, max tau: 2.25e-03, (5/tau)^2: 4.95e+06. Probably not constant time.
meas:   37.47 M, max t:  +13.76, max tau: 2.25e-03, (5/tau)^2: 4.95e+06. Probably not constant time.
meas:   37.57 M, max t:  +14.08, max tau: 2.30e-03, (5/tau)^2: 4.74e+06. Probably not constant time.
meas:   37.67 M, max t:  +14.07, max tau: 2.29e-03, (5/tau)^2: 4.76e+06. Probably not constant time.
meas:   37.77 M, max t:  +14.15, max tau: 2.30e-03, (5/tau)^2: 4.71e+06. Probably not constant time.
meas:   37.87 M, max t:  +14.09, max tau: 2.29e-03, (5/tau)^2: 4.77e+06. Probably not constant time.
meas:   37.97 M, max t:  +14.29, max tau: 2.32e-03, (5/tau)^2: 4.65e+06. Probably not constant time.
meas:   38.07 M, max t:  +14.23, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. Probably not constant time.
meas:   38.17 M, max t:  +14.24, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. Probably not constant time.
meas:   38.27 M, max t:  +14.21, max tau: 2.30e-03, (5/tau)^2: 4.74e+06. Probably not constant time.
meas:   38.37 M, max t:  +14.27, max tau: 2.30e-03, (5/tau)^2: 4.71e+06. Probably not constant time.
meas:   38.47 M, max t:  +14.45, max tau: 2.33e-03, (5/tau)^2: 4.61e+06. Probably not constant time.
meas:   38.57 M, max t:  +14.34, max tau: 2.31e-03, (5/tau)^2: 4.69e+06. Probably not constant time.
meas:   38.67 M, max t:  +14.54, max tau: 2.34e-03, (5/tau)^2: 4.57e+06. Probably not constant time.
meas:   38.77 M, max t:  +14.44, max tau: 2.32e-03, (5/tau)^2: 4.65e+06. Probably not constant time.
meas:   38.87 M, max t:  +14.46, max tau: 2.32e-03, (5/tau)^2: 4.65e+06. Probably not constant time.
meas:   38.97 M, max t:  +14.46, max tau: 2.32e-03, (5/tau)^2: 4.66e+06. Probably not constant time.
meas:   39.07 M, max t:  +14.42, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. Probably not constant time.
meas:   39.17 M, max t:  +14.40, max tau: 2.30e-03, (5/tau)^2: 4.73e+06. Probably not constant time.
meas:   39.27 M, max t:  +14.41, max tau: 2.30e-03, (5/tau)^2: 4.73e+06. Probably not constant time.
meas:   39.37 M, max t:  +14.37, max tau: 2.29e-03, (5/tau)^2: 4.76e+06. Probably not constant time.
meas:   39.47 M, max t:  +14.44, max tau: 2.30e-03, (5/tau)^2: 4.73e+06. Probably not constant time.
meas:   39.57 M, max t:  +14.71, max tau: 2.34e-03, (5/tau)^2: 4.57e+06. Probably not constant time.
meas:   39.67 M, max t:  +14.64, max tau: 2.32e-03, (5/tau)^2: 4.63e+06. Probably not constant time.
meas:   39.77 M, max t:  +14.62, max tau: 2.32e-03, (5/tau)^2: 4.65e+06. Probably not constant time.
meas:   39.87 M, max t:  +14.63, max tau: 2.32e-03, (5/tau)^2: 4.66e+06. Probably not constant time.
meas:   39.97 M, max t:  +14.59, max tau: 2.31e-03, (5/tau)^2: 4.69e+06. Probably not constant time.
meas:   40.07 M, max t:  +14.61, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. Probably not constant time.
meas:   40.17 M, max t:  +14.58, max tau: 2.30e-03, (5/tau)^2: 4.72e+06. Probably not constant time.
meas:   40.27 M, max t:  +14.55, max tau: 2.29e-03, (5/tau)^2: 4.76e+06. Probably not constant time.
meas:   40.37 M, max t:  +14.62, max tau: 2.30e-03, (5/tau)^2: 4.72e+06. Probably not constant time.
meas:   40.47 M, max t:  +14.77, max tau: 2.32e-03, (5/tau)^2: 4.64e+06. Probably not constant time.
meas:   40.57 M, max t:  +14.72, max tau: 2.31e-03, (5/tau)^2: 4.68e+06. Probably not constant time.
meas:   40.67 M, max t:  +14.71, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. Probably not constant time.
meas:   40.77 M, max t:  +14.62, max tau: 2.29e-03, (5/tau)^2: 4.77e+06. Probably not constant time.
meas:   40.87 M, max t:  +14.66, max tau: 2.29e-03, (5/tau)^2: 4.75e+06. Probably not constant time.
meas:   40.97 M, max t:  +14.69, max tau: 2.29e-03, (5/tau)^2: 4.75e+06. Probably not constant time.
meas:   41.07 M, max t:  +14.70, max tau: 2.29e-03, (5/tau)^2: 4.75e+06. Probably not constant time.
meas:   41.17 M, max t:  +14.73, max tau: 2.30e-03, (5/tau)^2: 4.75e+06. Probably not constant time.
meas:   41.27 M, max t:  +14.77, max tau: 2.30e-03, (5/tau)^2: 4.73e+06. Probably not constant time.
meas:   41.37 M, max t:  +14.83, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. Probably not constant time.
meas:   41.47 M, max t:  +14.86, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. Probably not constant time.
meas:   41.57 M, max t:  +14.83, max tau: 2.30e-03, (5/tau)^2: 4.73e+06. Probably not constant time.
meas:   41.67 M, max t:  +14.81, max tau: 2.29e-03, (5/tau)^2: 4.75e+06. Probably not constant time.
meas:   41.77 M, max t:  +14.79, max tau: 2.29e-03, (5/tau)^2: 4.77e+06. Probably not constant time.
meas:   41.87 M, max t:  +14.89, max tau: 2.30e-03, (5/tau)^2: 4.72e+06. Probably not constant time.
meas:   41.97 M, max t:  +14.88, max tau: 2.30e-03, (5/tau)^2: 4.74e+06. Probably not constant time.
meas:   42.07 M, max t:  +15.02, max tau: 2.32e-03, (5/tau)^2: 4.66e+06. Probably not constant time.
meas:   42.17 M, max t:  +15.02, max tau: 2.31e-03, (5/tau)^2: 4.68e+06. Probably not constant time.
meas:   42.27 M, max t:  +14.99, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. Probably not constant time.
meas:   42.37 M, max t:  +14.99, max tau: 2.30e-03, (5/tau)^2: 4.71e+06. Probably not constant time.
meas:   42.47 M, max t:  +14.98, max tau: 2.30e-03, (5/tau)^2: 4.73e+06. Probably not constant time.
meas:   42.57 M, max t:  +14.99, max tau: 2.30e-03, (5/tau)^2: 4.74e+06. Probably not constant time.
meas:   42.67 M, max t:  +15.00, max tau: 2.30e-03, (5/tau)^2: 4.74e+06. Probably not constant time.
meas:   42.77 M, max t:  +14.95, max tau: 2.29e-03, (5/tau)^2: 4.78e+06. Probably not constant time.
meas:   42.87 M, max t:  +15.15, max tau: 2.31e-03, (5/tau)^2: 4.67e+06. Probably not constant time.
meas:   42.97 M, max t:  +15.19, max tau: 2.32e-03, (5/tau)^2: 4.66e+06. Probably not constant time.
meas:   43.07 M, max t:  +15.20, max tau: 2.32e-03, (5/tau)^2: 4.66e+06. Probably not constant time.
meas:   43.17 M, max t:  +15.12, max tau: 2.30e-03, (5/tau)^2: 4.72e+06. Probably not constant time.
meas:   43.27 M, max t:  +14.98, max tau: 2.28e-03, (5/tau)^2: 4.82e+06. Probably not constant time.
meas:   43.37 M, max t:  +14.97, max tau: 2.27e-03, (5/tau)^2: 4.84e+06. Probably not constant time.
meas:   43.47 M, max t:  +14.93, max tau: 2.27e-03, (5/tau)^2: 4.87e+06. Probably not constant time.
meas:   43.57 M, max t:  +15.00, max tau: 2.27e-03, (5/tau)^2: 4.84e+06. Probably not constant time.
meas:   43.67 M, max t:  +15.07, max tau: 2.28e-03, (5/tau)^2: 4.81e+06. Probably not constant time.
meas:   43.77 M, max t:  +15.06, max tau: 2.28e-03, (5/tau)^2: 4.82e+06. Probably not constant time.
meas:   43.87 M, max t:  +15.40, max tau: 2.32e-03, (5/tau)^2: 4.63e+06. Probably not constant time.
meas:   43.97 M, max t:  +15.41, max tau: 2.32e-03, (5/tau)^2: 4.63e+06. Probably not constant time.
meas:   44.07 M, max t:  +15.36, max tau: 2.31e-03, (5/tau)^2: 4.67e+06. Probably not constant time.
meas:   44.17 M, max t:  +15.37, max tau: 2.31e-03, (5/tau)^2: 4.67e+06. Probably not constant time.
meas:   44.27 M, max t:  +15.36, max tau: 2.31e-03, (5/tau)^2: 4.69e+06. Probably not constant time.
meas:   44.37 M, max t:  +15.27, max tau: 2.29e-03, (5/tau)^2: 4.76e+06. Probably not constant time.
meas:   44.47 M, max t:  +15.19, max tau: 2.28e-03, (5/tau)^2: 4.82e+06. Probably not constant time.
meas:   44.57 M, max t:  +15.12, max tau: 2.27e-03, (5/tau)^2: 4.87e+06. Probably not constant time.
meas:   44.67 M, max t:  +15.40, max tau: 2.30e-03, (5/tau)^2: 4.71e+06. Probably not constant time.
meas:   44.77 M, max t:  +15.45, max tau: 2.31e-03, (5/tau)^2: 4.69e+06. Probably not constant time.
meas:   44.87 M, max t:  +15.40, max tau: 2.30e-03, (5/tau)^2: 4.73e+06. Probably not constant time.
meas:   44.97 M, max t:  +15.29, max tau: 2.28e-03, (5/tau)^2: 4.81e+06. Probably not constant time.
meas:   45.07 M, max t:  +15.34, max tau: 2.29e-03, (5/tau)^2: 4.79e+06. Probably not constant time.
meas:   45.17 M, max t:  +15.49, max tau: 2.30e-03, (5/tau)^2: 4.71e+06. Probably not constant time.
meas:   45.27 M, max t:  +15.52, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. Probably not constant time.
meas:   45.37 M, max t:  +15.63, max tau: 2.32e-03, (5/tau)^2: 4.64e+06. Probably not constant time.
meas:   45.47 M, max t:  +15.55, max tau: 2.31e-03, (5/tau)^2: 4.70e+06. Probably not constant time.
meas:   45.57 M, max t:  +15.50, max tau: 2.30e-03, (5/tau)^2: 4.74e+06. Probably not constant time.
meas:   45.67 M, max t:  +15.55, max tau: 2.30e-03, (5/tau)^2: 4.72e+06. Probably not constant time.
meas:   45.77 M, max t:  +15.59, max tau: 2.30e-03, (5/tau)^2: 4.71e+06. Probably not constant time.
meas:   45.87 M, max t:  +15.47, max tau: 2.28e-03, (5/tau)^2: 4.79e+06. Probably not constant time.
meas:   45.97 M, max t:  +15.33, max tau: 2.26e-03, (5/tau)^2: 4.89e+06. Probably not constant time.
meas:   46.07 M, max t:  +15.35, max tau: 2.26e-03, (5/tau)^2: 4.89e+06. Probably not constant time.
meas:   46.17 M, max t:  +15.27, max tau: 2.25e-03, (5/tau)^2: 4.95e+06. Probably not constant time.
meas:   46.27 M, max t:  +15.43, max tau: 2.27e-03, (5/tau)^2: 4.86e+06. Probably not constant time.
meas:   46.37 M, max t:  +15.43, max tau: 2.27e-03, (5/tau)^2: 4.87e+06. Probably not constant time.
meas:   46.47 M, max t:  +15.35, max tau: 2.25e-03, (5/tau)^2: 4.93e+06. Probably not constant time.
meas:   46.57 M, max t:  +15.46, max tau: 2.27e-03, (5/tau)^2: 4.87e+06. Probably not constant time.
meas:   46.67 M, max t:  +15.45, max tau: 2.26e-03, (5/tau)^2: 4.89e+06. Probably not constant time.
meas:   46.77 M, max t:  +15.38, max tau: 2.25e-03, (5/tau)^2: 4.94e+06. Probably not constant time.
meas:   46.87 M, max t:  +15.36, max tau: 2.24e-03, (5/tau)^2: 4.97e+06. Probably not constant time.
meas:   46.97 M, max t:  +15.30, max tau: 2.23e-03, (5/tau)^2: 5.02e+06. Probably not constant time.
meas:   47.07 M, max t:  +15.31, max tau: 2.23e-03, (5/tau)^2: 5.02e+06. Probably not constant time.
meas:   47.17 M, max t:  +15.27, max tau: 2.22e-03, (5/tau)^2: 5.06e+06. Probably not constant time.
meas:   47.27 M, max t:  +15.18, max tau: 2.21e-03, (5/tau)^2: 5.13e+06. Probably not constant time.
meas:   47.37 M, max t:  +15.26, max tau: 2.22e-03, (5/tau)^2: 5.09e+06. Probably not constant time.
meas:   47.47 M, max t:  +15.23, max tau: 2.21e-03, (5/tau)^2: 5.12e+06. Probably not constant time.
meas:   47.57 M, max t:  +15.19, max tau: 2.20e-03, (5/tau)^2: 5.15e+06. Probably not constant time.
meas:   47.67 M, max t:  +15.34, max tau: 2.22e-03, (5/tau)^2: 5.06e+06. Probably not constant time.
meas:   47.77 M, max t:  +15.31, max tau: 2.22e-03, (5/tau)^2: 5.09e+06. Probably not constant time.
meas:   47.87 M, max t:  +15.40, max tau: 2.23e-03, (5/tau)^2: 5.05e+06. Probably not constant time.
meas:   47.97 M, max t:  +15.38, max tau: 2.22e-03, (5/tau)^2: 5.07e+06. Probably not constant time.
meas:   48.07 M, max t:  +15.45, max tau: 2.23e-03, (5/tau)^2: 5.03e+06. Probably not constant time.
meas:   48.17 M, max t:  +15.44, max tau: 2.22e-03, (5/tau)^2: 5.05e+06. Probably not constant time.
meas:   48.27 M, max t:  +15.37, max tau: 2.21e-03, (5/tau)^2: 5.11e+06. Probably not constant time.
meas:   48.37 M, max t:  +15.56, max tau: 2.24e-03, (5/tau)^2: 5.00e+06. Probably not constant time.
meas:   48.47 M, max t:  +15.55, max tau: 2.23e-03, (5/tau)^2: 5.01e+06. Probably not constant time.
meas:   48.57 M, max t:  +15.56, max tau: 2.23e-03, (5/tau)^2: 5.01e+06. Probably not constant time.
meas:   48.67 M, max t:  +15.56, max tau: 2.23e-03, (5/tau)^2: 5.02e+06. Probably not constant time.
meas:   48.77 M, max t:  +15.51, max tau: 2.22e-03, (5/tau)^2: 5.07e+06. Probably not constant time.
meas:   48.87 M, max t:  +15.51, max tau: 2.22e-03, (5/tau)^2: 5.08e+06. Probably not constant time.
meas:   48.96 M, max t:  +15.66, max tau: 2.24e-03, (5/tau)^2: 4.99e+06. Probably not constant time.
meas:   49.06 M, max t:  +15.71, max tau: 2.24e-03, (5/tau)^2: 4.97e+06. Probably not constant time.


==> eval/dudect_results/sha256_sjcl.dat <==
  2.77
  2.11
  2.08
  1.48
  1.63
  1.77
  1.51
  1.55
  1.34
  1.30
  1.23
  1.29
  1.73
  1.53
  1.65
  1.51
  1.19
  1.31
  1.56
  1.72
  1.79
  1.48
  1.57
  1.38
  1.69
  1.39
  1.42
  1.41
  1.47
  1.29
  1.57
  1.31
  1.57
  1.52
  1.76
  1.85
  1.59
  1.57
  1.56
  1.59
  1.41
  1.46
  1.36
  1.53
  1.67
  1.44
  1.79
  1.71
  1.69
  1.51
  1.50
  1.40
  1.47
  1.51
  1.52
  1.46
  1.61
  1.70
  1.82
  1.90
  1.76
  1.83
  1.87
  1.84
  1.77
  1.85
  1.82
  1.98
  1.98
  1.92
  1.92
  1.96
  2.10
  2.10
  2.03
  2.03
  2.24
  2.23
  2.21
  2.02
  2.08
  2.12
  2.06
  1.73
  1.71
  1.70
  1.78
  1.73
  1.70
  1.85
  1.85
  1.93
  1.82
  1.94
  1.96
  1.79
  1.69
  1.61
  1.78
  1.77
  1.87
  1.86
  1.85
  1.80
  1.74
  1.83
  2.10
  2.19
  2.17
  2.09
  2.12
  2.02
  1.97
  2.27
  2.38
  2.49
  2.53
  2.60
  2.57
  2.55
  2.57
  2.60
  2.61
  2.64
  2.64
  2.72
  2.63
  2.63
  2.61
  2.61
  2.50
  2.48
  2.39
  2.37
  2.22
  2.25
  2.31
  2.31
  2.41
  2.42
  2.40
  2.52
  2.51
  2.56
  2.50
  2.58
  2.57
  2.65
  2.60
  2.61
  2.69
  2.71
  2.78
  2.78
  2.70
  2.62
  2.57
  2.54
  2.52
  2.75
  2.70
  2.70
  2.54
  2.58
  2.56
  2.57
  2.55
  2.58
  2.58
  2.55
  2.49
  2.49
  2.47
  2.41
  2.47
  2.44
  2.41
  2.32
  2.34
  2.31
  2.21
  2.11
  2.17
  2.31
  2.27
  2.23
  2.18
  2.24
  2.18
  2.11
  2.06
  1.89
  1.89
  1.86
  2.08
  2.12
  2.10
  2.12
  2.18
  2.22
  2.30
  2.34
  2.31
  2.37
  2.43
  2.46
  2.44
  2.42
  2.40
  2.44
  2.55
  2.52
  2.70
  2.67
  2.79
  2.79
  2.81
  2.87
  2.95
  2.85
  2.85
  2.88
  2.89
  2.85
  2.86
  2.85
  2.94
  2.97
  2.91
  2.83
  2.75
  2.76
  2.74
  2.79
  2.89
  2.86
  2.82
  2.82
  2.78
  2.70
  2.66
  2.69
  2.75
  2.64
  2.58
  2.59
  2.56
  2.54
  2.57
  2.57
  2.56
  2.54
  2.57
  2.68
  2.63
  2.68
  2.67
  2.72
  2.75
  2.77
  2.76
  2.72
  2.84
  2.93
  2.92
  2.95
  2.97
  3.04
  3.10
  3.15
  3.15
  3.18
  3.13
  3.22
  3.13
  3.15
  3.17
  3.17
  3.23
  3.22
  3.25
  3.21
  3.28
  3.23
  3.18
  3.16
  3.18
  3.19
  3.23
  3.24
  3.05
  3.05
  3.10
  3.14
  3.14
  3.15
  3.07
  3.08
  3.06
  3.04
  3.04
  3.10
  3.09
  3.05
  2.93
  2.93
  2.95
  2.90
  2.86
  2.97
  2.94
  2.93
  2.98
  2.95
  2.89
  2.93
  2.96
  3.01
  3.01
  2.98
  2.97
  2.99
  3.02
  3.06
  3.15
  3.20
  3.20
  3.22
  3.24
  3.30
  3.26
  3.22
  3.20
  3.21
  3.12
  3.10
  3.22
  3.29
  3.34
  3.37
  3.43
  3.49
  3.43
  3.43
  3.37
  3.38
  3.39
  3.39
  3.42
  3.44
  3.49
  3.48
  3.48
  3.52
  3.44
  3.47
  3.50
  3.44
  3.42
  3.43
  3.42
  3.38
  3.34
  3.23
  3.31
  3.28
  3.28
  3.32
  3.26
  3.31
  3.24
  3.28
  3.32
  3.33
  3.40
  3.42
  3.40
  3.44
  3.43
  3.46
  3.49
  3.49
  3.49
  3.44
  3.50
  3.54
  3.54
  3.52
  3.56
  3.57
  3.68
  3.67
  3.67
  3.62
  3.54
  3.51
  3.52
  3.48
  3.50
  3.49
  3.54
  3.45
  3.52
  3.52
  3.49
  3.51
  3.44
  3.39
  3.33
  3.34
  3.35
  3.41
  3.47
  3.38
  3.38
  3.37
  3.37
  3.35
  3.36
  3.33
  3.24
  3.20
  3.20
  3.22
  3.19
  3.19
  3.18
  3.21
  3.23
  3.10
  3.07
  3.02
  2.98
  2.94
  2.87
  2.90
  2.87
  2.82
  2.82
  2.82
  2.75
  2.72
  2.68
  2.77
  2.76
  2.71
  2.73
  2.78
  2.81
  2.88
  2.87
  2.82
  2.78
  2.60
  2.61
  2.58
  2.58
  2.49
  2.51
  2.51
  2.54
  2.59
  2.57
  2.60
  2.62
  2.65
  2.65
  2.76
  2.74
  2.75
  2.70
  2.74
  2.75
  2.76
  2.75
  2.73
  2.73
  2.69
  2.71
  2.69
  2.71
  2.78
  2.81
  2.86
  2.85
  2.90
  2.94
  2.93
  2.91
  2.87
  2.85
  2.79
  2.80
  2.84
  2.78
  2.78
  2.82
  2.87
  2.84
  2.87
  2.87
  2.88
  2.81
  2.76
  2.73
  2.73
  2.75
  2.75
  2.79
  2.79
  2.86
  2.87
  2.86
  2.90
  2.87
  2.84
  2.91
  2.93
  2.89
  2.95
  2.95
  2.98
  2.98


==> eval/dudect_results/sha256_sjcl.txt <==
meas:    0.03 M, max t:   +2.77, max tau: 1.50e-02, (5/tau)^2: 1.11e+05. For the moment, maybe constant time.
meas:    0.13 M, max t:   +2.11, max tau: 5.92e-03, (5/tau)^2: 7.13e+05. For the moment, maybe constant time.
meas:    0.17 M, max t:   +2.08, max tau: 4.99e-03, (5/tau)^2: 1.01e+06. For the moment, maybe constant time.
meas:    0.21 M, max t:   +1.48, max tau: 3.24e-03, (5/tau)^2: 2.39e+06. For the moment, maybe constant time.
meas:    0.25 M, max t:   +1.63, max tau: 3.24e-03, (5/tau)^2: 2.38e+06. For the moment, maybe constant time.
meas:    0.28 M, max t:   +1.77, max tau: 3.33e-03, (5/tau)^2: 2.26e+06. For the moment, maybe constant time.
meas:    0.33 M, max t:   +1.51, max tau: 2.64e-03, (5/tau)^2: 3.58e+06. For the moment, maybe constant time.
meas:    0.36 M, max t:   +1.55, max tau: 2.57e-03, (5/tau)^2: 3.78e+06. For the moment, maybe constant time.
meas:    0.81 M, max t:   +1.34, max tau: 1.49e-03, (5/tau)^2: 1.13e+07. For the moment, maybe constant time.
meas:    0.50 M, max t:   +1.30, max tau: 1.84e-03, (5/tau)^2: 7.37e+06. For the moment, maybe constant time.
meas:    1.10 M, max t:   +1.23, max tau: 1.17e-03, (5/tau)^2: 1.82e+07. For the moment, maybe constant time.
meas:    0.64 M, max t:   +1.29, max tau: 1.61e-03, (5/tau)^2: 9.65e+06. For the moment, maybe constant time.
meas:    1.28 M, max t:   +1.73, max tau: 1.53e-03, (5/tau)^2: 1.07e+07. For the moment, maybe constant time.
meas:    0.77 M, max t:   +1.53, max tau: 1.74e-03, (5/tau)^2: 8.26e+06. For the moment, maybe constant time.
meas:    0.81 M, max t:   +1.65, max tau: 1.84e-03, (5/tau)^2: 7.41e+06. For the moment, maybe constant time.
meas:    0.86 M, max t:   +1.51, max tau: 1.63e-03, (5/tau)^2: 9.38e+06. For the moment, maybe constant time.
meas:    0.91 M, max t:   +1.19, max tau: 1.25e-03, (5/tau)^2: 1.61e+07. For the moment, maybe constant time.
meas:    0.95 M, max t:   +1.31, max tau: 1.35e-03, (5/tau)^2: 1.37e+07. For the moment, maybe constant time.
meas:    1.90 M, max t:   +1.56, max tau: 1.13e-03, (5/tau)^2: 1.95e+07. For the moment, maybe constant time.
meas:    2.00 M, max t:   +1.72, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    2.10 M, max t:   +1.79, max tau: 1.24e-03, (5/tau)^2: 1.63e+07. For the moment, maybe constant time.
meas:    1.19 M, max t:   +1.48, max tau: 1.35e-03, (5/tau)^2: 1.36e+07. For the moment, maybe constant time.
meas:    1.24 M, max t:   +1.57, max tau: 1.41e-03, (5/tau)^2: 1.26e+07. For the moment, maybe constant time.
meas:    1.28 M, max t:   +1.38, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    1.35 M, max t:   +1.69, max tau: 1.46e-03, (5/tau)^2: 1.18e+07. For the moment, maybe constant time.
meas:    1.41 M, max t:   +1.39, max tau: 1.17e-03, (5/tau)^2: 1.83e+07. For the moment, maybe constant time.
meas:    1.44 M, max t:   +1.42, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    1.50 M, max t:   +1.41, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    1.53 M, max t:   +1.47, max tau: 1.19e-03, (5/tau)^2: 1.77e+07. For the moment, maybe constant time.
meas:    1.56 M, max t:   +1.29, max tau: 1.03e-03, (5/tau)^2: 2.34e+07. For the moment, maybe constant time.
meas:    1.62 M, max t:   +1.57, max tau: 1.23e-03, (5/tau)^2: 1.65e+07. For the moment, maybe constant time.
meas:    0.71 M, max t:   +1.31, max tau: 1.55e-03, (5/tau)^2: 1.04e+07. For the moment, maybe constant time.
meas:    0.74 M, max t:   +1.57, max tau: 1.82e-03, (5/tau)^2: 7.55e+06. For the moment, maybe constant time.
meas:    0.78 M, max t:   +1.52, max tau: 1.73e-03, (5/tau)^2: 8.37e+06. For the moment, maybe constant time.
meas:    0.80 M, max t:   +1.76, max tau: 1.97e-03, (5/tau)^2: 6.43e+06. For the moment, maybe constant time.
meas:    0.82 M, max t:   +1.85, max tau: 2.04e-03, (5/tau)^2: 6.00e+06. For the moment, maybe constant time.
meas:    0.85 M, max t:   +1.59, max tau: 1.73e-03, (5/tau)^2: 8.40e+06. For the moment, maybe constant time.
meas:    0.87 M, max t:   +1.57, max tau: 1.68e-03, (5/tau)^2: 8.86e+06. For the moment, maybe constant time.
meas:    0.87 M, max t:   +1.56, max tau: 1.67e-03, (5/tau)^2: 8.94e+06. For the moment, maybe constant time.
meas:    0.91 M, max t:   +1.59, max tau: 1.67e-03, (5/tau)^2: 8.99e+06. For the moment, maybe constant time.
meas:    0.94 M, max t:   +1.41, max tau: 1.45e-03, (5/tau)^2: 1.19e+07. For the moment, maybe constant time.
meas:    0.95 M, max t:   +1.46, max tau: 1.50e-03, (5/tau)^2: 1.12e+07. For the moment, maybe constant time.
meas:    4.28 M, max t:   +1.36, max tau: 6.56e-04, (5/tau)^2: 5.82e+07. For the moment, maybe constant time.
meas:    4.38 M, max t:   +1.53, max tau: 7.29e-04, (5/tau)^2: 4.71e+07. For the moment, maybe constant time.
meas:    4.48 M, max t:   +1.67, max tau: 7.90e-04, (5/tau)^2: 4.01e+07. For the moment, maybe constant time.
meas:    4.58 M, max t:   +1.44, max tau: 6.74e-04, (5/tau)^2: 5.50e+07. For the moment, maybe constant time.
meas:    4.68 M, max t:   +1.79, max tau: 8.27e-04, (5/tau)^2: 3.65e+07. For the moment, maybe constant time.
meas:    4.78 M, max t:   +1.71, max tau: 7.84e-04, (5/tau)^2: 4.06e+07. For the moment, maybe constant time.
meas:    4.88 M, max t:   +1.69, max tau: 7.65e-04, (5/tau)^2: 4.27e+07. For the moment, maybe constant time.
meas:    4.98 M, max t:   +1.51, max tau: 6.78e-04, (5/tau)^2: 5.43e+07. For the moment, maybe constant time.
meas:    5.08 M, max t:   +1.50, max tau: 6.67e-04, (5/tau)^2: 5.62e+07. For the moment, maybe constant time.
meas:    5.18 M, max t:   +1.40, max tau: 6.15e-04, (5/tau)^2: 6.61e+07. For the moment, maybe constant time.
meas:    1.44 M, max t:   +1.47, max tau: 1.22e-03, (5/tau)^2: 1.67e+07. For the moment, maybe constant time.
meas:    1.45 M, max t:   +1.51, max tau: 1.25e-03, (5/tau)^2: 1.59e+07. For the moment, maybe constant time.
meas:    5.47 M, max t:   +1.52, max tau: 6.51e-04, (5/tau)^2: 5.91e+07. For the moment, maybe constant time.
meas:    1.48 M, max t:   +1.46, max tau: 1.20e-03, (5/tau)^2: 1.74e+07. For the moment, maybe constant time.
meas:    5.66 M, max t:   +1.61, max tau: 6.77e-04, (5/tau)^2: 5.45e+07. For the moment, maybe constant time.
meas:    5.76 M, max t:   +1.70, max tau: 7.07e-04, (5/tau)^2: 5.01e+07. For the moment, maybe constant time.
meas:    5.86 M, max t:   +1.82, max tau: 7.51e-04, (5/tau)^2: 4.43e+07. For the moment, maybe constant time.
meas:    5.96 M, max t:   +1.90, max tau: 7.79e-04, (5/tau)^2: 4.12e+07. For the moment, maybe constant time.
meas:    6.06 M, max t:   +1.76, max tau: 7.17e-04, (5/tau)^2: 4.87e+07. For the moment, maybe constant time.
meas:    1.61 M, max t:   +1.83, max tau: 1.44e-03, (5/tau)^2: 1.20e+07. For the moment, maybe constant time.
meas:    1.64 M, max t:   +1.87, max tau: 1.46e-03, (5/tau)^2: 1.17e+07. For the moment, maybe constant time.
meas:    1.68 M, max t:   +1.84, max tau: 1.42e-03, (5/tau)^2: 1.23e+07. For the moment, maybe constant time.
meas:    1.72 M, max t:   +1.77, max tau: 1.35e-03, (5/tau)^2: 1.37e+07. For the moment, maybe constant time.
meas:    1.76 M, max t:   +1.85, max tau: 1.39e-03, (5/tau)^2: 1.29e+07. For the moment, maybe constant time.
meas:    1.78 M, max t:   +1.82, max tau: 1.36e-03, (5/tau)^2: 1.35e+07. For the moment, maybe constant time.
meas:    1.82 M, max t:   +1.98, max tau: 1.47e-03, (5/tau)^2: 1.16e+07. For the moment, maybe constant time.
meas:    1.84 M, max t:   +1.98, max tau: 1.46e-03, (5/tau)^2: 1.18e+07. For the moment, maybe constant time.
meas:    1.87 M, max t:   +1.92, max tau: 1.41e-03, (5/tau)^2: 1.27e+07. For the moment, maybe constant time.
meas:    1.87 M, max t:   +1.92, max tau: 1.40e-03, (5/tau)^2: 1.27e+07. For the moment, maybe constant time.
meas:    1.91 M, max t:   +1.96, max tau: 1.42e-03, (5/tau)^2: 1.24e+07. For the moment, maybe constant time.
meas:    1.96 M, max t:   +2.10, max tau: 1.50e-03, (5/tau)^2: 1.11e+07. For the moment, maybe constant time.
meas:    2.00 M, max t:   +2.10, max tau: 1.49e-03, (5/tau)^2: 1.13e+07. For the moment, maybe constant time.
meas:    2.02 M, max t:   +2.03, max tau: 1.42e-03, (5/tau)^2: 1.23e+07. For the moment, maybe constant time.
meas:    2.02 M, max t:   +2.03, max tau: 1.42e-03, (5/tau)^2: 1.23e+07. For the moment, maybe constant time.
meas:    2.07 M, max t:   +2.24, max tau: 1.56e-03, (5/tau)^2: 1.03e+07. For the moment, maybe constant time.
meas:    2.11 M, max t:   +2.23, max tau: 1.54e-03, (5/tau)^2: 1.06e+07. For the moment, maybe constant time.
meas:    2.11 M, max t:   +2.21, max tau: 1.52e-03, (5/tau)^2: 1.08e+07. For the moment, maybe constant time.
meas:    2.15 M, max t:   +2.02, max tau: 1.38e-03, (5/tau)^2: 1.31e+07. For the moment, maybe constant time.
meas:    2.20 M, max t:   +2.08, max tau: 1.40e-03, (5/tau)^2: 1.27e+07. For the moment, maybe constant time.
meas:    2.21 M, max t:   +2.12, max tau: 1.43e-03, (5/tau)^2: 1.23e+07. For the moment, maybe constant time.
meas:    2.23 M, max t:   +2.06, max tau: 1.38e-03, (5/tau)^2: 1.32e+07. For the moment, maybe constant time.
meas:    2.28 M, max t:   +1.73, max tau: 1.14e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    2.31 M, max t:   +1.71, max tau: 1.13e-03, (5/tau)^2: 1.97e+07. For the moment, maybe constant time.
meas:    2.34 M, max t:   +1.70, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:    2.38 M, max t:   +1.78, max tau: 1.15e-03, (5/tau)^2: 1.89e+07. For the moment, maybe constant time.
meas:    7.21 M, max t:   +1.73, max tau: 6.45e-04, (5/tau)^2: 6.00e+07. For the moment, maybe constant time.
meas:    2.45 M, max t:   +1.70, max tau: 1.09e-03, (5/tau)^2: 2.11e+07. For the moment, maybe constant time.
meas:    7.38 M, max t:   +1.85, max tau: 6.80e-04, (5/tau)^2: 5.41e+07. For the moment, maybe constant time.
meas:    7.47 M, max t:   +1.85, max tau: 6.77e-04, (5/tau)^2: 5.45e+07. For the moment, maybe constant time.
meas:    7.56 M, max t:   +1.93, max tau: 7.03e-04, (5/tau)^2: 5.06e+07. For the moment, maybe constant time.
meas:    7.65 M, max t:   +1.82, max tau: 6.59e-04, (5/tau)^2: 5.75e+07. For the moment, maybe constant time.
meas:    9.05 M, max t:   +1.94, max tau: 6.46e-04, (5/tau)^2: 5.98e+07. For the moment, maybe constant time.
meas:    9.14 M, max t:   +1.96, max tau: 6.50e-04, (5/tau)^2: 5.92e+07. For the moment, maybe constant time.
meas:    9.24 M, max t:   +1.79, max tau: 5.89e-04, (5/tau)^2: 7.21e+07. For the moment, maybe constant time.
meas:    7.97 M, max t:   +1.69, max tau: 5.97e-04, (5/tau)^2: 7.01e+07. For the moment, maybe constant time.
meas:    2.76 M, max t:   +1.61, max tau: 9.69e-04, (5/tau)^2: 2.67e+07. For the moment, maybe constant time.
meas:    2.79 M, max t:   +1.78, max tau: 1.07e-03, (5/tau)^2: 2.20e+07. For the moment, maybe constant time.
meas:    2.82 M, max t:   +1.77, max tau: 1.05e-03, (5/tau)^2: 2.25e+07. For the moment, maybe constant time.
meas:    2.87 M, max t:   +1.87, max tau: 1.10e-03, (5/tau)^2: 2.05e+07. For the moment, maybe constant time.
meas:    2.88 M, max t:   +1.86, max tau: 1.10e-03, (5/tau)^2: 2.07e+07. For the moment, maybe constant time.
meas:    2.92 M, max t:   +1.85, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:    2.92 M, max t:   +1.80, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:    2.96 M, max t:   +1.74, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:    2.99 M, max t:   +1.83, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:    3.03 M, max t:   +2.10, max tau: 1.21e-03, (5/tau)^2: 1.71e+07. For the moment, maybe constant time.
meas:    3.06 M, max t:   +2.19, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    3.06 M, max t:   +2.17, max tau: 1.24e-03, (5/tau)^2: 1.62e+07. For the moment, maybe constant time.
meas:    3.09 M, max t:   +2.09, max tau: 1.19e-03, (5/tau)^2: 1.77e+07. For the moment, maybe constant time.
meas:    3.12 M, max t:   +2.12, max tau: 1.20e-03, (5/tau)^2: 1.74e+07. For the moment, maybe constant time.
meas:    3.14 M, max t:   +2.02, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    3.17 M, max t:   +1.97, max tau: 1.11e-03, (5/tau)^2: 2.04e+07. For the moment, maybe constant time.
meas:    3.22 M, max t:   +2.27, max tau: 1.27e-03, (5/tau)^2: 1.56e+07. For the moment, maybe constant time.
meas:    3.23 M, max t:   +2.38, max tau: 1.32e-03, (5/tau)^2: 1.43e+07. For the moment, maybe constant time.
meas:    3.25 M, max t:   +2.49, max tau: 1.38e-03, (5/tau)^2: 1.31e+07. For the moment, maybe constant time.
meas:    3.27 M, max t:   +2.53, max tau: 1.40e-03, (5/tau)^2: 1.28e+07. For the moment, maybe constant time.
meas:    3.27 M, max t:   +2.60, max tau: 1.44e-03, (5/tau)^2: 1.21e+07. For the moment, maybe constant time.
meas:    3.31 M, max t:   +2.57, max tau: 1.41e-03, (5/tau)^2: 1.26e+07. For the moment, maybe constant time.
meas:    3.35 M, max t:   +2.55, max tau: 1.39e-03, (5/tau)^2: 1.29e+07. For the moment, maybe constant time.
meas:    3.35 M, max t:   +2.57, max tau: 1.40e-03, (5/tau)^2: 1.27e+07. For the moment, maybe constant time.
meas:    3.38 M, max t:   +2.60, max tau: 1.41e-03, (5/tau)^2: 1.25e+07. For the moment, maybe constant time.
meas:    3.43 M, max t:   +2.61, max tau: 1.41e-03, (5/tau)^2: 1.26e+07. For the moment, maybe constant time.
meas:    3.45 M, max t:   +2.64, max tau: 1.42e-03, (5/tau)^2: 1.24e+07. For the moment, maybe constant time.
meas:    3.45 M, max t:   +2.64, max tau: 1.42e-03, (5/tau)^2: 1.23e+07. For the moment, maybe constant time.
meas:    3.49 M, max t:   +2.72, max tau: 1.45e-03, (5/tau)^2: 1.18e+07. For the moment, maybe constant time.
meas:    3.52 M, max t:   +2.63, max tau: 1.40e-03, (5/tau)^2: 1.28e+07. For the moment, maybe constant time.
meas:    3.56 M, max t:   +2.63, max tau: 1.40e-03, (5/tau)^2: 1.28e+07. For the moment, maybe constant time.
meas:    3.57 M, max t:   +2.61, max tau: 1.38e-03, (5/tau)^2: 1.31e+07. For the moment, maybe constant time.
meas:    3.60 M, max t:   +2.61, max tau: 1.38e-03, (5/tau)^2: 1.32e+07. For the moment, maybe constant time.
meas:    3.63 M, max t:   +2.50, max tau: 1.31e-03, (5/tau)^2: 1.45e+07. For the moment, maybe constant time.
meas:    3.63 M, max t:   +2.48, max tau: 1.30e-03, (5/tau)^2: 1.47e+07. For the moment, maybe constant time.
meas:    3.65 M, max t:   +2.39, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    3.68 M, max t:   +2.37, max tau: 1.23e-03, (5/tau)^2: 1.64e+07. For the moment, maybe constant time.
meas:   11.03 M, max t:   +2.22, max tau: 6.69e-04, (5/tau)^2: 5.59e+07. For the moment, maybe constant time.
meas:    3.75 M, max t:   +2.25, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    3.79 M, max t:   +2.31, max tau: 1.18e-03, (5/tau)^2: 1.78e+07. For the moment, maybe constant time.
meas:    3.81 M, max t:   +2.31, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    3.86 M, max t:   +2.41, max tau: 1.23e-03, (5/tau)^2: 1.67e+07. For the moment, maybe constant time.
meas:    3.88 M, max t:   +2.42, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    3.90 M, max t:   +2.40, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:   11.44 M, max t:   +2.52, max tau: 7.45e-04, (5/tau)^2: 4.51e+07. For the moment, maybe constant time.
meas:   11.52 M, max t:   +2.51, max tau: 7.39e-04, (5/tau)^2: 4.58e+07. For the moment, maybe constant time.
meas:   11.60 M, max t:   +2.56, max tau: 7.50e-04, (5/tau)^2: 4.44e+07. For the moment, maybe constant time.
meas:   11.68 M, max t:   +2.50, max tau: 7.32e-04, (5/tau)^2: 4.66e+07. For the moment, maybe constant time.
meas:   11.72 M, max t:   +2.58, max tau: 7.54e-04, (5/tau)^2: 4.40e+07. For the moment, maybe constant time.
meas:   11.80 M, max t:   +2.57, max tau: 7.48e-04, (5/tau)^2: 4.47e+07. For the moment, maybe constant time.
meas:   11.87 M, max t:   +2.65, max tau: 7.69e-04, (5/tau)^2: 4.23e+07. For the moment, maybe constant time.
meas:    3.99 M, max t:   +2.60, max tau: 1.30e-03, (5/tau)^2: 1.48e+07. For the moment, maybe constant time.
meas:    4.02 M, max t:   +2.61, max tau: 1.30e-03, (5/tau)^2: 1.48e+07. For the moment, maybe constant time.
meas:    4.07 M, max t:   +2.69, max tau: 1.33e-03, (5/tau)^2: 1.40e+07. For the moment, maybe constant time.
meas:    4.10 M, max t:   +2.71, max tau: 1.34e-03, (5/tau)^2: 1.40e+07. For the moment, maybe constant time.
meas:    4.13 M, max t:   +2.78, max tau: 1.37e-03, (5/tau)^2: 1.34e+07. For the moment, maybe constant time.
meas:    4.17 M, max t:   +2.78, max tau: 1.36e-03, (5/tau)^2: 1.34e+07. For the moment, maybe constant time.
meas:    4.20 M, max t:   +2.70, max tau: 1.32e-03, (5/tau)^2: 1.44e+07. For the moment, maybe constant time.
meas:    4.22 M, max t:   +2.62, max tau: 1.27e-03, (5/tau)^2: 1.54e+07. For the moment, maybe constant time.
meas:    4.24 M, max t:   +2.57, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    4.26 M, max t:   +2.54, max tau: 1.23e-03, (5/tau)^2: 1.65e+07. For the moment, maybe constant time.
meas:    4.29 M, max t:   +2.52, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    4.32 M, max t:   +2.75, max tau: 1.32e-03, (5/tau)^2: 1.43e+07. For the moment, maybe constant time.
meas:    4.35 M, max t:   +2.70, max tau: 1.30e-03, (5/tau)^2: 1.49e+07. For the moment, maybe constant time.
meas:    4.35 M, max t:   +2.70, max tau: 1.30e-03, (5/tau)^2: 1.49e+07. For the moment, maybe constant time.
meas:    4.39 M, max t:   +2.54, max tau: 1.21e-03, (5/tau)^2: 1.70e+07. For the moment, maybe constant time.
meas:    4.40 M, max t:   +2.58, max tau: 1.23e-03, (5/tau)^2: 1.65e+07. For the moment, maybe constant time.
meas:    4.44 M, max t:   +2.56, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    4.47 M, max t:   +2.57, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    4.47 M, max t:   +2.55, max tau: 1.20e-03, (5/tau)^2: 1.73e+07. For the moment, maybe constant time.
meas:    4.52 M, max t:   +2.58, max tau: 1.21e-03, (5/tau)^2: 1.70e+07. For the moment, maybe constant time.
meas:    4.52 M, max t:   +2.58, max tau: 1.21e-03, (5/tau)^2: 1.70e+07. For the moment, maybe constant time.
meas:    4.54 M, max t:   +2.55, max tau: 1.20e-03, (5/tau)^2: 1.74e+07. For the moment, maybe constant time.
meas:    4.57 M, max t:   +2.49, max tau: 1.16e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    4.60 M, max t:   +2.49, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    4.62 M, max t:   +2.47, max tau: 1.15e-03, (5/tau)^2: 1.90e+07. For the moment, maybe constant time.
meas:    4.67 M, max t:   +2.41, max tau: 1.12e-03, (5/tau)^2: 2.01e+07. For the moment, maybe constant time.
meas:    4.68 M, max t:   +2.47, max tau: 1.14e-03, (5/tau)^2: 1.92e+07. For the moment, maybe constant time.
meas:    4.70 M, max t:   +2.44, max tau: 1.13e-03, (5/tau)^2: 1.97e+07. For the moment, maybe constant time.
meas:    4.72 M, max t:   +2.41, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:    4.76 M, max t:   +2.32, max tau: 1.06e-03, (5/tau)^2: 2.21e+07. For the moment, maybe constant time.
meas:    4.80 M, max t:   +2.34, max tau: 1.07e-03, (5/tau)^2: 2.19e+07. For the moment, maybe constant time.
meas:    4.84 M, max t:   +2.31, max tau: 1.05e-03, (5/tau)^2: 2.26e+07. For the moment, maybe constant time.
meas:    4.85 M, max t:   +2.21, max tau: 1.00e-03, (5/tau)^2: 2.49e+07. For the moment, maybe constant time.
meas:    4.88 M, max t:   +2.11, max tau: 9.53e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:    4.93 M, max t:   +2.17, max tau: 9.78e-04, (5/tau)^2: 2.61e+07. For the moment, maybe constant time.
meas:    4.94 M, max t:   +2.31, max tau: 1.04e-03, (5/tau)^2: 2.31e+07. For the moment, maybe constant time.
meas:    4.98 M, max t:   +2.27, max tau: 1.02e-03, (5/tau)^2: 2.41e+07. For the moment, maybe constant time.
meas:    5.01 M, max t:   +2.23, max tau: 9.98e-04, (5/tau)^2: 2.51e+07. For the moment, maybe constant time.
meas:    5.05 M, max t:   +2.18, max tau: 9.71e-04, (5/tau)^2: 2.65e+07. For the moment, maybe constant time.
meas:    5.05 M, max t:   +2.24, max tau: 9.97e-04, (5/tau)^2: 2.51e+07. For the moment, maybe constant time.
meas:    5.10 M, max t:   +2.18, max tau: 9.63e-04, (5/tau)^2: 2.69e+07. For the moment, maybe constant time.
meas:    5.10 M, max t:   +2.11, max tau: 9.34e-04, (5/tau)^2: 2.87e+07. For the moment, maybe constant time.
meas:    5.13 M, max t:   +2.06, max tau: 9.09e-04, (5/tau)^2: 3.03e+07. For the moment, maybe constant time.
meas:    5.17 M, max t:   +1.89, max tau: 8.33e-04, (5/tau)^2: 3.60e+07. For the moment, maybe constant time.
meas:    5.17 M, max t:   +1.89, max tau: 8.33e-04, (5/tau)^2: 3.60e+07. For the moment, maybe constant time.
meas:    5.20 M, max t:   +1.86, max tau: 8.18e-04, (5/tau)^2: 3.74e+07. For the moment, maybe constant time.
meas:    5.23 M, max t:   +2.08, max tau: 9.09e-04, (5/tau)^2: 3.03e+07. For the moment, maybe constant time.
meas:    5.26 M, max t:   +2.12, max tau: 9.22e-04, (5/tau)^2: 2.94e+07. For the moment, maybe constant time.
meas:    5.27 M, max t:   +2.10, max tau: 9.14e-04, (5/tau)^2: 2.99e+07. For the moment, maybe constant time.
meas:    5.30 M, max t:   +2.12, max tau: 9.20e-04, (5/tau)^2: 2.96e+07. For the moment, maybe constant time.
meas:    5.33 M, max t:   +2.18, max tau: 9.46e-04, (5/tau)^2: 2.79e+07. For the moment, maybe constant time.
meas:    5.36 M, max t:   +2.22, max tau: 9.57e-04, (5/tau)^2: 2.73e+07. For the moment, maybe constant time.
meas:    5.41 M, max t:   +2.30, max tau: 9.87e-04, (5/tau)^2: 2.56e+07. For the moment, maybe constant time.
meas:    5.44 M, max t:   +2.34, max tau: 1.00e-03, (5/tau)^2: 2.49e+07. For the moment, maybe constant time.
meas:    5.47 M, max t:   +2.31, max tau: 9.89e-04, (5/tau)^2: 2.56e+07. For the moment, maybe constant time.
meas:    5.50 M, max t:   +2.37, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:    5.53 M, max t:   +2.43, max tau: 1.03e-03, (5/tau)^2: 2.34e+07. For the moment, maybe constant time.
meas:    5.56 M, max t:   +2.46, max tau: 1.04e-03, (5/tau)^2: 2.30e+07. For the moment, maybe constant time.
meas:    5.57 M, max t:   +2.44, max tau: 1.04e-03, (5/tau)^2: 2.33e+07. For the moment, maybe constant time.
meas:    5.61 M, max t:   +2.42, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:    5.63 M, max t:   +2.40, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:    5.66 M, max t:   +2.44, max tau: 1.03e-03, (5/tau)^2: 2.37e+07. For the moment, maybe constant time.
meas:    5.70 M, max t:   +2.55, max tau: 1.07e-03, (5/tau)^2: 2.19e+07. For the moment, maybe constant time.
meas:    5.73 M, max t:   +2.52, max tau: 1.05e-03, (5/tau)^2: 2.25e+07. For the moment, maybe constant time.
meas:    5.76 M, max t:   +2.70, max tau: 1.13e-03, (5/tau)^2: 1.97e+07. For the moment, maybe constant time.
meas:    5.76 M, max t:   +2.67, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:    5.77 M, max t:   +2.79, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    5.79 M, max t:   +2.79, max tau: 1.16e-03, (5/tau)^2: 1.85e+07. For the moment, maybe constant time.
meas:    5.83 M, max t:   +2.81, max tau: 1.16e-03, (5/tau)^2: 1.85e+07. For the moment, maybe constant time.
meas:    5.86 M, max t:   +2.87, max tau: 1.18e-03, (5/tau)^2: 1.78e+07. For the moment, maybe constant time.
meas:    5.89 M, max t:   +2.95, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    5.91 M, max t:   +2.85, max tau: 1.17e-03, (5/tau)^2: 1.82e+07. For the moment, maybe constant time.
meas:    5.94 M, max t:   +2.85, max tau: 1.17e-03, (5/tau)^2: 1.83e+07. For the moment, maybe constant time.
meas:    5.95 M, max t:   +2.88, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    5.98 M, max t:   +2.89, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    6.01 M, max t:   +2.85, max tau: 1.16e-03, (5/tau)^2: 1.85e+07. For the moment, maybe constant time.
meas:    6.05 M, max t:   +2.86, max tau: 1.16e-03, (5/tau)^2: 1.85e+07. For the moment, maybe constant time.
meas:    6.07 M, max t:   +2.85, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    6.10 M, max t:   +2.94, max tau: 1.19e-03, (5/tau)^2: 1.77e+07. For the moment, maybe constant time.
meas:    6.12 M, max t:   +2.97, max tau: 1.20e-03, (5/tau)^2: 1.73e+07. For the moment, maybe constant time.
meas:    6.14 M, max t:   +2.91, max tau: 1.17e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    6.17 M, max t:   +2.83, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    6.20 M, max t:   +2.75, max tau: 1.10e-03, (5/tau)^2: 2.05e+07. For the moment, maybe constant time.
meas:    6.21 M, max t:   +2.76, max tau: 1.11e-03, (5/tau)^2: 2.04e+07. For the moment, maybe constant time.
meas:    6.24 M, max t:   +2.74, max tau: 1.10e-03, (5/tau)^2: 2.08e+07. For the moment, maybe constant time.
meas:    6.28 M, max t:   +2.79, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:    6.32 M, max t:   +2.89, max tau: 1.15e-03, (5/tau)^2: 1.90e+07. For the moment, maybe constant time.
meas:    6.34 M, max t:   +2.86, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    6.38 M, max t:   +2.82, max tau: 1.12e-03, (5/tau)^2: 2.00e+07. For the moment, maybe constant time.
meas:    6.40 M, max t:   +2.82, max tau: 1.12e-03, (5/tau)^2: 2.01e+07. For the moment, maybe constant time.
meas:    6.42 M, max t:   +2.78, max tau: 1.10e-03, (5/tau)^2: 2.08e+07. For the moment, maybe constant time.
meas:    6.46 M, max t:   +2.70, max tau: 1.06e-03, (5/tau)^2: 2.22e+07. For the moment, maybe constant time.
meas:    8.29 M, max t:   +2.66, max tau: 9.25e-04, (5/tau)^2: 2.92e+07. For the moment, maybe constant time.
meas:    8.31 M, max t:   +2.69, max tau: 9.34e-04, (5/tau)^2: 2.87e+07. For the moment, maybe constant time.
meas:    8.33 M, max t:   +2.75, max tau: 9.54e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:    8.35 M, max t:   +2.64, max tau: 9.13e-04, (5/tau)^2: 3.00e+07. For the moment, maybe constant time.
meas:    6.52 M, max t:   +2.58, max tau: 1.01e-03, (5/tau)^2: 2.45e+07. For the moment, maybe constant time.
meas:    6.52 M, max t:   +2.59, max tau: 1.01e-03, (5/tau)^2: 2.43e+07. For the moment, maybe constant time.
meas:    6.55 M, max t:   +2.56, max tau: 1.00e-03, (5/tau)^2: 2.49e+07. For the moment, maybe constant time.
meas:    6.59 M, max t:   +2.54, max tau: 9.90e-04, (5/tau)^2: 2.55e+07. For the moment, maybe constant time.
meas:    6.60 M, max t:   +2.57, max tau: 1.00e-03, (5/tau)^2: 2.50e+07. For the moment, maybe constant time.
meas:    6.60 M, max t:   +2.57, max tau: 1.00e-03, (5/tau)^2: 2.50e+07. For the moment, maybe constant time.
meas:    6.61 M, max t:   +2.56, max tau: 9.96e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    6.64 M, max t:   +2.54, max tau: 9.85e-04, (5/tau)^2: 2.58e+07. For the moment, maybe constant time.
meas:    6.66 M, max t:   +2.57, max tau: 9.97e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    6.68 M, max t:   +2.68, max tau: 1.04e-03, (5/tau)^2: 2.32e+07. For the moment, maybe constant time.
meas:    8.65 M, max t:   +2.63, max tau: 8.95e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    6.74 M, max t:   +2.68, max tau: 1.03e-03, (5/tau)^2: 2.34e+07. For the moment, maybe constant time.
meas:    8.73 M, max t:   +2.67, max tau: 9.05e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:    8.77 M, max t:   +2.72, max tau: 9.19e-04, (5/tau)^2: 2.96e+07. For the moment, maybe constant time.
meas:    8.80 M, max t:   +2.75, max tau: 9.27e-04, (5/tau)^2: 2.91e+07. For the moment, maybe constant time.
meas:    8.82 M, max t:   +2.77, max tau: 9.32e-04, (5/tau)^2: 2.88e+07. For the moment, maybe constant time.
meas:    8.87 M, max t:   +2.76, max tau: 9.28e-04, (5/tau)^2: 2.90e+07. For the moment, maybe constant time.
meas:    8.89 M, max t:   +2.72, max tau: 9.13e-04, (5/tau)^2: 3.00e+07. For the moment, maybe constant time.
meas:    6.94 M, max t:   +2.84, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:    6.96 M, max t:   +2.93, max tau: 1.11e-03, (5/tau)^2: 2.03e+07. For the moment, maybe constant time.
meas:    6.99 M, max t:   +2.92, max tau: 1.10e-03, (5/tau)^2: 2.05e+07. For the moment, maybe constant time.
meas:    7.02 M, max t:   +2.95, max tau: 1.12e-03, (5/tau)^2: 2.01e+07. For the moment, maybe constant time.
meas:    7.05 M, max t:   +2.97, max tau: 1.12e-03, (5/tau)^2: 2.00e+07. For the moment, maybe constant time.
meas:    7.06 M, max t:   +3.04, max tau: 1.14e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    7.10 M, max t:   +3.10, max tau: 1.16e-03, (5/tau)^2: 1.85e+07. For the moment, maybe constant time.
meas:    7.14 M, max t:   +3.15, max tau: 1.18e-03, (5/tau)^2: 1.80e+07. For the moment, maybe constant time.
meas:    7.18 M, max t:   +3.15, max tau: 1.17e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    7.19 M, max t:   +3.18, max tau: 1.18e-03, (5/tau)^2: 1.78e+07. For the moment, maybe constant time.
meas:    7.21 M, max t:   +3.13, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    7.24 M, max t:   +3.22, max tau: 1.20e-03, (5/tau)^2: 1.74e+07. For the moment, maybe constant time.
meas:    7.28 M, max t:   +3.13, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    7.28 M, max t:   +3.15, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    7.32 M, max t:   +3.17, max tau: 1.17e-03, (5/tau)^2: 1.82e+07. For the moment, maybe constant time.
meas:    7.32 M, max t:   +3.17, max tau: 1.17e-03, (5/tau)^2: 1.82e+07. For the moment, maybe constant time.
meas:    7.35 M, max t:   +3.23, max tau: 1.19e-03, (5/tau)^2: 1.76e+07. For the moment, maybe constant time.
meas:    7.38 M, max t:   +3.22, max tau: 1.19e-03, (5/tau)^2: 1.78e+07. For the moment, maybe constant time.
meas:    7.41 M, max t:   +3.25, max tau: 1.19e-03, (5/tau)^2: 1.75e+07. For the moment, maybe constant time.
meas:    7.45 M, max t:   +3.21, max tau: 1.18e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    7.47 M, max t:   +3.28, max tau: 1.20e-03, (5/tau)^2: 1.73e+07. For the moment, maybe constant time.
meas:    7.49 M, max t:   +3.23, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    7.54 M, max t:   +3.18, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    7.54 M, max t:   +3.16, max tau: 1.15e-03, (5/tau)^2: 1.89e+07. For the moment, maybe constant time.
meas:    7.57 M, max t:   +3.18, max tau: 1.15e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    7.61 M, max t:   +3.19, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    7.65 M, max t:   +3.23, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    7.67 M, max t:   +3.24, max tau: 1.17e-03, (5/tau)^2: 1.83e+07. For the moment, maybe constant time.
meas:    7.72 M, max t:   +3.05, max tau: 1.10e-03, (5/tau)^2: 2.07e+07. For the moment, maybe constant time.
meas:    7.72 M, max t:   +3.05, max tau: 1.10e-03, (5/tau)^2: 2.07e+07. For the moment, maybe constant time.
meas:    7.74 M, max t:   +3.10, max tau: 1.12e-03, (5/tau)^2: 2.01e+07. For the moment, maybe constant time.
meas:    7.79 M, max t:   +3.14, max tau: 1.12e-03, (5/tau)^2: 1.98e+07. For the moment, maybe constant time.
meas:    7.79 M, max t:   +3.14, max tau: 1.13e-03, (5/tau)^2: 1.97e+07. For the moment, maybe constant time.
meas:    7.83 M, max t:   +3.15, max tau: 1.13e-03, (5/tau)^2: 1.97e+07. For the moment, maybe constant time.
meas:    7.86 M, max t:   +3.07, max tau: 1.09e-03, (5/tau)^2: 2.09e+07. For the moment, maybe constant time.
meas:    7.89 M, max t:   +3.08, max tau: 1.10e-03, (5/tau)^2: 2.08e+07. For the moment, maybe constant time.
meas:    7.93 M, max t:   +3.06, max tau: 1.09e-03, (5/tau)^2: 2.12e+07. For the moment, maybe constant time.
meas:    7.94 M, max t:   +3.04, max tau: 1.08e-03, (5/tau)^2: 2.15e+07. For the moment, maybe constant time.
meas:    7.94 M, max t:   +3.04, max tau: 1.08e-03, (5/tau)^2: 2.15e+07. For the moment, maybe constant time.
meas:    7.98 M, max t:   +3.10, max tau: 1.10e-03, (5/tau)^2: 2.08e+07. For the moment, maybe constant time.
meas:    8.02 M, max t:   +3.09, max tau: 1.09e-03, (5/tau)^2: 2.10e+07. For the moment, maybe constant time.
meas:    8.04 M, max t:   +3.05, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:    8.08 M, max t:   +2.93, max tau: 1.03e-03, (5/tau)^2: 2.34e+07. For the moment, maybe constant time.
meas:    8.12 M, max t:   +2.93, max tau: 1.03e-03, (5/tau)^2: 2.37e+07. For the moment, maybe constant time.
meas:    8.15 M, max t:   +2.95, max tau: 1.03e-03, (5/tau)^2: 2.35e+07. For the moment, maybe constant time.
meas:    8.21 M, max t:   +2.90, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:    8.24 M, max t:   +2.86, max tau: 9.97e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    8.24 M, max t:   +2.97, max tau: 1.03e-03, (5/tau)^2: 2.34e+07. For the moment, maybe constant time.
meas:    8.25 M, max t:   +2.94, max tau: 1.02e-03, (5/tau)^2: 2.38e+07. For the moment, maybe constant time.
meas:    8.25 M, max t:   +2.93, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:    8.30 M, max t:   +2.98, max tau: 1.03e-03, (5/tau)^2: 2.33e+07. For the moment, maybe constant time.
meas:    8.34 M, max t:   +2.95, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:    8.37 M, max t:   +2.89, max tau: 9.98e-04, (5/tau)^2: 2.51e+07. For the moment, maybe constant time.
meas:    8.40 M, max t:   +2.93, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:    8.43 M, max t:   +2.96, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:    8.45 M, max t:   +3.01, max tau: 1.03e-03, (5/tau)^2: 2.34e+07. For the moment, maybe constant time.
meas:    8.45 M, max t:   +3.01, max tau: 1.04e-03, (5/tau)^2: 2.33e+07. For the moment, maybe constant time.
meas:    8.46 M, max t:   +2.98, max tau: 1.03e-03, (5/tau)^2: 2.38e+07. For the moment, maybe constant time.
meas:    8.46 M, max t:   +2.97, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    8.49 M, max t:   +2.99, max tau: 1.03e-03, (5/tau)^2: 2.37e+07. For the moment, maybe constant time.
meas:    8.53 M, max t:   +3.02, max tau: 1.03e-03, (5/tau)^2: 2.34e+07. For the moment, maybe constant time.
meas:    8.58 M, max t:   +3.06, max tau: 1.05e-03, (5/tau)^2: 2.29e+07. For the moment, maybe constant time.
meas:    8.60 M, max t:   +3.15, max tau: 1.07e-03, (5/tau)^2: 2.16e+07. For the moment, maybe constant time.
meas:    8.62 M, max t:   +3.20, max tau: 1.09e-03, (5/tau)^2: 2.11e+07. For the moment, maybe constant time.
meas:    8.62 M, max t:   +3.20, max tau: 1.09e-03, (5/tau)^2: 2.10e+07. For the moment, maybe constant time.
meas:    8.66 M, max t:   +3.22, max tau: 1.10e-03, (5/tau)^2: 2.08e+07. For the moment, maybe constant time.
meas:    8.69 M, max t:   +3.24, max tau: 1.10e-03, (5/tau)^2: 2.07e+07. For the moment, maybe constant time.
meas:    8.72 M, max t:   +3.30, max tau: 1.12e-03, (5/tau)^2: 2.00e+07. For the moment, maybe constant time.
meas:    8.75 M, max t:   +3.26, max tau: 1.10e-03, (5/tau)^2: 2.05e+07. For the moment, maybe constant time.
meas:    8.77 M, max t:   +3.22, max tau: 1.09e-03, (5/tau)^2: 2.12e+07. For the moment, maybe constant time.
meas:    8.80 M, max t:   +3.20, max tau: 1.08e-03, (5/tau)^2: 2.15e+07. For the moment, maybe constant time.
meas:    8.83 M, max t:   +3.21, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:    8.85 M, max t:   +3.12, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:    8.87 M, max t:   +3.10, max tau: 1.04e-03, (5/tau)^2: 2.31e+07. For the moment, maybe constant time.
meas:    8.89 M, max t:   +3.22, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:    8.93 M, max t:   +3.29, max tau: 1.10e-03, (5/tau)^2: 2.07e+07. For the moment, maybe constant time.
meas:    8.95 M, max t:   +3.34, max tau: 1.12e-03, (5/tau)^2: 2.01e+07. For the moment, maybe constant time.
meas:    8.98 M, max t:   +3.37, max tau: 1.12e-03, (5/tau)^2: 1.98e+07. For the moment, maybe constant time.
meas:    9.00 M, max t:   +3.43, max tau: 1.14e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    9.03 M, max t:   +3.49, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    9.07 M, max t:   +3.43, max tau: 1.14e-03, (5/tau)^2: 1.92e+07. For the moment, maybe constant time.
meas:    9.07 M, max t:   +3.43, max tau: 1.14e-03, (5/tau)^2: 1.92e+07. For the moment, maybe constant time.
meas:    9.11 M, max t:   +3.37, max tau: 1.12e-03, (5/tau)^2: 2.01e+07. For the moment, maybe constant time.
meas:    9.12 M, max t:   +3.38, max tau: 1.12e-03, (5/tau)^2: 1.99e+07. For the moment, maybe constant time.
meas:    9.16 M, max t:   +3.39, max tau: 1.12e-03, (5/tau)^2: 1.99e+07. For the moment, maybe constant time.
meas:    9.16 M, max t:   +3.39, max tau: 1.12e-03, (5/tau)^2: 2.00e+07. For the moment, maybe constant time.
meas:    9.19 M, max t:   +3.42, max tau: 1.13e-03, (5/tau)^2: 1.96e+07. For the moment, maybe constant time.
meas:    9.22 M, max t:   +3.44, max tau: 1.13e-03, (5/tau)^2: 1.95e+07. For the moment, maybe constant time.
meas:    9.25 M, max t:   +3.49, max tau: 1.15e-03, (5/tau)^2: 1.89e+07. For the moment, maybe constant time.
meas:    9.25 M, max t:   +3.48, max tau: 1.15e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    9.28 M, max t:   +3.48, max tau: 1.14e-03, (5/tau)^2: 1.92e+07. For the moment, maybe constant time.
meas:    9.30 M, max t:   +3.52, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    9.34 M, max t:   +3.44, max tau: 1.13e-03, (5/tau)^2: 1.97e+07. For the moment, maybe constant time.
meas:    9.38 M, max t:   +3.47, max tau: 1.13e-03, (5/tau)^2: 1.95e+07. For the moment, maybe constant time.
meas:    9.40 M, max t:   +3.50, max tau: 1.14e-03, (5/tau)^2: 1.92e+07. For the moment, maybe constant time.
meas:    9.44 M, max t:   +3.44, max tau: 1.12e-03, (5/tau)^2: 2.00e+07. For the moment, maybe constant time.
meas:    9.48 M, max t:   +3.42, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:    9.52 M, max t:   +3.43, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:    9.54 M, max t:   +3.42, max tau: 1.11e-03, (5/tau)^2: 2.04e+07. For the moment, maybe constant time.
meas:    9.56 M, max t:   +3.38, max tau: 1.09e-03, (5/tau)^2: 2.09e+07. For the moment, maybe constant time.
meas:    9.59 M, max t:   +3.34, max tau: 1.08e-03, (5/tau)^2: 2.15e+07. For the moment, maybe constant time.
meas:    9.62 M, max t:   +3.23, max tau: 1.04e-03, (5/tau)^2: 2.31e+07. For the moment, maybe constant time.
meas:    9.66 M, max t:   +3.31, max tau: 1.06e-03, (5/tau)^2: 2.21e+07. For the moment, maybe constant time.
meas:    9.68 M, max t:   +3.28, max tau: 1.05e-03, (5/tau)^2: 2.25e+07. For the moment, maybe constant time.
meas:    9.70 M, max t:   +3.28, max tau: 1.05e-03, (5/tau)^2: 2.25e+07. For the moment, maybe constant time.
meas:    9.75 M, max t:   +3.32, max tau: 1.06e-03, (5/tau)^2: 2.21e+07. For the moment, maybe constant time.
meas:    9.77 M, max t:   +3.26, max tau: 1.04e-03, (5/tau)^2: 2.30e+07. For the moment, maybe constant time.
meas:    9.81 M, max t:   +3.31, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:    9.85 M, max t:   +3.24, max tau: 1.03e-03, (5/tau)^2: 2.35e+07. For the moment, maybe constant time.
meas:    9.88 M, max t:   +3.28, max tau: 1.04e-03, (5/tau)^2: 2.30e+07. For the moment, maybe constant time.
meas:    9.91 M, max t:   +3.32, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:    9.95 M, max t:   +3.33, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:   10.00 M, max t:   +3.40, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:   10.03 M, max t:   +3.42, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:   10.06 M, max t:   +3.40, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:   10.09 M, max t:   +3.44, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:   10.11 M, max t:   +3.43, max tau: 1.08e-03, (5/tau)^2: 2.15e+07. For the moment, maybe constant time.
meas:   10.13 M, max t:   +3.46, max tau: 1.09e-03, (5/tau)^2: 2.12e+07. For the moment, maybe constant time.
meas:   10.15 M, max t:   +3.49, max tau: 1.10e-03, (5/tau)^2: 2.08e+07. For the moment, maybe constant time.
meas:   10.17 M, max t:   +3.49, max tau: 1.09e-03, (5/tau)^2: 2.09e+07. For the moment, maybe constant time.
meas:   10.17 M, max t:   +3.49, max tau: 1.09e-03, (5/tau)^2: 2.09e+07. For the moment, maybe constant time.
meas:   10.18 M, max t:   +3.44, max tau: 1.08e-03, (5/tau)^2: 2.15e+07. For the moment, maybe constant time.
meas:   10.21 M, max t:   +3.50, max tau: 1.10e-03, (5/tau)^2: 2.08e+07. For the moment, maybe constant time.
meas:   10.23 M, max t:   +3.54, max tau: 1.11e-03, (5/tau)^2: 2.04e+07. For the moment, maybe constant time.
meas:   10.23 M, max t:   +3.54, max tau: 1.11e-03, (5/tau)^2: 2.04e+07. For the moment, maybe constant time.
meas:   10.25 M, max t:   +3.52, max tau: 1.10e-03, (5/tau)^2: 2.07e+07. For the moment, maybe constant time.
meas:   10.26 M, max t:   +3.56, max tau: 1.11e-03, (5/tau)^2: 2.03e+07. For the moment, maybe constant time.
meas:   10.29 M, max t:   +3.57, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:   10.34 M, max t:   +3.68, max tau: 1.14e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:   10.38 M, max t:   +3.67, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:   10.40 M, max t:   +3.67, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:   10.43 M, max t:   +3.62, max tau: 1.12e-03, (5/tau)^2: 1.99e+07. For the moment, maybe constant time.
meas:   10.46 M, max t:   +3.54, max tau: 1.09e-03, (5/tau)^2: 2.09e+07. For the moment, maybe constant time.
meas:   10.47 M, max t:   +3.51, max tau: 1.09e-03, (5/tau)^2: 2.12e+07. For the moment, maybe constant time.
meas:   10.49 M, max t:   +3.52, max tau: 1.09e-03, (5/tau)^2: 2.12e+07. For the moment, maybe constant time.
meas:   10.50 M, max t:   +3.48, max tau: 1.08e-03, (5/tau)^2: 2.16e+07. For the moment, maybe constant time.
meas:   10.50 M, max t:   +3.50, max tau: 1.08e-03, (5/tau)^2: 2.15e+07. For the moment, maybe constant time.
meas:   10.53 M, max t:   +3.49, max tau: 1.08e-03, (5/tau)^2: 2.16e+07. For the moment, maybe constant time.
meas:   10.55 M, max t:   +3.54, max tau: 1.09e-03, (5/tau)^2: 2.11e+07. For the moment, maybe constant time.
meas:   10.59 M, max t:   +3.45, max tau: 1.06e-03, (5/tau)^2: 2.23e+07. For the moment, maybe constant time.
meas:   10.61 M, max t:   +3.52, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:   10.63 M, max t:   +3.52, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:   10.64 M, max t:   +3.49, max tau: 1.07e-03, (5/tau)^2: 2.19e+07. For the moment, maybe constant time.
meas:   10.68 M, max t:   +3.51, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:   10.71 M, max t:   +3.44, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:   10.71 M, max t:   +3.39, max tau: 1.04e-03, (5/tau)^2: 2.33e+07. For the moment, maybe constant time.
meas:   10.75 M, max t:   +3.33, max tau: 1.02e-03, (5/tau)^2: 2.42e+07. For the moment, maybe constant time.
meas:   10.76 M, max t:   +3.34, max tau: 1.02e-03, (5/tau)^2: 2.41e+07. For the moment, maybe constant time.
meas:   10.76 M, max t:   +3.35, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:   10.80 M, max t:   +3.41, max tau: 1.04e-03, (5/tau)^2: 2.32e+07. For the moment, maybe constant time.
meas:   10.81 M, max t:   +3.47, max tau: 1.05e-03, (5/tau)^2: 2.25e+07. For the moment, maybe constant time.
meas:   10.85 M, max t:   +3.38, max tau: 1.03e-03, (5/tau)^2: 2.37e+07. For the moment, maybe constant time.
meas:   10.85 M, max t:   +3.38, max tau: 1.03e-03, (5/tau)^2: 2.37e+07. For the moment, maybe constant time.
meas:   10.87 M, max t:   +3.37, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:   10.87 M, max t:   +3.37, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:   10.91 M, max t:   +3.35, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:   10.91 M, max t:   +3.36, max tau: 1.02e-03, (5/tau)^2: 2.42e+07. For the moment, maybe constant time.
meas:   10.95 M, max t:   +3.33, max tau: 1.01e-03, (5/tau)^2: 2.47e+07. For the moment, maybe constant time.
meas:   10.97 M, max t:   +3.24, max tau: 9.77e-04, (5/tau)^2: 2.62e+07. For the moment, maybe constant time.
meas:   10.99 M, max t:   +3.20, max tau: 9.66e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:   10.99 M, max t:   +3.20, max tau: 9.66e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:   11.03 M, max t:   +3.22, max tau: 9.70e-04, (5/tau)^2: 2.66e+07. For the moment, maybe constant time.
meas:   11.03 M, max t:   +3.19, max tau: 9.61e-04, (5/tau)^2: 2.71e+07. For the moment, maybe constant time.
meas:   11.03 M, max t:   +3.19, max tau: 9.59e-04, (5/tau)^2: 2.72e+07. For the moment, maybe constant time.
meas:   11.03 M, max t:   +3.18, max tau: 9.59e-04, (5/tau)^2: 2.72e+07. For the moment, maybe constant time.
meas:   11.04 M, max t:   +3.21, max tau: 9.65e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:   11.08 M, max t:   +3.23, max tau: 9.69e-04, (5/tau)^2: 2.66e+07. For the moment, maybe constant time.
meas:   11.11 M, max t:   +3.10, max tau: 9.31e-04, (5/tau)^2: 2.89e+07. For the moment, maybe constant time.
meas:   11.11 M, max t:   +3.07, max tau: 9.21e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:   11.15 M, max t:   +3.02, max tau: 9.05e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:   11.16 M, max t:   +2.98, max tau: 8.91e-04, (5/tau)^2: 3.15e+07. For the moment, maybe constant time.
meas:   11.19 M, max t:   +2.94, max tau: 8.78e-04, (5/tau)^2: 3.24e+07. For the moment, maybe constant time.
meas:   11.23 M, max t:   +2.87, max tau: 8.57e-04, (5/tau)^2: 3.40e+07. For the moment, maybe constant time.
meas:   11.27 M, max t:   +2.90, max tau: 8.65e-04, (5/tau)^2: 3.34e+07. For the moment, maybe constant time.
meas:   11.30 M, max t:   +2.87, max tau: 8.54e-04, (5/tau)^2: 3.43e+07. For the moment, maybe constant time.
meas:   11.32 M, max t:   +2.82, max tau: 8.37e-04, (5/tau)^2: 3.57e+07. For the moment, maybe constant time.
meas:   11.32 M, max t:   +2.82, max tau: 8.37e-04, (5/tau)^2: 3.57e+07. For the moment, maybe constant time.
meas:   11.36 M, max t:   +2.82, max tau: 8.36e-04, (5/tau)^2: 3.58e+07. For the moment, maybe constant time.
meas:   11.37 M, max t:   +2.75, max tau: 8.15e-04, (5/tau)^2: 3.77e+07. For the moment, maybe constant time.
meas:   11.40 M, max t:   +2.72, max tau: 8.06e-04, (5/tau)^2: 3.84e+07. For the moment, maybe constant time.
meas:   11.45 M, max t:   +2.68, max tau: 7.92e-04, (5/tau)^2: 3.98e+07. For the moment, maybe constant time.
meas:   11.49 M, max t:   +2.77, max tau: 8.17e-04, (5/tau)^2: 3.74e+07. For the moment, maybe constant time.
meas:   11.52 M, max t:   +2.76, max tau: 8.14e-04, (5/tau)^2: 3.78e+07. For the moment, maybe constant time.
meas:   11.56 M, max t:   +2.71, max tau: 7.96e-04, (5/tau)^2: 3.94e+07. For the moment, maybe constant time.
meas:   11.59 M, max t:   +2.73, max tau: 8.03e-04, (5/tau)^2: 3.88e+07. For the moment, maybe constant time.
meas:   11.61 M, max t:   +2.78, max tau: 8.15e-04, (5/tau)^2: 3.77e+07. For the moment, maybe constant time.
meas:   11.64 M, max t:   +2.81, max tau: 8.23e-04, (5/tau)^2: 3.69e+07. For the moment, maybe constant time.
meas:   11.67 M, max t:   +2.88, max tau: 8.44e-04, (5/tau)^2: 3.51e+07. For the moment, maybe constant time.
meas:   11.70 M, max t:   +2.87, max tau: 8.39e-04, (5/tau)^2: 3.55e+07. For the moment, maybe constant time.
meas:   11.70 M, max t:   +2.82, max tau: 8.24e-04, (5/tau)^2: 3.68e+07. For the moment, maybe constant time.
meas:   11.74 M, max t:   +2.78, max tau: 8.10e-04, (5/tau)^2: 3.81e+07. For the moment, maybe constant time.
meas:   11.78 M, max t:   +2.60, max tau: 7.57e-04, (5/tau)^2: 4.36e+07. For the moment, maybe constant time.
meas:   11.78 M, max t:   +2.61, max tau: 7.60e-04, (5/tau)^2: 4.32e+07. For the moment, maybe constant time.
meas:   11.82 M, max t:   +2.58, max tau: 7.50e-04, (5/tau)^2: 4.45e+07. For the moment, maybe constant time.
meas:   11.82 M, max t:   +2.58, max tau: 7.49e-04, (5/tau)^2: 4.45e+07. For the moment, maybe constant time.
meas:   11.88 M, max t:   +2.49, max tau: 7.23e-04, (5/tau)^2: 4.78e+07. For the moment, maybe constant time.
meas:   11.92 M, max t:   +2.51, max tau: 7.28e-04, (5/tau)^2: 4.71e+07. For the moment, maybe constant time.
meas:   11.92 M, max t:   +2.51, max tau: 7.28e-04, (5/tau)^2: 4.71e+07. For the moment, maybe constant time.
meas:   11.97 M, max t:   +2.54, max tau: 7.35e-04, (5/tau)^2: 4.63e+07. For the moment, maybe constant time.
meas:   12.01 M, max t:   +2.59, max tau: 7.48e-04, (5/tau)^2: 4.47e+07. For the moment, maybe constant time.
meas:   12.04 M, max t:   +2.57, max tau: 7.41e-04, (5/tau)^2: 4.55e+07. For the moment, maybe constant time.
meas:   12.05 M, max t:   +2.60, max tau: 7.48e-04, (5/tau)^2: 4.47e+07. For the moment, maybe constant time.
meas:   12.07 M, max t:   +2.62, max tau: 7.54e-04, (5/tau)^2: 4.40e+07. For the moment, maybe constant time.
meas:   12.08 M, max t:   +2.65, max tau: 7.63e-04, (5/tau)^2: 4.29e+07. For the moment, maybe constant time.
meas:   12.12 M, max t:   +2.65, max tau: 7.62e-04, (5/tau)^2: 4.30e+07. For the moment, maybe constant time.
meas:   12.14 M, max t:   +2.76, max tau: 7.93e-04, (5/tau)^2: 3.97e+07. For the moment, maybe constant time.
meas:   12.17 M, max t:   +2.74, max tau: 7.86e-04, (5/tau)^2: 4.05e+07. For the moment, maybe constant time.
meas:   12.20 M, max t:   +2.75, max tau: 7.86e-04, (5/tau)^2: 4.04e+07. For the moment, maybe constant time.
meas:   12.24 M, max t:   +2.70, max tau: 7.71e-04, (5/tau)^2: 4.20e+07. For the moment, maybe constant time.
meas:   12.27 M, max t:   +2.74, max tau: 7.82e-04, (5/tau)^2: 4.09e+07. For the moment, maybe constant time.
meas:   12.30 M, max t:   +2.75, max tau: 7.85e-04, (5/tau)^2: 4.06e+07. For the moment, maybe constant time.
meas:   12.33 M, max t:   +2.76, max tau: 7.86e-04, (5/tau)^2: 4.05e+07. For the moment, maybe constant time.
meas:   12.35 M, max t:   +2.75, max tau: 7.82e-04, (5/tau)^2: 4.09e+07. For the moment, maybe constant time.
meas:   12.36 M, max t:   +2.73, max tau: 7.76e-04, (5/tau)^2: 4.15e+07. For the moment, maybe constant time.
meas:   12.38 M, max t:   +2.73, max tau: 7.75e-04, (5/tau)^2: 4.16e+07. For the moment, maybe constant time.
meas:   12.39 M, max t:   +2.69, max tau: 7.65e-04, (5/tau)^2: 4.27e+07. For the moment, maybe constant time.
meas:   12.41 M, max t:   +2.71, max tau: 7.68e-04, (5/tau)^2: 4.24e+07. For the moment, maybe constant time.
meas:   12.45 M, max t:   +2.69, max tau: 7.63e-04, (5/tau)^2: 4.29e+07. For the moment, maybe constant time.
meas:   12.45 M, max t:   +2.71, max tau: 7.68e-04, (5/tau)^2: 4.24e+07. For the moment, maybe constant time.
meas:   12.48 M, max t:   +2.78, max tau: 7.87e-04, (5/tau)^2: 4.04e+07. For the moment, maybe constant time.
meas:   12.51 M, max t:   +2.81, max tau: 7.93e-04, (5/tau)^2: 3.97e+07. For the moment, maybe constant time.
meas:   12.53 M, max t:   +2.86, max tau: 8.09e-04, (5/tau)^2: 3.82e+07. For the moment, maybe constant time.
meas:   12.57 M, max t:   +2.85, max tau: 8.04e-04, (5/tau)^2: 3.87e+07. For the moment, maybe constant time.
meas:   12.60 M, max t:   +2.90, max tau: 8.18e-04, (5/tau)^2: 3.74e+07. For the moment, maybe constant time.
meas:   12.63 M, max t:   +2.94, max tau: 8.27e-04, (5/tau)^2: 3.66e+07. For the moment, maybe constant time.
meas:   12.63 M, max t:   +2.93, max tau: 8.24e-04, (5/tau)^2: 3.69e+07. For the moment, maybe constant time.
meas:   12.67 M, max t:   +2.91, max tau: 8.18e-04, (5/tau)^2: 3.74e+07. For the moment, maybe constant time.
meas:   12.68 M, max t:   +2.87, max tau: 8.05e-04, (5/tau)^2: 3.86e+07. For the moment, maybe constant time.
meas:   12.72 M, max t:   +2.85, max tau: 7.99e-04, (5/tau)^2: 3.92e+07. For the moment, maybe constant time.
meas:   12.74 M, max t:   +2.79, max tau: 7.83e-04, (5/tau)^2: 4.08e+07. For the moment, maybe constant time.
meas:   12.79 M, max t:   +2.80, max tau: 7.84e-04, (5/tau)^2: 4.07e+07. For the moment, maybe constant time.
meas:   12.82 M, max t:   +2.84, max tau: 7.93e-04, (5/tau)^2: 3.97e+07. For the moment, maybe constant time.
meas:   12.86 M, max t:   +2.78, max tau: 7.76e-04, (5/tau)^2: 4.15e+07. For the moment, maybe constant time.
meas:   12.88 M, max t:   +2.78, max tau: 7.76e-04, (5/tau)^2: 4.16e+07. For the moment, maybe constant time.
meas:   12.90 M, max t:   +2.82, max tau: 7.85e-04, (5/tau)^2: 4.06e+07. For the moment, maybe constant time.
meas:   12.93 M, max t:   +2.87, max tau: 8.00e-04, (5/tau)^2: 3.91e+07. For the moment, maybe constant time.
meas:   12.95 M, max t:   +2.84, max tau: 7.90e-04, (5/tau)^2: 4.01e+07. For the moment, maybe constant time.
meas:   12.97 M, max t:   +2.87, max tau: 7.96e-04, (5/tau)^2: 3.94e+07. For the moment, maybe constant time.
meas:   13.01 M, max t:   +2.87, max tau: 7.95e-04, (5/tau)^2: 3.95e+07. For the moment, maybe constant time.
meas:   13.01 M, max t:   +2.88, max tau: 7.98e-04, (5/tau)^2: 3.92e+07. For the moment, maybe constant time.
meas:   13.04 M, max t:   +2.81, max tau: 7.77e-04, (5/tau)^2: 4.14e+07. For the moment, maybe constant time.
meas:   13.07 M, max t:   +2.76, max tau: 7.63e-04, (5/tau)^2: 4.30e+07. For the moment, maybe constant time.
meas:   13.07 M, max t:   +2.73, max tau: 7.54e-04, (5/tau)^2: 4.40e+07. For the moment, maybe constant time.
meas:   13.10 M, max t:   +2.73, max tau: 7.55e-04, (5/tau)^2: 4.38e+07. For the moment, maybe constant time.
meas:   13.12 M, max t:   +2.75, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:   13.16 M, max t:   +2.75, max tau: 7.57e-04, (5/tau)^2: 4.36e+07. For the moment, maybe constant time.
meas:   13.21 M, max t:   +2.79, max tau: 7.67e-04, (5/tau)^2: 4.24e+07. For the moment, maybe constant time.
meas:   13.23 M, max t:   +2.79, max tau: 7.67e-04, (5/tau)^2: 4.25e+07. For the moment, maybe constant time.
meas:   13.25 M, max t:   +2.86, max tau: 7.86e-04, (5/tau)^2: 4.05e+07. For the moment, maybe constant time.
meas:   13.25 M, max t:   +2.87, max tau: 7.88e-04, (5/tau)^2: 4.03e+07. For the moment, maybe constant time.
meas:   13.25 M, max t:   +2.86, max tau: 7.86e-04, (5/tau)^2: 4.04e+07. For the moment, maybe constant time.
meas:   13.26 M, max t:   +2.90, max tau: 7.96e-04, (5/tau)^2: 3.95e+07. For the moment, maybe constant time.
meas:   13.28 M, max t:   +2.87, max tau: 7.88e-04, (5/tau)^2: 4.03e+07. For the moment, maybe constant time.
meas:   13.30 M, max t:   +2.84, max tau: 7.79e-04, (5/tau)^2: 4.12e+07. For the moment, maybe constant time.
meas:   13.34 M, max t:   +2.91, max tau: 7.96e-04, (5/tau)^2: 3.94e+07. For the moment, maybe constant time.
meas:   13.37 M, max t:   +2.93, max tau: 8.01e-04, (5/tau)^2: 3.90e+07. For the moment, maybe constant time.
meas:   13.41 M, max t:   +2.89, max tau: 7.88e-04, (5/tau)^2: 4.03e+07. For the moment, maybe constant time.
meas:   13.44 M, max t:   +2.95, max tau: 8.06e-04, (5/tau)^2: 3.85e+07. For the moment, maybe constant time.
meas:   13.48 M, max t:   +2.95, max tau: 8.05e-04, (5/tau)^2: 3.86e+07. For the moment, maybe constant time.
meas:   13.53 M, max t:   +2.98, max tau: 8.10e-04, (5/tau)^2: 3.81e+07. For the moment, maybe constant time.
meas:   13.55 M, max t:   +2.98, max tau: 8.10e-04, (5/tau)^2: 3.81e+07. For the moment, maybe constant time.


==> eval/dudect_results/sha256_sjcl_borked.dat <==
  1.85
135.69
193.75
191.94
229.43
280.54
316.58
350.78
348.67
380.20
420.07
450.73
454.95
482.73
521.59


==> eval/dudect_results/sha256_sjcl_borked.txt <==
meas:    0.06 M, max t:   +1.85, max tau: 7.44e-03, (5/tau)^2: 4.52e+05. For the moment, maybe constant time.
meas:    0.07 M, max t: +135.69, max tau: 5.15e-01, (5/tau)^2: 9.42e+01. Probably not constant time.
meas:    0.10 M, max t: +193.75, max tau: 6.11e-01, (5/tau)^2: 6.69e+01. Probably not constant time.
meas:    0.13 M, max t: +191.94, max tau: 5.32e-01, (5/tau)^2: 8.83e+01. Probably not constant time.
meas:    0.14 M, max t: +229.43, max tau: 6.05e-01, (5/tau)^2: 6.83e+01. Probably not constant time.
meas:    0.18 M, max t: +280.54, max tau: 6.62e-01, (5/tau)^2: 5.70e+01. Probably not constant time.
meas:    0.21 M, max t: +316.58, max tau: 6.87e-01, (5/tau)^2: 5.30e+01. Probably not constant time.
meas:    0.28 M, max t: +350.78, max tau: 6.66e-01, (5/tau)^2: 5.64e+01. Probably not constant time.
meas:    0.29 M, max t: +348.67, max tau: 6.45e-01, (5/tau)^2: 6.01e+01. Probably not constant time.
meas:    0.32 M, max t: +380.20, max tau: 6.69e-01, (5/tau)^2: 5.59e+01. Probably not constant time.
meas:    0.36 M, max t: +420.07, max tau: 6.97e-01, (5/tau)^2: 5.15e+01. Probably not constant time.
meas:    0.40 M, max t: +450.73, max tau: 7.17e-01, (5/tau)^2: 4.86e+01. Probably not constant time.
meas:    0.39 M, max t: +454.95, max tau: 7.33e-01, (5/tau)^2: 4.66e+01. Probably not constant time.
meas:    0.42 M, max t: +482.73, max tau: 7.48e-01, (5/tau)^2: 4.47e+01. Probably not constant time.
meas:    0.45 M, max t: +521.59, max tau: 7.80e-01, (5/tau)^2: 4.11e+01. Definitely not constant time.


==> eval/dudect_results/sha256_wasm.dat <==
  1.83
  1.78
  1.83
  2.13
  2.13
  2.22
  2.61
  2.25
  2.29
  2.63
  2.53
  2.68
  2.44
  2.15
  2.10
  1.97
  1.89
  2.20
  2.20
  2.39
  2.52
  2.48
  2.31
  1.99
  1.96
  1.96
  1.78
  1.78
  1.48
  1.53
  1.53
  1.53
  1.53
  1.55
  1.53
  1.53
  1.53
  1.53
  1.53
  1.50
  1.50
  1.50
  1.49
  1.51
  1.43
  1.43
  1.40
  1.48
  1.50
  1.52
  1.61
  1.58
  1.54
  1.47
  1.63
  1.57
  1.59
  1.60
  1.84
  1.73
  1.73
  2.13
  2.10
  2.23
  2.11
  2.11
  2.10
  1.99
  1.58
  1.69
  1.63
  1.65
  1.72
  1.83
  1.80
  1.72
  1.70
  1.89
  2.00
  2.41
  2.43
  2.34
  2.40
  2.46
  2.34
  2.33
  2.13
  2.13
  2.01
  1.88
  1.78
  1.76
  1.70
  1.73
  1.91
  1.80
  1.73
  1.73
  1.71
  1.53
  1.46
  1.51
  1.51
  1.55
  1.61
  1.64
  1.65
  1.67
  1.73
  1.77
  1.84
  1.73
  1.92
  1.94
  1.96
  1.97
  1.98
  2.06
  1.94
  1.93
  1.98
  2.07
  1.93
  1.85
  1.91
  2.00
  2.23
  2.10
  2.16
  2.35
  2.41
  2.41
  2.26
  2.25
  2.19
  2.13
  2.17
  2.22
  2.13
  2.20
  2.27
  2.30
  2.21
  2.16
  2.14
  2.03
  2.12
  2.15
  2.07
  2.05
  2.09
  2.08
  2.21
  2.31
  2.42
  2.50
  2.59
  2.56
  2.51
  2.54
  2.57
  2.61
  2.44
  2.43
  2.32
  2.27
  2.35
  2.33
  2.37
  2.39
  2.52
  2.44
  2.52
  2.46
  2.41
  2.46
  2.51
  2.47
  2.40
  2.48
  2.48
  2.43
  2.40
  2.41
  2.50
  2.47
  2.50
  2.58
  2.56
  2.56
  2.55
  2.62
  2.60
  2.62
  2.60
  2.70
  2.69
  2.73
  2.72
  2.59
  2.57
  2.71
  2.74
  2.78
  2.88
  2.79
  2.85
  2.89
  2.91
  2.91
  2.85
  2.84
  2.80
  2.76
  2.73
  2.80
  2.77
  2.74
  2.77
  2.79
  2.86
  2.91
  2.82
  2.70
  2.75
  2.77
  2.86
  2.92
  2.89
  2.86
  2.88
  2.90
  2.99
  3.01
  2.99
  2.98
  3.02
  3.08
  3.02
  3.04
  3.06
  3.00
  3.03
  2.98
  3.02
  3.06
  3.05
  2.90
  2.90
  3.01
  2.98
  2.91
  2.87
  2.85
  2.93
  2.99
  3.01
  2.92
  2.93
  3.02
  3.00
  3.12
  3.08
  3.08
  3.02
  3.00
  2.94
  2.92
  2.94
  2.83
  2.78
  2.78
  2.73
  2.79
  2.74
  2.79
  2.75
  2.73
  2.69
  2.75
  2.73
  2.69
  2.69
  2.67
  2.64
  2.59
  2.58
  2.51
  2.45
  2.46
  2.46
  2.41
  2.32
  2.25
  2.29
  2.37
  2.40
  2.34
  2.30
  2.26
  2.20
  2.16
  2.24
  2.23
  2.20
  2.25
  2.17
  2.17
  2.21
  2.18
  2.14
  2.13
  2.17
  2.17
  2.10
  2.13
  2.17
  2.15
  2.21
  2.21
  2.25
  2.24
  2.31
  2.30
  2.37
  2.39
  2.37
  2.38
  2.34
  2.29
  2.33
  2.30
  2.28
  2.19
  2.22
  2.24
  2.31
  2.24
  2.26
  2.32
  2.31
  2.28
  2.28
  2.30
  2.28
  2.24
  2.22
  2.22
  2.19
  2.05
  2.05
  2.05
  2.03
  2.03
  1.98
  2.03
  1.99
  2.03
  2.02
  2.01
  2.06
  1.99
  1.98
  1.98
  1.98
  2.02
  2.03
  2.04
  2.03
  2.02
  2.10
  2.07
  2.01
  1.95
  1.92
  1.95
  1.97
  1.95
  2.02
  2.09
  2.14
  2.02
  2.05
  1.96
  1.93
  1.88
  1.94
  1.90
  1.90
  1.77
  1.81
  1.78
  1.81
  1.82
  1.86
  1.89
  1.91
  1.88
  1.94
  2.01
  2.04
  2.10
  2.13
  2.11
  2.12
  2.17
  2.20
  2.20
  2.16
  2.19
  2.15
  2.11
  2.11
  2.06
  2.04
  2.02
  2.02
  2.03
  1.97
  1.92
  1.95
  2.04
  2.08
  2.13
  2.09
  2.02
  2.05
  2.00
  1.99
  2.01
  2.00
  2.06
  1.98
  2.02
  1.98
  1.93
  1.90
  1.88
  1.93
  1.93
  1.94
  1.92
  1.97
  1.96
  1.94
  1.93
  1.88
  1.87
  1.84
  1.87
  1.93
  1.94
  1.93
  1.86
  1.96
  1.97
  1.96
  1.98
  1.99
  2.01
  2.03
  2.09
  2.13
  2.09
  2.15
  2.10
  2.08
  2.13
  2.18
  2.21
  2.20
  2.20
  2.24
  2.27
  2.24
  2.28
  2.25
  2.24
  2.24
  2.25
  2.23
  2.22
  2.19
  2.19
  2.20
  2.29
  2.33
  2.40
  2.40
  2.45
  2.42
  2.43
  2.41
  2.41
  2.41
  2.46
  2.44
  2.41
  2.35
  2.36
  2.37
  2.40
  2.33
  2.33
  2.31
  2.35
  2.37
  2.39
  2.42
  2.46
  2.44
  2.47
  2.45
  2.48
  2.46
  2.45
  2.47
  2.44
  2.36
  2.36
  2.40
  2.47
  2.50
  2.39
  2.44
  2.37
  2.39
  2.39
  2.35
  2.41
  2.45
  2.48
  2.48
  2.45
  2.46
  2.45
  2.45
  2.39
  2.34
  2.32
  2.43
  2.37
  2.34
  2.34
  2.28
  2.30
  2.21
  2.22
  2.25
  2.21
  2.22
  2.25
  2.25
  2.30
  2.30
  2.22
  2.19
  2.14
  2.11
  2.09
  2.10
  2.09
  2.04
  2.05
  2.05
  2.11
  2.13
  2.15
  2.19
  2.18
  2.19
  2.18
  2.18
  2.12
  2.16
  2.15
  2.08
  2.09
  2.07
  2.08
  2.10
  2.10
  2.08
  2.06
  1.92
  1.88
  1.84
  1.76
  1.79
  1.81
  1.77
  1.77
  1.83
  1.83
  1.81
  1.82
  1.77
  1.80
  1.74
  1.81
  1.81
  1.75
  1.75
  1.80
  1.79
  1.78
  1.69
  1.69
  1.73
  1.68
  1.63
  1.64
  1.64
  1.63
  1.59
  1.60
  1.64
  1.74
  1.74
  1.73
  1.73
  1.72
  1.72
  1.62
  1.60
  1.59
  1.61
  1.60
  1.61
  1.61
  1.55
  1.53
  1.54
  1.50
  1.44
  1.49
  1.51
  1.51
  1.48
  1.41
  1.41
  1.46
  1.53
  1.55
  1.54
  1.58
  1.53
  1.56
  1.57
  1.53
  1.47
  1.39
  1.39
  1.37
  1.43
  1.42
  1.42
  1.42
  1.39
  1.35
  1.43
  1.38
  1.39
  1.39
  1.43
  1.43
  1.45
  1.43
  1.46
  1.39
  1.30
  1.32
  1.31
  1.31
  1.31
  1.35
  1.40
  1.44
  1.48
  1.41
  1.43
  1.39
  1.32
  1.35
  1.33
  1.34
  1.35
  1.39
  1.39
  1.42
  1.43
  1.39
  1.46
  1.46
  1.44
  1.46
  1.50
  1.44
  1.39
  1.39
  1.36
  1.43
  1.46
  1.46
  1.53
  1.55
  1.57
  1.54
  1.48
  1.44
  1.40
  1.36
  1.42
  1.45
  1.49
  1.55
  1.53
  1.54
  1.60
  1.63
  1.62
  1.64
  1.57
  1.62
  1.57
  1.64
  1.64
  1.61
  1.69
  1.63
  1.72
  1.66
  1.66
  1.63
  1.64
  1.59
  1.57
  1.52
  1.55
  1.52
  1.49
  1.44
  1.44
  1.42
  1.39
  1.35
  1.34
  1.32
  1.32
  1.36
  1.38
  1.37
  1.39
  1.47
  1.47
  1.58
  1.55
  1.53
  1.47
  1.46
  1.53
  1.53
  1.54
  1.66
  1.74
  1.80
  1.79
  1.79
  1.75
  1.86
  1.83
  1.83
  1.85
  1.86
  1.90
  1.90
  1.89
  1.78
  1.87
  1.88
  1.93
  1.80
  1.82
  1.78
  1.78
  1.82
  1.77
  1.83
  1.85
  1.89
  1.89
  1.89
  1.98
  2.04
  1.99
  1.93
  2.03
  2.06
  2.12
  2.06
  2.06
  2.04
  2.01
  2.02
  1.96
  1.87
  1.80
  1.78
  1.73
  1.77
  1.76
  1.74
  1.75
  1.82
  1.81
  1.82
  1.74
  1.72
  1.69
  1.74
  1.69
  1.75
  1.66
  1.64
  1.63
  1.61
  1.59
  1.60
  1.60
  1.63
  1.64
  1.64
  1.53
  1.51
  1.51
  1.49
  1.57
  1.57
  1.54
  1.58
  1.55
  1.52
  1.46
  1.46
  1.40
  1.41
  1.44
  1.45
  1.48
  1.42
  1.44
  1.40
  1.43
  1.39
  1.30
  1.30
  1.34
  1.37
  1.33
  1.29
  1.31
  1.30
  1.25
  1.23
  1.25
  1.23
  1.28
  1.21
  1.28
  1.29
  1.22
  1.23
  1.23
  1.26
  1.29
  1.42
  1.45
  1.29
  1.27
  1.24
  1.24
  1.23
  1.17
  1.16
  1.17
  1.20
  1.22
  1.23
  1.20
  1.19
  1.19
  1.30
  1.31
  1.30
  1.27
  1.26
  1.25
  1.24
  1.29
  1.30
  1.27
  1.29
  1.30
  1.28
  1.31
  1.33
  1.35
  1.36
  1.37
  1.39
  1.39
  1.41
  1.41
  1.41
  1.31
  1.32
  1.32
  1.27
  1.26
  1.31
  1.25
  1.28
  1.29
  1.25
  1.26
  1.26
  1.28
  1.30
  1.33
  1.34
  1.40
  1.34
  1.32
  1.36
  1.34
  1.39
  1.33
  1.37
  1.38
  1.39
  1.39
  1.38
  1.44
  1.45
  1.49
  1.44
  1.45
  1.45
  1.47
  1.47
  1.48
  1.49
  1.45
  1.45
  1.46
  1.46
  1.47
  1.50
  1.55
  1.60
  1.64
  1.62
  1.59
  1.57
  1.60
  1.62
  1.65
  1.65
  1.67
  1.71
  1.73
  1.78
  1.72
  1.68
  1.69
  1.69
  1.72
  1.75
  1.77
  1.75
  1.76
  1.76
  1.74
  1.75
  1.78
  1.82
  1.79
  1.80
  1.78
  1.75
  1.79
  1.80
  1.83
  1.82
  1.84
  1.83
  1.82
  1.77
  1.75
  1.75
  1.76
  1.74
  1.70
  1.68
  1.65
  1.69
  1.65
  1.69
  1.63
  1.61
  1.58
  1.60
  1.61
  1.58
  1.60
  1.66
  1.63
  1.64
  1.70
  1.64
  1.59
  1.64
  1.69
  1.67
  1.64
  1.65
  1.65
  1.67
  1.68
  1.61
  1.64
  1.65
  1.65
  1.64
  1.62
  1.61
  1.56
  1.60
  1.61
  1.62
  1.71
  1.69
  1.69
  1.67
  1.73
  1.72
  1.70
  1.66
  1.68
  1.69
  1.77
  1.77
  1.74
  1.73
  1.71
  1.82
  1.82
  1.86
  1.82
  1.84
  1.84
  1.83
  1.78
  1.71
  1.70
  1.70
  1.69
  1.71
  1.70
  1.71
  1.76
  1.75
  1.76
  1.73
  1.75
  1.73
  1.68
  1.73
  1.70
  1.72
  1.70
  1.70
  1.68
  1.68
  1.70
  1.70
  1.73
  1.76
  1.82
  1.82
  1.86
  1.86
  1.85
  1.83
  1.85
  1.80
  1.75
  1.74
  1.72
  1.71
  1.69
  1.67
  1.69
  1.71
  1.70
  1.71
  1.73
  1.76
  1.73
  1.72
  1.76
  1.81
  1.81
  1.83
  1.83
  1.84
  1.79
  1.73
  1.74
  1.71
  1.67
  1.66
  1.68
  1.70
  1.70
  1.67
  1.67
  1.68
  1.63
  1.65
  1.64
  1.64
  1.69
  1.70
  1.73
  1.76
  1.74
  1.73
  1.72
  1.71
  1.75
  1.79
  1.85
  1.85
  1.87
  1.82
  1.86
  1.74
  1.74
  1.73
  1.70
  1.70
  1.65
  1.66
  1.66
  1.64
  1.66
  1.70
  1.78
  1.75
  1.71
  1.68
  1.66
  1.65
  1.62
  1.57
  1.54
  1.55
  1.57
  1.53
  1.48
  1.48
  1.48
  1.48
  1.47
  1.52
  1.50
  1.53
  1.52
  1.53
  1.53
  1.57
  1.55
  1.52
  1.53
  1.51
  1.52
  1.53
  1.50
  1.53
  1.51
  1.50
  1.50
  1.51
  1.53
  1.51
  1.57
  1.60
  1.56
  1.55
  1.50
  1.55
  1.56
  1.54
  1.53
  1.64
  1.67
  1.71
  1.72
  1.74
  1.78
  1.82
  1.77
  1.72
  1.75
  1.68
  1.73
  1.73
  1.71
  1.71
  1.70
  1.71
  1.66
  1.72
  1.70
  1.68
  1.71
  1.73
  1.75
  1.78
  1.81
  1.77
  1.81
  1.79
  1.81
  1.79
  1.83
  1.81
  1.81
  1.80
  1.75
  1.78
  1.77
  1.75
  1.70
  1.72
  1.75
  1.77
  1.81
  1.82
  1.85
  1.88
  1.91
  1.95
  1.98
  1.93
  1.95
  1.99
  1.96
  1.93
  1.97
  2.00
  1.96
  2.01
  2.00
  2.06
  2.08
  2.07
  2.07
  2.05
  2.05
  2.05
  2.07
  2.07
  2.08
  2.09
  2.05
  2.04
  2.06
  2.01
  2.00
  1.98
  1.97
  2.02
  1.98
  1.95
  1.97
  1.97
  1.97
  2.01
  1.94
  1.94
  1.94
  1.96
  2.00
  1.99
  1.94
  1.97
  1.97
  1.94
  1.95
  1.95
  1.93
  1.97
  1.98
  2.00
  2.04
  2.05
  2.03
  2.01
  2.01
  2.05
  2.07
  2.08
  2.10
  2.13
  2.14
  2.10
  2.06
  2.05
  2.06
  2.10
  2.11
  2.13
  2.14
  2.10
  2.08
  2.06
  2.04
  1.98
  2.09
  2.12
  2.10
  2.05
  2.03
  2.05
  2.08
  2.06
  2.06
  2.08
  2.05
  2.05
  2.09
  2.08
  2.04
  2.05
  1.99
  2.01
  2.00
  2.03
  2.05
  2.02
  2.01
  2.09
  2.11
  2.12
  2.11
  2.10
  2.08
  2.11
  2.11
  2.11
  2.11
  2.11
  2.12
  2.17
  2.17
  2.17
  2.16
  2.13
  2.12
  2.10
  2.08
  2.05
  2.05
  2.11
  2.09
  2.10
  2.07
  2.10
  2.12
  2.14
  2.15
  2.13
  2.16
  2.18
  2.14
  2.13
  2.18
  2.18
  2.19
  2.19
  2.21
  2.20
  2.19
  2.18
  2.15
  2.19
  2.18
  2.18
  2.15
  2.15
  2.12
  2.14
  2.16
  2.15
  2.18
  2.22
  2.19
  2.20
  2.21
  2.21
  2.20
  2.20
  2.18
  2.17
  2.15
  2.14
  2.10
  2.09
  2.10
  2.10
  2.12
  2.13
  2.11
  2.09
  2.13
  2.17
  2.18
  2.18
  2.15
  2.16
  2.18
  2.15
  2.17
  2.17
  2.18
  2.18
  2.15
  2.18
  2.17
  2.15
  2.12
  2.13
  2.12
  2.16
  2.18
  2.24
  2.28
  2.27
  2.32
  2.31
  2.32
  2.30
  2.26
  2.28
  2.23
  2.24
  2.17
  2.19
  2.21
  2.20
  2.20
  2.19
  2.14
  2.11
  2.09
  2.08
  2.06
  2.06
  2.08
  2.06
  2.07
  2.02
  2.04
  2.05
  2.05
  2.03
  2.05
  2.04
  2.01
  1.98
  1.95
  1.93
  1.94
  1.93
  1.94
  1.92
  1.91
  1.95
  1.93
  1.90
  1.89
  1.91
  1.92
  1.88
  1.89
  1.90
  1.89
  1.90
  1.95
  1.95
  1.90
  1.88
  1.87
  1.87
  1.85
  1.86
  1.86
  1.86
  1.86
  1.85
  1.85
  1.83
  1.82
  1.85
  1.85
  1.91
  1.86
  1.88
  1.92
  1.92
  1.94
  1.94
  1.94
  1.93
  1.94
  1.93
  1.92
  1.96
  1.92
  1.91
  1.92
  1.90
  1.86
  1.86
  1.91
  1.88
  1.86
  1.84
  1.79
  1.80
  1.81
  1.81
  1.80
  1.79
  1.79
  1.81
  1.82
  1.84
  1.85
  1.86
  1.84
  1.85
  1.84
  1.84
  1.86
  1.82
  1.81
  1.80
  1.82
  1.80
  1.82
  1.83
  1.84
  1.85
  1.85
  1.89
  1.90
  1.90
  1.93
  1.96
  1.97
  1.98
  2.04
  2.01
  2.01
  2.08
  2.04
  2.01
  2.02
  2.01
  2.00
  2.04
  2.02
  2.02
  1.99
  2.04
  2.01
  2.03
  2.01
  2.01
  2.01
  2.04
  2.04
  2.03
  2.00
  1.98
  1.96
  1.97
  1.96
  1.98
  1.99
  1.97
  1.96
  1.92
  1.92
  1.90
  1.89
  1.87
  1.84
  1.86
  1.91
  1.94
  1.92
  1.91
  1.91
  1.91
  1.90
  1.95
  1.90
  1.87
  1.84
  1.86
  1.81
  1.81
  1.85
  1.80
  1.81
  1.83
  1.82
  1.82
  1.78
  1.78
  1.78
  1.76
  1.74
  1.71
  1.65
  1.67
  1.64
  1.66
  1.61
  1.61
  1.64
  1.64
  1.67
  1.66
  1.63
  1.62
  1.59
  1.57
  1.58
  1.61
  1.63
  1.60
  1.60
  1.61
  1.59
  1.60
  1.59
  1.58
  1.58
  1.56
  1.57
  1.55
  1.58
  1.55
  1.56
  1.55
  1.56
  1.60
  1.55
  1.52
  1.54
  1.55
  1.55
  1.58
  1.56
  1.55
  1.52
  1.49
  1.50
  1.51
  1.52
  1.53
  1.51
  1.51
  1.51
  1.51
  1.52
  1.52
  1.52
  1.50
  1.50
  1.51
  1.55
  1.57
  1.52
  1.48
  1.47
  1.53
  1.50
  1.48
  1.49
  1.50
  1.50
  1.51
  1.59
  1.59
  1.63
  1.62
  1.62
  1.63
  1.64
  1.65
  1.65
  1.68
  1.67
  1.64
  1.64
  1.62
  1.64
  1.66
  1.68
  1.67
  1.67
  1.66
  1.68
  1.68
  1.68
  1.71
  1.71
  1.73
  1.71
  1.72
  1.72
  1.71
  1.72
  1.75
  1.72
  1.71
  1.69
  1.72
  1.72
  1.75
  1.75
  1.74
  1.74
  1.76
  1.72
  1.74
  1.78
  1.82
  1.79
  1.80
  1.78
  1.80
  1.81
  1.78
  1.80
  1.78
  1.79
  1.73
  1.72
  1.73
  1.75
  1.76
  1.74
  1.78
  1.77
  1.77
  1.74
  1.76
  1.76
  1.75
  1.78
  1.83
  1.84
  1.85
  1.84
  1.85
  1.84
  1.85
  1.88
  1.89
  1.90
  1.91
  1.96
  1.96
  1.93
  1.91
  1.85
  1.92
  1.97
  1.98
  1.97
  1.96
  1.97
  1.97
  1.93
  1.95
  1.94
  1.94
  1.95
  1.95
  1.95
  1.98
  1.95
  1.95
  1.95
  1.97
  1.96
  1.94
  1.97
  1.96
  1.92
  1.91
  1.91
  1.88
  1.85
  1.82
  1.80
  1.85
  1.85
  1.84



==> eval/dudect_results/sha256_wasm.txt <==
meas:    0.04 M, max t:   +1.83, max tau: 8.89e-03, (5/tau)^2: 3.16e+05. For the moment, maybe constant time.
meas:    0.03 M, max t:   +1.78, max tau: 1.10e-02, (5/tau)^2: 2.08e+05. For the moment, maybe constant time.
meas:    0.30 M, max t:   +1.83, max tau: 3.35e-03, (5/tau)^2: 2.23e+06. For the moment, maybe constant time.
meas:    0.31 M, max t:   +2.13, max tau: 3.82e-03, (5/tau)^2: 1.71e+06. For the moment, maybe constant time.
meas:    0.48 M, max t:   +2.13, max tau: 3.06e-03, (5/tau)^2: 2.67e+06. For the moment, maybe constant time.
meas:    0.37 M, max t:   +2.22, max tau: 3.64e-03, (5/tau)^2: 1.89e+06. For the moment, maybe constant time.
meas:    0.43 M, max t:   +2.61, max tau: 3.97e-03, (5/tau)^2: 1.59e+06. For the moment, maybe constant time.
meas:    0.52 M, max t:   +2.25, max tau: 3.13e-03, (5/tau)^2: 2.55e+06. For the moment, maybe constant time.
meas:    0.58 M, max t:   +2.29, max tau: 2.99e-03, (5/tau)^2: 2.79e+06. For the moment, maybe constant time.
meas:    0.65 M, max t:   +2.63, max tau: 3.26e-03, (5/tau)^2: 2.35e+06. For the moment, maybe constant time.
meas:    0.69 M, max t:   +2.53, max tau: 3.04e-03, (5/tau)^2: 2.70e+06. For the moment, maybe constant time.
meas:    0.75 M, max t:   +2.68, max tau: 3.09e-03, (5/tau)^2: 2.61e+06. For the moment, maybe constant time.
meas:    0.81 M, max t:   +2.44, max tau: 2.70e-03, (5/tau)^2: 3.43e+06. For the moment, maybe constant time.
meas:    0.88 M, max t:   +2.15, max tau: 2.29e-03, (5/tau)^2: 4.76e+06. For the moment, maybe constant time.
meas:    0.93 M, max t:   +2.10, max tau: 2.18e-03, (5/tau)^2: 5.26e+06. For the moment, maybe constant time.
meas:    1.00 M, max t:   +1.97, max tau: 1.96e-03, (5/tau)^2: 6.50e+06. For the moment, maybe constant time.
meas:    1.07 M, max t:   +1.89, max tau: 1.82e-03, (5/tau)^2: 7.52e+06. For the moment, maybe constant time.
meas:    1.13 M, max t:   +2.20, max tau: 2.07e-03, (5/tau)^2: 5.86e+06. For the moment, maybe constant time.
meas:    1.19 M, max t:   +2.20, max tau: 2.02e-03, (5/tau)^2: 6.15e+06. For the moment, maybe constant time.
meas:    1.27 M, max t:   +2.39, max tau: 2.13e-03, (5/tau)^2: 5.53e+06. For the moment, maybe constant time.
meas:    1.33 M, max t:   +2.52, max tau: 2.18e-03, (5/tau)^2: 5.24e+06. For the moment, maybe constant time.
meas:    1.41 M, max t:   +2.48, max tau: 2.09e-03, (5/tau)^2: 5.73e+06. For the moment, maybe constant time.
meas:    1.45 M, max t:   +2.31, max tau: 1.92e-03, (5/tau)^2: 6.80e+06. For the moment, maybe constant time.
meas:    1.52 M, max t:   +1.99, max tau: 1.61e-03, (5/tau)^2: 9.61e+06. For the moment, maybe constant time.
meas:    0.15 M, max t:   +1.96, max tau: 5.07e-03, (5/tau)^2: 9.72e+05. For the moment, maybe constant time.
meas:    0.15 M, max t:   +1.96, max tau: 5.07e-03, (5/tau)^2: 9.72e+05. For the moment, maybe constant time.
meas:    0.16 M, max t:   +1.78, max tau: 4.52e-03, (5/tau)^2: 1.22e+06. For the moment, maybe constant time.
meas:    0.16 M, max t:   +1.78, max tau: 4.52e-03, (5/tau)^2: 1.22e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.48, max tau: 4.94e-03, (5/tau)^2: 1.03e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.53, max tau: 5.07e-03, (5/tau)^2: 9.71e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.53, max tau: 5.07e-03, (5/tau)^2: 9.71e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.53, max tau: 5.07e-03, (5/tau)^2: 9.71e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.53, max tau: 5.07e-03, (5/tau)^2: 9.71e+05. For the moment, maybe constant time.
meas:    3.38 M, max t:   +1.55, max tau: 8.43e-04, (5/tau)^2: 3.52e+07. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.53, max tau: 5.07e-03, (5/tau)^2: 9.71e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.53, max tau: 5.07e-03, (5/tau)^2: 9.71e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.53, max tau: 5.06e-03, (5/tau)^2: 9.76e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.53, max tau: 5.06e-03, (5/tau)^2: 9.76e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.53, max tau: 5.06e-03, (5/tau)^2: 9.76e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.50, max tau: 4.97e-03, (5/tau)^2: 1.01e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.50, max tau: 4.97e-03, (5/tau)^2: 1.01e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.50, max tau: 4.97e-03, (5/tau)^2: 1.01e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.49, max tau: 4.92e-03, (5/tau)^2: 1.03e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.51, max tau: 4.97e-03, (5/tau)^2: 1.01e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.43, max tau: 4.68e-03, (5/tau)^2: 1.14e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.43, max tau: 4.68e-03, (5/tau)^2: 1.14e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.40, max tau: 4.59e-03, (5/tau)^2: 1.19e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.48, max tau: 4.83e-03, (5/tau)^2: 1.07e+06. For the moment, maybe constant time.
meas:    0.09 M, max t:   +1.50, max tau: 4.89e-03, (5/tau)^2: 1.05e+06. For the moment, maybe constant time.
meas:    0.10 M, max t:   +1.52, max tau: 4.92e-03, (5/tau)^2: 1.03e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +1.61, max tau: 3.72e-03, (5/tau)^2: 1.81e+06. For the moment, maybe constant time.
meas:    0.10 M, max t:   +1.58, max tau: 4.95e-03, (5/tau)^2: 1.02e+06. For the moment, maybe constant time.
meas:    0.11 M, max t:   +1.54, max tau: 4.73e-03, (5/tau)^2: 1.12e+06. For the moment, maybe constant time.
meas:    5.40 M, max t:   +1.47, max tau: 6.33e-04, (5/tau)^2: 6.25e+07. For the moment, maybe constant time.
meas:    0.11 M, max t:   +1.63, max tau: 4.95e-03, (5/tau)^2: 1.02e+06. For the moment, maybe constant time.
meas:    0.11 M, max t:   +1.57, max tau: 4.76e-03, (5/tau)^2: 1.10e+06. For the moment, maybe constant time.
meas:    0.11 M, max t:   +1.59, max tau: 4.78e-03, (5/tau)^2: 1.10e+06. For the moment, maybe constant time.
meas:    0.11 M, max t:   +1.60, max tau: 4.74e-03, (5/tau)^2: 1.11e+06. For the moment, maybe constant time.
meas:    0.12 M, max t:   +1.84, max tau: 5.41e-03, (5/tau)^2: 8.53e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +1.73, max tau: 5.07e-03, (5/tau)^2: 9.74e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +1.73, max tau: 5.07e-03, (5/tau)^2: 9.74e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.13, max tau: 6.06e-03, (5/tau)^2: 6.80e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.10, max tau: 5.97e-03, (5/tau)^2: 7.02e+05. For the moment, maybe constant time.
meas:    0.13 M, max t:   +2.23, max tau: 6.27e-03, (5/tau)^2: 6.36e+05. For the moment, maybe constant time.
meas:    0.13 M, max t:   +2.11, max tau: 5.88e-03, (5/tau)^2: 7.23e+05. For the moment, maybe constant time.
meas:    0.13 M, max t:   +2.11, max tau: 5.83e-03, (5/tau)^2: 7.36e+05. For the moment, maybe constant time.
meas:    0.13 M, max t:   +2.10, max tau: 5.81e-03, (5/tau)^2: 7.41e+05. For the moment, maybe constant time.
meas:    0.13 M, max t:   +1.99, max tau: 5.44e-03, (5/tau)^2: 8.45e+05. For the moment, maybe constant time.
meas:    6.81 M, max t:   +1.58, max tau: 6.07e-04, (5/tau)^2: 6.78e+07. For the moment, maybe constant time.
meas:    6.91 M, max t:   +1.69, max tau: 6.44e-04, (5/tau)^2: 6.02e+07. For the moment, maybe constant time.
meas:    7.01 M, max t:   +1.63, max tau: 6.16e-04, (5/tau)^2: 6.58e+07. For the moment, maybe constant time.
meas:    0.15 M, max t:   +1.65, max tau: 4.30e-03, (5/tau)^2: 1.35e+06. For the moment, maybe constant time.
meas:    7.21 M, max t:   +1.72, max tau: 6.42e-04, (5/tau)^2: 6.06e+07. For the moment, maybe constant time.
meas:    0.16 M, max t:   +1.83, max tau: 4.61e-03, (5/tau)^2: 1.18e+06. For the moment, maybe constant time.
meas:    0.16 M, max t:   +1.80, max tau: 4.51e-03, (5/tau)^2: 1.23e+06. For the moment, maybe constant time.
meas:    0.16 M, max t:   +1.72, max tau: 4.26e-03, (5/tau)^2: 1.38e+06. For the moment, maybe constant time.
meas:    7.60 M, max t:   +1.70, max tau: 6.18e-04, (5/tau)^2: 6.54e+07. For the moment, maybe constant time.
meas:    0.17 M, max t:   +1.89, max tau: 4.54e-03, (5/tau)^2: 1.21e+06. For the moment, maybe constant time.
meas:    0.18 M, max t:   +2.00, max tau: 4.76e-03, (5/tau)^2: 1.10e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.41, max tau: 5.61e-03, (5/tau)^2: 7.95e+05. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.43, max tau: 5.61e-03, (5/tau)^2: 7.93e+05. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.34, max tau: 5.35e-03, (5/tau)^2: 8.74e+05. For the moment, maybe constant time.
meas:    0.20 M, max t:   +2.40, max tau: 5.36e-03, (5/tau)^2: 8.69e+05. For the moment, maybe constant time.
meas:    0.20 M, max t:   +2.46, max tau: 5.47e-03, (5/tau)^2: 8.35e+05. For the moment, maybe constant time.
meas:    0.20 M, max t:   +2.34, max tau: 5.19e-03, (5/tau)^2: 9.29e+05. For the moment, maybe constant time.
meas:    0.21 M, max t:   +2.33, max tau: 5.13e-03, (5/tau)^2: 9.49e+05. For the moment, maybe constant time.
meas:    0.21 M, max t:   +2.13, max tau: 4.64e-03, (5/tau)^2: 1.16e+06. For the moment, maybe constant time.
meas:    0.21 M, max t:   +2.13, max tau: 4.65e-03, (5/tau)^2: 1.16e+06. For the moment, maybe constant time.
meas:    0.22 M, max t:   +2.01, max tau: 4.35e-03, (5/tau)^2: 1.32e+06. For the moment, maybe constant time.
meas:    8.89 M, max t:   +1.88, max tau: 6.29e-04, (5/tau)^2: 6.32e+07. For the moment, maybe constant time.
meas:    8.99 M, max t:   +1.78, max tau: 5.95e-04, (5/tau)^2: 7.06e+07. For the moment, maybe constant time.
meas:    9.09 M, max t:   +1.76, max tau: 5.84e-04, (5/tau)^2: 7.32e+07. For the moment, maybe constant time.
meas:    9.19 M, max t:   +1.70, max tau: 5.60e-04, (5/tau)^2: 7.98e+07. For the moment, maybe constant time.
meas:    9.29 M, max t:   +1.73, max tau: 5.67e-04, (5/tau)^2: 7.78e+07. For the moment, maybe constant time.
meas:    9.39 M, max t:   +1.91, max tau: 6.24e-04, (5/tau)^2: 6.42e+07. For the moment, maybe constant time.
meas:    9.49 M, max t:   +1.80, max tau: 5.85e-04, (5/tau)^2: 7.30e+07. For the moment, maybe constant time.
meas:    9.58 M, max t:   +1.73, max tau: 5.59e-04, (5/tau)^2: 8.01e+07. For the moment, maybe constant time.
meas:    9.68 M, max t:   +1.73, max tau: 5.56e-04, (5/tau)^2: 8.08e+07. For the moment, maybe constant time.
meas:    9.78 M, max t:   +1.71, max tau: 5.47e-04, (5/tau)^2: 8.35e+07. For the moment, maybe constant time.
meas:    9.88 M, max t:   +1.53, max tau: 4.88e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:    9.98 M, max t:   +1.46, max tau: 4.61e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   10.08 M, max t:   +1.51, max tau: 4.75e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   10.18 M, max t:   +1.51, max tau: 4.72e-04, (5/tau)^2: 1.12e+08. For the moment, maybe constant time.
meas:   10.28 M, max t:   +1.55, max tau: 4.85e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   10.38 M, max t:   +1.61, max tau: 5.01e-04, (5/tau)^2: 9.96e+07. For the moment, maybe constant time.
meas:   10.52 M, max t:   +1.64, max tau: 5.05e-04, (5/tau)^2: 9.81e+07. For the moment, maybe constant time.
meas:   10.62 M, max t:   +1.65, max tau: 5.07e-04, (5/tau)^2: 9.73e+07. For the moment, maybe constant time.
meas:   10.72 M, max t:   +1.67, max tau: 5.10e-04, (5/tau)^2: 9.59e+07. For the moment, maybe constant time.
meas:   10.81 M, max t:   +1.73, max tau: 5.27e-04, (5/tau)^2: 9.01e+07. For the moment, maybe constant time.
meas:   10.91 M, max t:   +1.77, max tau: 5.37e-04, (5/tau)^2: 8.67e+07. For the moment, maybe constant time.
meas:   11.01 M, max t:   +1.84, max tau: 5.55e-04, (5/tau)^2: 8.12e+07. For the moment, maybe constant time.
meas:   11.11 M, max t:   +1.73, max tau: 5.18e-04, (5/tau)^2: 9.31e+07. For the moment, maybe constant time.
meas:   11.21 M, max t:   +1.92, max tau: 5.74e-04, (5/tau)^2: 7.59e+07. For the moment, maybe constant time.
meas:   11.31 M, max t:   +1.94, max tau: 5.77e-04, (5/tau)^2: 7.50e+07. For the moment, maybe constant time.
meas:   11.41 M, max t:   +1.96, max tau: 5.79e-04, (5/tau)^2: 7.45e+07. For the moment, maybe constant time.
meas:   11.51 M, max t:   +1.97, max tau: 5.82e-04, (5/tau)^2: 7.38e+07. For the moment, maybe constant time.
meas:   11.60 M, max t:   +1.98, max tau: 5.82e-04, (5/tau)^2: 7.37e+07. For the moment, maybe constant time.
meas:   11.65 M, max t:   +2.06, max tau: 6.03e-04, (5/tau)^2: 6.88e+07. For the moment, maybe constant time.
meas:   11.75 M, max t:   +1.94, max tau: 5.66e-04, (5/tau)^2: 7.80e+07. For the moment, maybe constant time.
meas:   11.85 M, max t:   +1.93, max tau: 5.61e-04, (5/tau)^2: 7.95e+07. For the moment, maybe constant time.
meas:   11.95 M, max t:   +1.98, max tau: 5.74e-04, (5/tau)^2: 7.58e+07. For the moment, maybe constant time.
meas:   12.05 M, max t:   +2.07, max tau: 5.97e-04, (5/tau)^2: 7.02e+07. For the moment, maybe constant time.
meas:   12.14 M, max t:   +1.93, max tau: 5.55e-04, (5/tau)^2: 8.12e+07. For the moment, maybe constant time.
meas:   12.24 M, max t:   +1.85, max tau: 5.30e-04, (5/tau)^2: 8.91e+07. For the moment, maybe constant time.
meas:   12.34 M, max t:   +1.91, max tau: 5.44e-04, (5/tau)^2: 8.43e+07. For the moment, maybe constant time.
meas:   11.72 M, max t:   +2.00, max tau: 5.84e-04, (5/tau)^2: 7.33e+07. For the moment, maybe constant time.
meas:   11.81 M, max t:   +2.23, max tau: 6.49e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.
meas:   11.90 M, max t:   +2.10, max tau: 6.09e-04, (5/tau)^2: 6.75e+07. For the moment, maybe constant time.
meas:   12.00 M, max t:   +2.16, max tau: 6.23e-04, (5/tau)^2: 6.44e+07. For the moment, maybe constant time.
meas:   12.45 M, max t:   +2.35, max tau: 6.65e-04, (5/tau)^2: 5.66e+07. For the moment, maybe constant time.
meas:   12.55 M, max t:   +2.41, max tau: 6.80e-04, (5/tau)^2: 5.41e+07. For the moment, maybe constant time.
meas:   12.64 M, max t:   +2.41, max tau: 6.77e-04, (5/tau)^2: 5.46e+07. For the moment, maybe constant time.
meas:   12.74 M, max t:   +2.26, max tau: 6.32e-04, (5/tau)^2: 6.26e+07. For the moment, maybe constant time.
meas:   12.83 M, max t:   +2.25, max tau: 6.28e-04, (5/tau)^2: 6.33e+07. For the moment, maybe constant time.
meas:   12.93 M, max t:   +2.19, max tau: 6.08e-04, (5/tau)^2: 6.76e+07. For the moment, maybe constant time.
meas:   13.42 M, max t:   +2.13, max tau: 5.81e-04, (5/tau)^2: 7.41e+07. For the moment, maybe constant time.
meas:   13.52 M, max t:   +2.17, max tau: 5.90e-04, (5/tau)^2: 7.18e+07. For the moment, maybe constant time.
meas:   13.62 M, max t:   +2.22, max tau: 6.01e-04, (5/tau)^2: 6.92e+07. For the moment, maybe constant time.
meas:   13.72 M, max t:   +2.13, max tau: 5.76e-04, (5/tau)^2: 7.54e+07. For the moment, maybe constant time.
meas:   13.42 M, max t:   +2.20, max tau: 6.02e-04, (5/tau)^2: 6.90e+07. For the moment, maybe constant time.
meas:   13.52 M, max t:   +2.27, max tau: 6.16e-04, (5/tau)^2: 6.58e+07. For the moment, maybe constant time.
meas:   13.61 M, max t:   +2.30, max tau: 6.23e-04, (5/tau)^2: 6.43e+07. For the moment, maybe constant time.
meas:   13.71 M, max t:   +2.21, max tau: 5.96e-04, (5/tau)^2: 7.03e+07. For the moment, maybe constant time.
meas:   14.22 M, max t:   +2.16, max tau: 5.73e-04, (5/tau)^2: 7.60e+07. For the moment, maybe constant time.
meas:   14.32 M, max t:   +2.14, max tau: 5.65e-04, (5/tau)^2: 7.83e+07. For the moment, maybe constant time.
meas:   14.40 M, max t:   +2.03, max tau: 5.36e-04, (5/tau)^2: 8.71e+07. For the moment, maybe constant time.
meas:   14.51 M, max t:   +2.12, max tau: 5.57e-04, (5/tau)^2: 8.05e+07. For the moment, maybe constant time.
meas:   14.61 M, max t:   +2.15, max tau: 5.62e-04, (5/tau)^2: 7.90e+07. For the moment, maybe constant time.
meas:   14.29 M, max t:   +2.07, max tau: 5.47e-04, (5/tau)^2: 8.36e+07. For the moment, maybe constant time.
meas:   14.81 M, max t:   +2.05, max tau: 5.34e-04, (5/tau)^2: 8.78e+07. For the moment, maybe constant time.
meas:   14.91 M, max t:   +2.09, max tau: 5.42e-04, (5/tau)^2: 8.51e+07. For the moment, maybe constant time.
meas:   15.01 M, max t:   +2.08, max tau: 5.36e-04, (5/tau)^2: 8.70e+07. For the moment, maybe constant time.
meas:   15.10 M, max t:   +2.21, max tau: 5.69e-04, (5/tau)^2: 7.74e+07. For the moment, maybe constant time.
meas:   14.78 M, max t:   +2.31, max tau: 6.02e-04, (5/tau)^2: 6.91e+07. For the moment, maybe constant time.
meas:   14.87 M, max t:   +2.42, max tau: 6.29e-04, (5/tau)^2: 6.33e+07. For the moment, maybe constant time.
meas:   14.97 M, max t:   +2.50, max tau: 6.45e-04, (5/tau)^2: 6.01e+07. For the moment, maybe constant time.
meas:   15.07 M, max t:   +2.59, max tau: 6.67e-04, (5/tau)^2: 5.63e+07. For the moment, maybe constant time.
meas:   15.16 M, max t:   +2.56, max tau: 6.58e-04, (5/tau)^2: 5.77e+07. For the moment, maybe constant time.
meas:   15.26 M, max t:   +2.51, max tau: 6.44e-04, (5/tau)^2: 6.03e+07. For the moment, maybe constant time.
meas:   15.36 M, max t:   +2.54, max tau: 6.47e-04, (5/tau)^2: 5.96e+07. For the moment, maybe constant time.
meas:   15.46 M, max t:   +2.57, max tau: 6.54e-04, (5/tau)^2: 5.84e+07. For the moment, maybe constant time.
meas:   15.55 M, max t:   +2.61, max tau: 6.63e-04, (5/tau)^2: 5.69e+07. For the moment, maybe constant time.
meas:   15.65 M, max t:   +2.44, max tau: 6.16e-04, (5/tau)^2: 6.58e+07. For the moment, maybe constant time.
meas:   15.75 M, max t:   +2.43, max tau: 6.12e-04, (5/tau)^2: 6.68e+07. For the moment, maybe constant time.
meas:   15.85 M, max t:   +2.32, max tau: 5.82e-04, (5/tau)^2: 7.37e+07. For the moment, maybe constant time.
meas:   15.94 M, max t:   +2.27, max tau: 5.68e-04, (5/tau)^2: 7.74e+07. For the moment, maybe constant time.
meas:   16.04 M, max t:   +2.35, max tau: 5.86e-04, (5/tau)^2: 7.29e+07. For the moment, maybe constant time.
meas:   16.14 M, max t:   +2.33, max tau: 5.80e-04, (5/tau)^2: 7.44e+07. For the moment, maybe constant time.
meas:   16.23 M, max t:   +2.37, max tau: 5.88e-04, (5/tau)^2: 7.22e+07. For the moment, maybe constant time.
meas:   14.19 M, max t:   +2.39, max tau: 6.34e-04, (5/tau)^2: 6.22e+07. For the moment, maybe constant time.
meas:   16.43 M, max t:   +2.52, max tau: 6.23e-04, (5/tau)^2: 6.45e+07. For the moment, maybe constant time.
meas:   16.52 M, max t:   +2.44, max tau: 6.01e-04, (5/tau)^2: 6.93e+07. For the moment, maybe constant time.
meas:   16.62 M, max t:   +2.52, max tau: 6.18e-04, (5/tau)^2: 6.55e+07. For the moment, maybe constant time.
meas:   16.72 M, max t:   +2.46, max tau: 6.03e-04, (5/tau)^2: 6.88e+07. For the moment, maybe constant time.
meas:   16.81 M, max t:   +2.41, max tau: 5.87e-04, (5/tau)^2: 7.25e+07. For the moment, maybe constant time.
meas:   16.91 M, max t:   +2.46, max tau: 5.98e-04, (5/tau)^2: 6.98e+07. For the moment, maybe constant time.
meas:   17.01 M, max t:   +2.51, max tau: 6.08e-04, (5/tau)^2: 6.77e+07. For the moment, maybe constant time.
meas:   17.11 M, max t:   +2.47, max tau: 5.98e-04, (5/tau)^2: 6.99e+07. For the moment, maybe constant time.
meas:   17.20 M, max t:   +2.40, max tau: 5.78e-04, (5/tau)^2: 7.49e+07. For the moment, maybe constant time.
meas:   15.38 M, max t:   +2.48, max tau: 6.32e-04, (5/tau)^2: 6.25e+07. For the moment, maybe constant time.
meas:   15.47 M, max t:   +2.48, max tau: 6.31e-04, (5/tau)^2: 6.28e+07. For the moment, maybe constant time.
meas:   15.56 M, max t:   +2.43, max tau: 6.15e-04, (5/tau)^2: 6.60e+07. For the moment, maybe constant time.
meas:   15.65 M, max t:   +2.40, max tau: 6.07e-04, (5/tau)^2: 6.79e+07. For the moment, maybe constant time.
meas:   15.74 M, max t:   +2.41, max tau: 6.07e-04, (5/tau)^2: 6.79e+07. For the moment, maybe constant time.
meas:   15.83 M, max t:   +2.50, max tau: 6.27e-04, (5/tau)^2: 6.35e+07. For the moment, maybe constant time.
meas:   15.92 M, max t:   +2.47, max tau: 6.18e-04, (5/tau)^2: 6.54e+07. For the moment, maybe constant time.
meas:   16.01 M, max t:   +2.50, max tau: 6.25e-04, (5/tau)^2: 6.41e+07. For the moment, maybe constant time.
meas:   16.72 M, max t:   +2.58, max tau: 6.31e-04, (5/tau)^2: 6.28e+07. For the moment, maybe constant time.
meas:   16.81 M, max t:   +2.56, max tau: 6.25e-04, (5/tau)^2: 6.40e+07. For the moment, maybe constant time.
meas:   16.90 M, max t:   +2.56, max tau: 6.24e-04, (5/tau)^2: 6.43e+07. For the moment, maybe constant time.
meas:   16.99 M, max t:   +2.55, max tau: 6.19e-04, (5/tau)^2: 6.53e+07. For the moment, maybe constant time.
meas:   17.08 M, max t:   +2.62, max tau: 6.34e-04, (5/tau)^2: 6.22e+07. For the moment, maybe constant time.
meas:   17.17 M, max t:   +2.60, max tau: 6.27e-04, (5/tau)^2: 6.36e+07. For the moment, maybe constant time.
meas:   17.26 M, max t:   +2.62, max tau: 6.31e-04, (5/tau)^2: 6.27e+07. For the moment, maybe constant time.
meas:   17.36 M, max t:   +2.60, max tau: 6.23e-04, (5/tau)^2: 6.43e+07. For the moment, maybe constant time.
meas:   17.45 M, max t:   +2.70, max tau: 6.47e-04, (5/tau)^2: 5.98e+07. For the moment, maybe constant time.
meas:   17.54 M, max t:   +2.69, max tau: 6.41e-04, (5/tau)^2: 6.08e+07. For the moment, maybe constant time.
meas:   19.05 M, max t:   +2.73, max tau: 6.25e-04, (5/tau)^2: 6.41e+07. For the moment, maybe constant time.
meas:   19.15 M, max t:   +2.72, max tau: 6.22e-04, (5/tau)^2: 6.46e+07. For the moment, maybe constant time.
meas:   19.25 M, max t:   +2.59, max tau: 5.89e-04, (5/tau)^2: 7.19e+07. For the moment, maybe constant time.
meas:   19.35 M, max t:   +2.57, max tau: 5.84e-04, (5/tau)^2: 7.33e+07. For the moment, maybe constant time.
meas:   19.44 M, max t:   +2.71, max tau: 6.14e-04, (5/tau)^2: 6.63e+07. For the moment, maybe constant time.
meas:   19.54 M, max t:   +2.74, max tau: 6.20e-04, (5/tau)^2: 6.50e+07. For the moment, maybe constant time.
meas:   19.64 M, max t:   +2.78, max tau: 6.27e-04, (5/tau)^2: 6.36e+07. For the moment, maybe constant time.
meas:   19.73 M, max t:   +2.88, max tau: 6.48e-04, (5/tau)^2: 5.96e+07. For the moment, maybe constant time.
meas:   19.83 M, max t:   +2.79, max tau: 6.27e-04, (5/tau)^2: 6.36e+07. For the moment, maybe constant time.
meas:   19.92 M, max t:   +2.85, max tau: 6.39e-04, (5/tau)^2: 6.12e+07. For the moment, maybe constant time.
meas:   20.02 M, max t:   +2.89, max tau: 6.46e-04, (5/tau)^2: 5.99e+07. For the moment, maybe constant time.
meas:   20.12 M, max t:   +2.91, max tau: 6.49e-04, (5/tau)^2: 5.93e+07. For the moment, maybe constant time.
meas:   20.22 M, max t:   +2.91, max tau: 6.47e-04, (5/tau)^2: 5.98e+07. For the moment, maybe constant time.
meas:   20.31 M, max t:   +2.85, max tau: 6.33e-04, (5/tau)^2: 6.23e+07. For the moment, maybe constant time.
meas:   20.41 M, max t:   +2.84, max tau: 6.29e-04, (5/tau)^2: 6.33e+07. For the moment, maybe constant time.
meas:   20.51 M, max t:   +2.80, max tau: 6.18e-04, (5/tau)^2: 6.54e+07. For the moment, maybe constant time.
meas:   20.60 M, max t:   +2.76, max tau: 6.09e-04, (5/tau)^2: 6.75e+07. For the moment, maybe constant time.
meas:   20.69 M, max t:   +2.73, max tau: 6.01e-04, (5/tau)^2: 6.92e+07. For the moment, maybe constant time.
meas:   20.79 M, max t:   +2.80, max tau: 6.14e-04, (5/tau)^2: 6.63e+07. For the moment, maybe constant time.
meas:   20.88 M, max t:   +2.77, max tau: 6.07e-04, (5/tau)^2: 6.78e+07. For the moment, maybe constant time.
meas:   20.98 M, max t:   +2.74, max tau: 5.98e-04, (5/tau)^2: 6.99e+07. For the moment, maybe constant time.
meas:   21.07 M, max t:   +2.77, max tau: 6.04e-04, (5/tau)^2: 6.84e+07. For the moment, maybe constant time.
meas:   21.17 M, max t:   +2.79, max tau: 6.07e-04, (5/tau)^2: 6.79e+07. For the moment, maybe constant time.
meas:   21.26 M, max t:   +2.86, max tau: 6.21e-04, (5/tau)^2: 6.48e+07. For the moment, maybe constant time.
meas:   21.36 M, max t:   +2.91, max tau: 6.29e-04, (5/tau)^2: 6.32e+07. For the moment, maybe constant time.
meas:   21.45 M, max t:   +2.82, max tau: 6.08e-04, (5/tau)^2: 6.77e+07. For the moment, maybe constant time.
meas:   21.55 M, max t:   +2.70, max tau: 5.82e-04, (5/tau)^2: 7.38e+07. For the moment, maybe constant time.
meas:   21.64 M, max t:   +2.75, max tau: 5.92e-04, (5/tau)^2: 7.14e+07. For the moment, maybe constant time.
meas:   21.74 M, max t:   +2.77, max tau: 5.94e-04, (5/tau)^2: 7.09e+07. For the moment, maybe constant time.
meas:   21.83 M, max t:   +2.86, max tau: 6.11e-04, (5/tau)^2: 6.70e+07. For the moment, maybe constant time.
meas:   21.93 M, max t:   +2.92, max tau: 6.23e-04, (5/tau)^2: 6.45e+07. For the moment, maybe constant time.
meas:   22.03 M, max t:   +2.89, max tau: 6.15e-04, (5/tau)^2: 6.61e+07. For the moment, maybe constant time.
meas:   22.12 M, max t:   +2.86, max tau: 6.07e-04, (5/tau)^2: 6.78e+07. For the moment, maybe constant time.
meas:   22.22 M, max t:   +2.88, max tau: 6.11e-04, (5/tau)^2: 6.70e+07. For the moment, maybe constant time.
meas:   22.32 M, max t:   +2.90, max tau: 6.15e-04, (5/tau)^2: 6.61e+07. For the moment, maybe constant time.
meas:   22.15 M, max t:   +2.99, max tau: 6.34e-04, (5/tau)^2: 6.21e+07. For the moment, maybe constant time.
meas:   22.25 M, max t:   +3.01, max tau: 6.38e-04, (5/tau)^2: 6.14e+07. For the moment, maybe constant time.
meas:   22.35 M, max t:   +2.99, max tau: 6.33e-04, (5/tau)^2: 6.24e+07. For the moment, maybe constant time.
meas:   22.44 M, max t:   +2.98, max tau: 6.29e-04, (5/tau)^2: 6.33e+07. For the moment, maybe constant time.
meas:   22.54 M, max t:   +3.02, max tau: 6.35e-04, (5/tau)^2: 6.20e+07. For the moment, maybe constant time.
meas:   22.64 M, max t:   +3.08, max tau: 6.47e-04, (5/tau)^2: 5.98e+07. For the moment, maybe constant time.
meas:   22.73 M, max t:   +3.02, max tau: 6.34e-04, (5/tau)^2: 6.23e+07. For the moment, maybe constant time.
meas:   22.83 M, max t:   +3.04, max tau: 6.37e-04, (5/tau)^2: 6.16e+07. For the moment, maybe constant time.
meas:   22.93 M, max t:   +3.06, max tau: 6.40e-04, (5/tau)^2: 6.10e+07. For the moment, maybe constant time.
meas:   23.01 M, max t:   +3.00, max tau: 6.26e-04, (5/tau)^2: 6.39e+07. For the moment, maybe constant time.
meas:   23.11 M, max t:   +3.03, max tau: 6.30e-04, (5/tau)^2: 6.29e+07. For the moment, maybe constant time.
meas:   23.19 M, max t:   +2.98, max tau: 6.19e-04, (5/tau)^2: 6.53e+07. For the moment, maybe constant time.
meas:   23.29 M, max t:   +3.02, max tau: 6.26e-04, (5/tau)^2: 6.37e+07. For the moment, maybe constant time.
meas:   23.39 M, max t:   +3.06, max tau: 6.34e-04, (5/tau)^2: 6.23e+07. For the moment, maybe constant time.
meas:   23.47 M, max t:   +3.05, max tau: 6.30e-04, (5/tau)^2: 6.31e+07. For the moment, maybe constant time.
meas:   23.57 M, max t:   +2.90, max tau: 5.98e-04, (5/tau)^2: 7.00e+07. For the moment, maybe constant time.
meas:   23.66 M, max t:   +2.90, max tau: 5.97e-04, (5/tau)^2: 7.01e+07. For the moment, maybe constant time.
meas:   23.75 M, max t:   +3.01, max tau: 6.18e-04, (5/tau)^2: 6.55e+07. For the moment, maybe constant time.
meas:   23.85 M, max t:   +2.98, max tau: 6.10e-04, (5/tau)^2: 6.72e+07. For the moment, maybe constant time.
meas:   23.94 M, max t:   +2.91, max tau: 5.96e-04, (5/tau)^2: 7.05e+07. For the moment, maybe constant time.
meas:   24.03 M, max t:   +2.87, max tau: 5.86e-04, (5/tau)^2: 7.29e+07. For the moment, maybe constant time.
meas:   24.12 M, max t:   +2.85, max tau: 5.80e-04, (5/tau)^2: 7.43e+07. For the moment, maybe constant time.
meas:   24.21 M, max t:   +2.93, max tau: 5.95e-04, (5/tau)^2: 7.06e+07. For the moment, maybe constant time.
meas:   24.30 M, max t:   +2.99, max tau: 6.07e-04, (5/tau)^2: 6.79e+07. For the moment, maybe constant time.
meas:   24.39 M, max t:   +3.01, max tau: 6.09e-04, (5/tau)^2: 6.73e+07. For the moment, maybe constant time.
meas:   24.48 M, max t:   +2.92, max tau: 5.91e-04, (5/tau)^2: 7.17e+07. For the moment, maybe constant time.
meas:   24.58 M, max t:   +2.93, max tau: 5.92e-04, (5/tau)^2: 7.13e+07. For the moment, maybe constant time.
meas:   24.67 M, max t:   +3.02, max tau: 6.07e-04, (5/tau)^2: 6.78e+07. For the moment, maybe constant time.
meas:   24.76 M, max t:   +3.00, max tau: 6.04e-04, (5/tau)^2: 6.86e+07. For the moment, maybe constant time.
meas:   24.85 M, max t:   +3.12, max tau: 6.26e-04, (5/tau)^2: 6.38e+07. For the moment, maybe constant time.
meas:   24.95 M, max t:   +3.08, max tau: 6.16e-04, (5/tau)^2: 6.58e+07. For the moment, maybe constant time.
meas:   25.36 M, max t:   +3.08, max tau: 6.12e-04, (5/tau)^2: 6.67e+07. For the moment, maybe constant time.
meas:   25.45 M, max t:   +3.02, max tau: 5.99e-04, (5/tau)^2: 6.98e+07. For the moment, maybe constant time.
meas:   25.55 M, max t:   +3.00, max tau: 5.93e-04, (5/tau)^2: 7.11e+07. For the moment, maybe constant time.
meas:   25.65 M, max t:   +2.94, max tau: 5.80e-04, (5/tau)^2: 7.44e+07. For the moment, maybe constant time.
meas:   25.75 M, max t:   +2.92, max tau: 5.75e-04, (5/tau)^2: 7.55e+07. For the moment, maybe constant time.
meas:   25.84 M, max t:   +2.94, max tau: 5.78e-04, (5/tau)^2: 7.49e+07. For the moment, maybe constant time.
meas:   25.61 M, max t:   +2.83, max tau: 5.59e-04, (5/tau)^2: 8.00e+07. For the moment, maybe constant time.
meas:   23.96 M, max t:   +2.78, max tau: 5.68e-04, (5/tau)^2: 7.75e+07. For the moment, maybe constant time.
meas:   25.80 M, max t:   +2.78, max tau: 5.47e-04, (5/tau)^2: 8.35e+07. For the moment, maybe constant time.
meas:   24.15 M, max t:   +2.73, max tau: 5.56e-04, (5/tau)^2: 8.09e+07. For the moment, maybe constant time.
meas:   24.24 M, max t:   +2.79, max tau: 5.67e-04, (5/tau)^2: 7.79e+07. For the moment, maybe constant time.
meas:   24.33 M, max t:   +2.74, max tau: 5.56e-04, (5/tau)^2: 8.09e+07. For the moment, maybe constant time.
meas:   24.43 M, max t:   +2.79, max tau: 5.65e-04, (5/tau)^2: 7.84e+07. For the moment, maybe constant time.
meas:   24.52 M, max t:   +2.75, max tau: 5.55e-04, (5/tau)^2: 8.13e+07. For the moment, maybe constant time.
meas:   24.61 M, max t:   +2.73, max tau: 5.50e-04, (5/tau)^2: 8.25e+07. For the moment, maybe constant time.
meas:   24.70 M, max t:   +2.69, max tau: 5.41e-04, (5/tau)^2: 8.54e+07. For the moment, maybe constant time.
meas:   24.79 M, max t:   +2.75, max tau: 5.52e-04, (5/tau)^2: 8.19e+07. For the moment, maybe constant time.
meas:   24.88 M, max t:   +2.73, max tau: 5.46e-04, (5/tau)^2: 8.37e+07. For the moment, maybe constant time.
meas:   24.97 M, max t:   +2.69, max tau: 5.39e-04, (5/tau)^2: 8.60e+07. For the moment, maybe constant time.
meas:   25.06 M, max t:   +2.69, max tau: 5.37e-04, (5/tau)^2: 8.66e+07. For the moment, maybe constant time.
meas:   25.15 M, max t:   +2.67, max tau: 5.32e-04, (5/tau)^2: 8.84e+07. For the moment, maybe constant time.
meas:   25.24 M, max t:   +2.64, max tau: 5.26e-04, (5/tau)^2: 9.05e+07. For the moment, maybe constant time.
meas:   25.33 M, max t:   +2.59, max tau: 5.16e-04, (5/tau)^2: 9.41e+07. For the moment, maybe constant time.
meas:   25.42 M, max t:   +2.58, max tau: 5.12e-04, (5/tau)^2: 9.54e+07. For the moment, maybe constant time.
meas:   25.52 M, max t:   +2.51, max tau: 4.97e-04, (5/tau)^2: 1.01e+08. For the moment, maybe constant time.
meas:   25.61 M, max t:   +2.45, max tau: 4.85e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   25.71 M, max t:   +2.46, max tau: 4.85e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   25.80 M, max t:   +2.46, max tau: 4.84e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   25.89 M, max t:   +2.41, max tau: 4.75e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   25.98 M, max t:   +2.32, max tau: 4.55e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   26.07 M, max t:   +2.25, max tau: 4.40e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   26.16 M, max t:   +2.29, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   26.25 M, max t:   +2.37, max tau: 4.62e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   26.34 M, max t:   +2.40, max tau: 4.68e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   26.43 M, max t:   +2.34, max tau: 4.55e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   26.52 M, max t:   +2.30, max tau: 4.46e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   26.62 M, max t:   +2.26, max tau: 4.39e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   26.71 M, max t:   +2.20, max tau: 4.25e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   26.80 M, max t:   +2.16, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   26.87 M, max t:   +2.24, max tau: 4.33e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   26.96 M, max t:   +2.23, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   27.06 M, max t:   +2.20, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   27.15 M, max t:   +2.25, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   27.24 M, max t:   +2.17, max tau: 4.17e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   27.29 M, max t:   +2.17, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   27.36 M, max t:   +2.21, max tau: 4.22e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   27.45 M, max t:   +2.18, max tau: 4.17e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   27.54 M, max t:   +2.14, max tau: 4.08e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   27.62 M, max t:   +2.13, max tau: 4.06e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   27.71 M, max t:   +2.17, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   27.78 M, max t:   +2.17, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   27.87 M, max t:   +2.10, max tau: 3.98e-04, (5/tau)^2: 1.58e+08. For the moment, maybe constant time.
meas:   27.96 M, max t:   +2.13, max tau: 4.02e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   28.05 M, max t:   +2.17, max tau: 4.09e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   28.13 M, max t:   +2.15, max tau: 4.06e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   28.22 M, max t:   +2.21, max tau: 4.17e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   28.31 M, max t:   +2.21, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   28.40 M, max t:   +2.25, max tau: 4.22e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   28.50 M, max t:   +2.24, max tau: 4.19e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   28.59 M, max t:   +2.31, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   28.68 M, max t:   +2.30, max tau: 4.29e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   28.77 M, max t:   +2.37, max tau: 4.42e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   28.86 M, max t:   +2.39, max tau: 4.45e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   28.95 M, max t:   +2.37, max tau: 4.41e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   29.03 M, max t:   +2.38, max tau: 4.42e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   29.11 M, max t:   +2.34, max tau: 4.34e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   29.19 M, max t:   +2.29, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   29.27 M, max t:   +2.33, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   29.36 M, max t:   +2.30, max tau: 4.25e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   29.45 M, max t:   +2.28, max tau: 4.21e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   29.54 M, max t:   +2.19, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   27.92 M, max t:   +2.22, max tau: 4.20e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   27.99 M, max t:   +2.24, max tau: 4.24e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   28.06 M, max t:   +2.31, max tau: 4.35e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   28.15 M, max t:   +2.24, max tau: 4.22e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   28.23 M, max t:   +2.26, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   28.32 M, max t:   +2.32, max tau: 4.36e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   28.38 M, max t:   +2.31, max tau: 4.34e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   28.44 M, max t:   +2.28, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   28.45 M, max t:   +2.28, max tau: 4.28e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   28.53 M, max t:   +2.30, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   28.62 M, max t:   +2.28, max tau: 4.25e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   28.70 M, max t:   +2.24, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   26.62 M, max t:   +2.22, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   28.87 M, max t:   +2.22, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   26.71 M, max t:   +2.19, max tau: 4.24e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   26.77 M, max t:   +2.05, max tau: 3.97e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   26.85 M, max t:   +2.05, max tau: 3.96e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   26.91 M, max t:   +2.05, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   27.00 M, max t:   +2.03, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   29.29 M, max t:   +2.03, max tau: 3.74e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   29.38 M, max t:   +1.98, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   29.46 M, max t:   +2.03, max tau: 3.74e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   29.54 M, max t:   +1.99, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   29.61 M, max t:   +2.03, max tau: 3.72e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   29.67 M, max t:   +2.02, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   29.75 M, max t:   +2.01, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   29.84 M, max t:   +2.06, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   31.82 M, max t:   +1.99, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   31.91 M, max t:   +1.98, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   31.99 M, max t:   +1.98, max tau: 3.50e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   32.08 M, max t:   +1.98, max tau: 3.50e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   32.17 M, max t:   +2.02, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   32.26 M, max t:   +2.03, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   32.34 M, max t:   +2.04, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   32.43 M, max t:   +2.03, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   32.53 M, max t:   +2.02, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   32.61 M, max t:   +2.10, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   32.70 M, max t:   +2.07, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   32.79 M, max t:   +2.01, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   32.89 M, max t:   +1.95, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:   32.97 M, max t:   +1.92, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   33.06 M, max t:   +1.95, max tau: 3.38e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:   33.16 M, max t:   +1.97, max tau: 3.41e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:   33.25 M, max t:   +1.95, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:   33.34 M, max t:   +2.02, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   33.43 M, max t:   +2.09, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   33.52 M, max t:   +2.14, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   33.59 M, max t:   +2.02, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   33.66 M, max t:   +2.05, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   33.75 M, max t:   +1.96, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   33.84 M, max t:   +1.93, max tau: 3.32e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:   33.91 M, max t:   +1.88, max tau: 3.22e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   33.99 M, max t:   +1.94, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:   34.02 M, max t:   +1.90, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   34.10 M, max t:   +1.90, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   34.19 M, max t:   +1.77, max tau: 3.02e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:   32.22 M, max t:   +1.81, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:   32.31 M, max t:   +1.78, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   32.40 M, max t:   +1.81, max tau: 3.18e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:   32.49 M, max t:   +1.82, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:   32.58 M, max t:   +1.86, max tau: 3.25e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:   32.66 M, max t:   +1.89, max tau: 3.31e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:   32.74 M, max t:   +1.91, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:   32.83 M, max t:   +1.88, max tau: 3.28e-04, (5/tau)^2: 2.33e+08. For the moment, maybe constant time.
meas:   32.91 M, max t:   +1.94, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   33.00 M, max t:   +2.01, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   33.08 M, max t:   +2.04, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   33.16 M, max t:   +2.10, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   33.25 M, max t:   +2.13, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   33.33 M, max t:   +2.11, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   33.42 M, max t:   +2.12, max tau: 3.66e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   33.50 M, max t:   +2.17, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   33.59 M, max t:   +2.20, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   33.68 M, max t:   +2.20, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   33.77 M, max t:   +2.16, max tau: 3.72e-04, (5/tau)^2: 1.80e+08. For the moment, maybe constant time.
meas:   33.85 M, max t:   +2.19, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   33.93 M, max t:   +2.15, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   34.02 M, max t:   +2.11, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   34.11 M, max t:   +2.11, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   34.20 M, max t:   +2.06, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   36.42 M, max t:   +2.04, max tau: 3.38e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:   36.50 M, max t:   +2.02, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   34.45 M, max t:   +2.02, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:   34.54 M, max t:   +2.03, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   34.63 M, max t:   +1.97, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   36.86 M, max t:   +1.92, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:   34.79 M, max t:   +1.95, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:   37.04 M, max t:   +2.04, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   37.11 M, max t:   +2.08, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:   37.20 M, max t:   +2.13, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   37.25 M, max t:   +2.09, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:   37.34 M, max t:   +2.02, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:   37.42 M, max t:   +2.05, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   37.51 M, max t:   +2.00, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   37.61 M, max t:   +1.99, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   37.70 M, max t:   +2.01, max tau: 3.28e-04, (5/tau)^2: 2.33e+08. For the moment, maybe constant time.
meas:   37.79 M, max t:   +2.00, max tau: 3.26e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:   37.88 M, max t:   +2.06, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   37.96 M, max t:   +1.98, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:   35.80 M, max t:   +2.02, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   35.89 M, max t:   +1.98, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   38.23 M, max t:   +1.93, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   36.07 M, max t:   +1.90, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:   36.16 M, max t:   +1.88, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   38.51 M, max t:   +1.93, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:   36.33 M, max t:   +1.93, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:   36.42 M, max t:   +1.94, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:   38.78 M, max t:   +1.92, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   38.86 M, max t:   +1.97, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:   38.95 M, max t:   +1.96, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:   39.04 M, max t:   +1.94, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:   39.13 M, max t:   +1.93, max tau: 3.09e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   39.22 M, max t:   +1.88, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   37.02 M, max t:   +1.87, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   39.39 M, max t:   +1.84, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:   39.49 M, max t:   +1.87, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:   39.58 M, max t:   +1.93, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   39.67 M, max t:   +1.94, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   39.75 M, max t:   +1.93, max tau: 3.06e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:   39.84 M, max t:   +1.86, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   39.93 M, max t:   +1.96, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:   40.02 M, max t:   +1.97, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:   40.11 M, max t:   +1.96, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   40.20 M, max t:   +1.98, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   40.29 M, max t:   +1.99, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:   40.38 M, max t:   +2.01, max tau: 3.17e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:   40.48 M, max t:   +2.03, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:   40.56 M, max t:   +2.09, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:   40.65 M, max t:   +2.13, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   40.74 M, max t:   +2.09, max tau: 3.27e-04, (5/tau)^2: 2.33e+08. For the moment, maybe constant time.
meas:   40.82 M, max t:   +2.15, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:   40.92 M, max t:   +2.10, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   41.01 M, max t:   +2.08, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   41.06 M, max t:   +2.13, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:   41.14 M, max t:   +2.18, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   41.24 M, max t:   +2.21, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:   41.32 M, max t:   +2.20, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:   41.41 M, max t:   +2.20, max tau: 3.42e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:   41.50 M, max t:   +2.24, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   41.58 M, max t:   +2.27, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   41.67 M, max t:   +2.24, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:   41.76 M, max t:   +2.28, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   41.84 M, max t:   +2.25, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   41.93 M, max t:   +2.24, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   42.03 M, max t:   +2.24, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   42.12 M, max t:   +2.25, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:   42.21 M, max t:   +2.23, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   42.30 M, max t:   +2.22, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:   42.39 M, max t:   +2.19, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:   42.48 M, max t:   +2.19, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:   42.57 M, max t:   +2.20, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   42.66 M, max t:   +2.29, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:   42.75 M, max t:   +2.33, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   42.83 M, max t:   +2.40, max tau: 3.66e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   42.92 M, max t:   +2.40, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   43.00 M, max t:   +2.45, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   43.09 M, max t:   +2.42, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   43.18 M, max t:   +2.43, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   43.27 M, max t:   +2.41, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   43.36 M, max t:   +2.41, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   43.45 M, max t:   +2.41, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   43.53 M, max t:   +2.46, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   43.61 M, max t:   +2.44, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   43.70 M, max t:   +2.41, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   43.79 M, max t:   +2.35, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   43.88 M, max t:   +2.36, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   43.97 M, max t:   +2.37, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   44.06 M, max t:   +2.40, max tau: 3.61e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   44.12 M, max t:   +2.33, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:   44.16 M, max t:   +2.33, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:   44.26 M, max t:   +2.31, max tau: 3.47e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   44.35 M, max t:   +2.35, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:   44.44 M, max t:   +2.37, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   44.50 M, max t:   +2.39, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   44.59 M, max t:   +2.42, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   44.68 M, max t:   +2.46, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   44.77 M, max t:   +2.44, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   44.86 M, max t:   +2.47, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   44.95 M, max t:   +2.45, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   45.04 M, max t:   +2.48, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   45.13 M, max t:   +2.46, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   45.22 M, max t:   +2.45, max tau: 3.64e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   45.31 M, max t:   +2.47, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   45.40 M, max t:   +2.44, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   45.50 M, max t:   +2.36, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   45.58 M, max t:   +2.36, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   45.67 M, max t:   +2.40, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   45.76 M, max t:   +2.47, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   45.83 M, max t:   +2.50, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   45.91 M, max t:   +2.39, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   46.00 M, max t:   +2.44, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   46.08 M, max t:   +2.37, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   46.17 M, max t:   +2.39, max tau: 3.51e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   46.26 M, max t:   +2.39, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   46.36 M, max t:   +2.35, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:   46.45 M, max t:   +2.41, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   46.54 M, max t:   +2.45, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   46.63 M, max t:   +2.48, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   46.71 M, max t:   +2.48, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   46.80 M, max t:   +2.45, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   46.89 M, max t:   +2.46, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   46.98 M, max t:   +2.45, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   47.08 M, max t:   +2.45, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   47.17 M, max t:   +2.39, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   47.25 M, max t:   +2.34, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   47.32 M, max t:   +2.32, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:   47.37 M, max t:   +2.43, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   47.46 M, max t:   +2.37, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   47.55 M, max t:   +2.34, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:   47.64 M, max t:   +2.34, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:   47.74 M, max t:   +2.28, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   47.82 M, max t:   +2.30, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:   47.87 M, max t:   +2.21, max tau: 3.19e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:   47.96 M, max t:   +2.22, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:   48.05 M, max t:   +2.25, max tau: 3.24e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   48.14 M, max t:   +2.21, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:   48.23 M, max t:   +2.22, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:   48.33 M, max t:   +2.25, max tau: 3.23e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:   48.42 M, max t:   +2.25, max tau: 3.23e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:   48.51 M, max t:   +2.30, max tau: 3.31e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:   48.59 M, max t:   +2.30, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   48.68 M, max t:   +2.22, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:   48.78 M, max t:   +2.19, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:   48.87 M, max t:   +2.14, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:   48.96 M, max t:   +2.11, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   49.05 M, max t:   +2.09, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:   49.14 M, max t:   +2.10, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:   49.23 M, max t:   +2.09, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   49.32 M, max t:   +2.04, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:   49.41 M, max t:   +2.05, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   49.50 M, max t:   +2.05, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:   49.59 M, max t:   +2.11, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:   49.69 M, max t:   +2.13, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:   49.77 M, max t:   +2.15, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:   49.86 M, max t:   +2.19, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   49.95 M, max t:   +2.18, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   50.04 M, max t:   +2.19, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:   50.12 M, max t:   +2.18, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   50.22 M, max t:   +2.18, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   50.31 M, max t:   +2.12, max tau: 3.00e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:   50.40 M, max t:   +2.16, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:   50.49 M, max t:   +2.15, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:   50.58 M, max t:   +2.08, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   50.67 M, max t:   +2.09, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   50.76 M, max t:   +2.07, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   50.85 M, max t:   +2.08, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:   50.94 M, max t:   +2.10, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   51.03 M, max t:   +2.10, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   51.12 M, max t:   +2.08, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:   51.21 M, max t:   +2.06, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   51.29 M, max t:   +1.92, max tau: 2.69e-04, (5/tau)^2: 3.46e+08. For the moment, maybe constant time.
meas:   51.38 M, max t:   +1.88, max tau: 2.63e-04, (5/tau)^2: 3.62e+08. For the moment, maybe constant time.
meas:   51.47 M, max t:   +1.84, max tau: 2.56e-04, (5/tau)^2: 3.82e+08. For the moment, maybe constant time.
meas:   51.56 M, max t:   +1.76, max tau: 2.45e-04, (5/tau)^2: 4.18e+08. For the moment, maybe constant time.
meas:   51.65 M, max t:   +1.79, max tau: 2.49e-04, (5/tau)^2: 4.03e+08. For the moment, maybe constant time.
meas:   51.74 M, max t:   +1.81, max tau: 2.52e-04, (5/tau)^2: 3.95e+08. For the moment, maybe constant time.
meas:   51.84 M, max t:   +1.77, max tau: 2.45e-04, (5/tau)^2: 4.15e+08. For the moment, maybe constant time.
meas:   51.92 M, max t:   +1.77, max tau: 2.46e-04, (5/tau)^2: 4.12e+08. For the moment, maybe constant time.
meas:   58.78 M, max t:   +1.83, max tau: 2.39e-04, (5/tau)^2: 4.39e+08. For the moment, maybe constant time.
meas:   58.88 M, max t:   +1.83, max tau: 2.38e-04, (5/tau)^2: 4.41e+08. For the moment, maybe constant time.
meas:   58.98 M, max t:   +1.81, max tau: 2.36e-04, (5/tau)^2: 4.49e+08. For the moment, maybe constant time.
meas:   59.08 M, max t:   +1.82, max tau: 2.36e-04, (5/tau)^2: 4.48e+08. For the moment, maybe constant time.
meas:   59.18 M, max t:   +1.77, max tau: 2.30e-04, (5/tau)^2: 4.74e+08. For the moment, maybe constant time.
meas:   59.56 M, max t:   +1.80, max tau: 2.33e-04, (5/tau)^2: 4.60e+08. For the moment, maybe constant time.
meas:   59.38 M, max t:   +1.74, max tau: 2.26e-04, (5/tau)^2: 4.91e+08. For the moment, maybe constant time.
meas:   59.76 M, max t:   +1.81, max tau: 2.35e-04, (5/tau)^2: 4.54e+08. For the moment, maybe constant time.
meas:   59.86 M, max t:   +1.81, max tau: 2.33e-04, (5/tau)^2: 4.59e+08. For the moment, maybe constant time.
meas:   59.68 M, max t:   +1.75, max tau: 2.27e-04, (5/tau)^2: 4.85e+08. For the moment, maybe constant time.
meas:   59.78 M, max t:   +1.75, max tau: 2.26e-04, (5/tau)^2: 4.88e+08. For the moment, maybe constant time.
meas:   59.88 M, max t:   +1.80, max tau: 2.32e-04, (5/tau)^2: 4.63e+08. For the moment, maybe constant time.
meas:   59.97 M, max t:   +1.79, max tau: 2.32e-04, (5/tau)^2: 4.65e+08. For the moment, maybe constant time.
meas:   60.07 M, max t:   +1.78, max tau: 2.29e-04, (5/tau)^2: 4.75e+08. For the moment, maybe constant time.
meas:   60.17 M, max t:   +1.69, max tau: 2.18e-04, (5/tau)^2: 5.25e+08. For the moment, maybe constant time.
meas:   60.27 M, max t:   +1.69, max tau: 2.18e-04, (5/tau)^2: 5.27e+08. For the moment, maybe constant time.
meas:   60.37 M, max t:   +1.73, max tau: 2.23e-04, (5/tau)^2: 5.02e+08. For the moment, maybe constant time.
meas:   60.47 M, max t:   +1.68, max tau: 2.16e-04, (5/tau)^2: 5.34e+08. For the moment, maybe constant time.
meas:   60.57 M, max t:   +1.63, max tau: 2.10e-04, (5/tau)^2: 5.66e+08. For the moment, maybe constant time.
meas:   60.67 M, max t:   +1.64, max tau: 2.11e-04, (5/tau)^2: 5.62e+08. For the moment, maybe constant time.
meas:   60.77 M, max t:   +1.64, max tau: 2.11e-04, (5/tau)^2: 5.62e+08. For the moment, maybe constant time.
meas:   60.87 M, max t:   +1.63, max tau: 2.09e-04, (5/tau)^2: 5.75e+08. For the moment, maybe constant time.
meas:   60.97 M, max t:   +1.59, max tau: 2.04e-04, (5/tau)^2: 6.02e+08. For the moment, maybe constant time.
meas:   61.07 M, max t:   +1.60, max tau: 2.04e-04, (5/tau)^2: 5.98e+08. For the moment, maybe constant time.
meas:   61.16 M, max t:   +1.64, max tau: 2.10e-04, (5/tau)^2: 5.69e+08. For the moment, maybe constant time.
meas:   61.26 M, max t:   +1.74, max tau: 2.22e-04, (5/tau)^2: 5.05e+08. For the moment, maybe constant time.
meas:   61.36 M, max t:   +1.74, max tau: 2.23e-04, (5/tau)^2: 5.04e+08. For the moment, maybe constant time.
meas:   61.46 M, max t:   +1.73, max tau: 2.21e-04, (5/tau)^2: 5.12e+08. For the moment, maybe constant time.
meas:   61.86 M, max t:   +1.73, max tau: 2.20e-04, (5/tau)^2: 5.17e+08. For the moment, maybe constant time.
meas:   61.72 M, max t:   +1.72, max tau: 2.19e-04, (5/tau)^2: 5.23e+08. For the moment, maybe constant time.
meas:   61.82 M, max t:   +1.72, max tau: 2.18e-04, (5/tau)^2: 5.25e+08. For the moment, maybe constant time.
meas:   61.92 M, max t:   +1.62, max tau: 2.06e-04, (5/tau)^2: 5.91e+08. For the moment, maybe constant time.
meas:   62.02 M, max t:   +1.60, max tau: 2.04e-04, (5/tau)^2: 6.02e+08. For the moment, maybe constant time.
meas:   62.12 M, max t:   +1.59, max tau: 2.02e-04, (5/tau)^2: 6.11e+08. For the moment, maybe constant time.
meas:   62.21 M, max t:   +1.61, max tau: 2.05e-04, (5/tau)^2: 5.97e+08. For the moment, maybe constant time.
meas:   62.31 M, max t:   +1.60, max tau: 2.02e-04, (5/tau)^2: 6.10e+08. For the moment, maybe constant time.
meas:   62.41 M, max t:   +1.61, max tau: 2.04e-04, (5/tau)^2: 5.98e+08. For the moment, maybe constant time.
meas:   62.45 M, max t:   +1.61, max tau: 2.04e-04, (5/tau)^2: 6.03e+08. For the moment, maybe constant time.
meas:   62.55 M, max t:   +1.55, max tau: 1.97e-04, (5/tau)^2: 6.47e+08. For the moment, maybe constant time.
meas:   62.65 M, max t:   +1.53, max tau: 1.93e-04, (5/tau)^2: 6.70e+08. For the moment, maybe constant time.
meas:   62.75 M, max t:   +1.54, max tau: 1.94e-04, (5/tau)^2: 6.64e+08. For the moment, maybe constant time.
meas:   62.85 M, max t:   +1.50, max tau: 1.89e-04, (5/tau)^2: 6.97e+08. For the moment, maybe constant time.
meas:   62.95 M, max t:   +1.44, max tau: 1.81e-04, (5/tau)^2: 7.59e+08. For the moment, maybe constant time.
meas:   63.05 M, max t:   +1.49, max tau: 1.88e-04, (5/tau)^2: 7.07e+08. For the moment, maybe constant time.
meas:   63.15 M, max t:   +1.51, max tau: 1.89e-04, (5/tau)^2: 6.96e+08. For the moment, maybe constant time.
meas:   63.25 M, max t:   +1.51, max tau: 1.90e-04, (5/tau)^2: 6.95e+08. For the moment, maybe constant time.
meas:   63.35 M, max t:   +1.48, max tau: 1.86e-04, (5/tau)^2: 7.25e+08. For the moment, maybe constant time.
meas:   63.45 M, max t:   +1.41, max tau: 1.77e-04, (5/tau)^2: 7.94e+08. For the moment, maybe constant time.
meas:   63.54 M, max t:   +1.41, max tau: 1.77e-04, (5/tau)^2: 7.97e+08. For the moment, maybe constant time.
meas:   63.64 M, max t:   +1.46, max tau: 1.83e-04, (5/tau)^2: 7.43e+08. For the moment, maybe constant time.
meas:   63.74 M, max t:   +1.53, max tau: 1.92e-04, (5/tau)^2: 6.80e+08. For the moment, maybe constant time.
meas:   63.84 M, max t:   +1.55, max tau: 1.95e-04, (5/tau)^2: 6.61e+08. For the moment, maybe constant time.
meas:   63.94 M, max t:   +1.54, max tau: 1.93e-04, (5/tau)^2: 6.70e+08. For the moment, maybe constant time.
meas:   64.35 M, max t:   +1.58, max tau: 1.97e-04, (5/tau)^2: 6.47e+08. For the moment, maybe constant time.
meas:   64.45 M, max t:   +1.53, max tau: 1.91e-04, (5/tau)^2: 6.87e+08. For the moment, maybe constant time.
meas:   64.24 M, max t:   +1.56, max tau: 1.95e-04, (5/tau)^2: 6.57e+08. For the moment, maybe constant time.
meas:   64.34 M, max t:   +1.57, max tau: 1.96e-04, (5/tau)^2: 6.49e+08. For the moment, maybe constant time.
meas:   64.44 M, max t:   +1.53, max tau: 1.91e-04, (5/tau)^2: 6.87e+08. For the moment, maybe constant time.
meas:   64.85 M, max t:   +1.47, max tau: 1.82e-04, (5/tau)^2: 7.53e+08. For the moment, maybe constant time.
meas:   65.12 M, max t:   +1.39, max tau: 1.73e-04, (5/tau)^2: 8.40e+08. For the moment, maybe constant time.
meas:   64.73 M, max t:   +1.39, max tau: 1.73e-04, (5/tau)^2: 8.37e+08. For the moment, maybe constant time.
meas:   64.83 M, max t:   +1.37, max tau: 1.70e-04, (5/tau)^2: 8.65e+08. For the moment, maybe constant time.
meas:   65.24 M, max t:   +1.43, max tau: 1.78e-04, (5/tau)^2: 7.92e+08. For the moment, maybe constant time.
meas:   65.03 M, max t:   +1.42, max tau: 1.77e-04, (5/tau)^2: 8.01e+08. For the moment, maybe constant time.
meas:   65.13 M, max t:   +1.42, max tau: 1.75e-04, (5/tau)^2: 8.13e+08. For the moment, maybe constant time.
meas:   65.23 M, max t:   +1.42, max tau: 1.75e-04, (5/tau)^2: 8.14e+08. For the moment, maybe constant time.
meas:   65.33 M, max t:   +1.39, max tau: 1.72e-04, (5/tau)^2: 8.44e+08. For the moment, maybe constant time.
meas:   65.43 M, max t:   +1.35, max tau: 1.67e-04, (5/tau)^2: 8.94e+08. For the moment, maybe constant time.
meas:   65.53 M, max t:   +1.43, max tau: 1.76e-04, (5/tau)^2: 8.04e+08. For the moment, maybe constant time.
meas:   65.63 M, max t:   +1.38, max tau: 1.71e-04, (5/tau)^2: 8.56e+08. For the moment, maybe constant time.
meas:   65.73 M, max t:   +1.39, max tau: 1.71e-04, (5/tau)^2: 8.50e+08. For the moment, maybe constant time.
meas:   65.82 M, max t:   +1.39, max tau: 1.71e-04, (5/tau)^2: 8.51e+08. For the moment, maybe constant time.
meas:   65.92 M, max t:   +1.43, max tau: 1.76e-04, (5/tau)^2: 8.03e+08. For the moment, maybe constant time.
meas:   66.02 M, max t:   +1.43, max tau: 1.76e-04, (5/tau)^2: 8.07e+08. For the moment, maybe constant time.
meas:   66.12 M, max t:   +1.45, max tau: 1.78e-04, (5/tau)^2: 7.91e+08. For the moment, maybe constant time.
meas:   66.22 M, max t:   +1.43, max tau: 1.76e-04, (5/tau)^2: 8.05e+08. For the moment, maybe constant time.
meas:   66.32 M, max t:   +1.46, max tau: 1.79e-04, (5/tau)^2: 7.82e+08. For the moment, maybe constant time.
meas:   66.74 M, max t:   +1.39, max tau: 1.70e-04, (5/tau)^2: 8.62e+08. For the moment, maybe constant time.
meas:   66.84 M, max t:   +1.30, max tau: 1.59e-04, (5/tau)^2: 9.93e+08. For the moment, maybe constant time.
meas:   66.94 M, max t:   +1.32, max tau: 1.61e-04, (5/tau)^2: 9.60e+08. For the moment, maybe constant time.
meas:   67.04 M, max t:   +1.31, max tau: 1.60e-04, (5/tau)^2: 9.71e+08. For the moment, maybe constant time.
meas:   66.82 M, max t:   +1.31, max tau: 1.61e-04, (5/tau)^2: 9.69e+08. For the moment, maybe constant time.
meas:   66.92 M, max t:   +1.31, max tau: 1.60e-04, (5/tau)^2: 9.79e+08. For the moment, maybe constant time.
meas:   67.02 M, max t:   +1.35, max tau: 1.65e-04, (5/tau)^2: 9.17e+08. For the moment, maybe constant time.
meas:   67.44 M, max t:   +1.40, max tau: 1.71e-04, (5/tau)^2: 8.56e+08. For the moment, maybe constant time.
meas:   67.54 M, max t:   +1.44, max tau: 1.76e-04, (5/tau)^2: 8.09e+08. For the moment, maybe constant time.
meas:   67.64 M, max t:   +1.48, max tau: 1.79e-04, (5/tau)^2: 7.76e+08. For the moment, maybe constant time.
meas:   67.74 M, max t:   +1.41, max tau: 1.71e-04, (5/tau)^2: 8.52e+08. For the moment, maybe constant time.
meas:   68.02 M, max t:   +1.43, max tau: 1.73e-04, (5/tau)^2: 8.31e+08. For the moment, maybe constant time.
meas:   67.94 M, max t:   +1.39, max tau: 1.68e-04, (5/tau)^2: 8.84e+08. For the moment, maybe constant time.
meas:   68.04 M, max t:   +1.32, max tau: 1.60e-04, (5/tau)^2: 9.71e+08. For the moment, maybe constant time.
meas:   68.14 M, max t:   +1.35, max tau: 1.64e-04, (5/tau)^2: 9.32e+08. For the moment, maybe constant time.
meas:   68.42 M, max t:   +1.33, max tau: 1.61e-04, (5/tau)^2: 9.62e+08. For the moment, maybe constant time.
meas:   68.34 M, max t:   +1.34, max tau: 1.62e-04, (5/tau)^2: 9.51e+08. For the moment, maybe constant time.
meas:   68.44 M, max t:   +1.35, max tau: 1.63e-04, (5/tau)^2: 9.42e+08. For the moment, maybe constant time.
meas:   68.53 M, max t:   +1.39, max tau: 1.68e-04, (5/tau)^2: 8.82e+08. For the moment, maybe constant time.
meas:   68.63 M, max t:   +1.39, max tau: 1.68e-04, (5/tau)^2: 8.83e+08. For the moment, maybe constant time.
meas:   68.73 M, max t:   +1.42, max tau: 1.71e-04, (5/tau)^2: 8.52e+08. For the moment, maybe constant time.
meas:   68.83 M, max t:   +1.43, max tau: 1.73e-04, (5/tau)^2: 8.40e+08. For the moment, maybe constant time.
meas:   68.93 M, max t:   +1.39, max tau: 1.67e-04, (5/tau)^2: 8.98e+08. For the moment, maybe constant time.
meas:   69.03 M, max t:   +1.46, max tau: 1.76e-04, (5/tau)^2: 8.08e+08. For the moment, maybe constant time.
meas:   69.13 M, max t:   +1.46, max tau: 1.76e-04, (5/tau)^2: 8.09e+08. For the moment, maybe constant time.
meas:   69.23 M, max t:   +1.44, max tau: 1.73e-04, (5/tau)^2: 8.40e+08. For the moment, maybe constant time.
meas:   69.33 M, max t:   +1.46, max tau: 1.75e-04, (5/tau)^2: 8.17e+08. For the moment, maybe constant time.
meas:   69.43 M, max t:   +1.50, max tau: 1.80e-04, (5/tau)^2: 7.71e+08. For the moment, maybe constant time.
meas:   69.53 M, max t:   +1.44, max tau: 1.73e-04, (5/tau)^2: 8.33e+08. For the moment, maybe constant time.
meas:   69.63 M, max t:   +1.39, max tau: 1.67e-04, (5/tau)^2: 9.01e+08. For the moment, maybe constant time.
meas:   69.73 M, max t:   +1.39, max tau: 1.67e-04, (5/tau)^2: 9.00e+08. For the moment, maybe constant time.
meas:   69.83 M, max t:   +1.36, max tau: 1.63e-04, (5/tau)^2: 9.37e+08. For the moment, maybe constant time.
meas:   69.93 M, max t:   +1.43, max tau: 1.71e-04, (5/tau)^2: 8.54e+08. For the moment, maybe constant time.
meas:   70.03 M, max t:   +1.46, max tau: 1.74e-04, (5/tau)^2: 8.25e+08. For the moment, maybe constant time.
meas:   70.13 M, max t:   +1.46, max tau: 1.74e-04, (5/tau)^2: 8.24e+08. For the moment, maybe constant time.
meas:   70.23 M, max t:   +1.53, max tau: 1.82e-04, (5/tau)^2: 7.54e+08. For the moment, maybe constant time.
meas:   70.33 M, max t:   +1.55, max tau: 1.85e-04, (5/tau)^2: 7.33e+08. For the moment, maybe constant time.
meas:   70.43 M, max t:   +1.57, max tau: 1.87e-04, (5/tau)^2: 7.13e+08. For the moment, maybe constant time.
meas:   70.53 M, max t:   +1.54, max tau: 1.83e-04, (5/tau)^2: 7.43e+08. For the moment, maybe constant time.
meas:   70.63 M, max t:   +1.48, max tau: 1.76e-04, (5/tau)^2: 8.05e+08. For the moment, maybe constant time.
meas:   70.73 M, max t:   +1.44, max tau: 1.72e-04, (5/tau)^2: 8.50e+08. For the moment, maybe constant time.
meas:   70.83 M, max t:   +1.40, max tau: 1.66e-04, (5/tau)^2: 9.08e+08. For the moment, maybe constant time.
meas:   70.93 M, max t:   +1.36, max tau: 1.62e-04, (5/tau)^2: 9.52e+08. For the moment, maybe constant time.
meas:   71.03 M, max t:   +1.42, max tau: 1.68e-04, (5/tau)^2: 8.82e+08. For the moment, maybe constant time.
meas:   14.27 M, max t:   +1.45, max tau: 3.84e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:   14.28 M, max t:   +1.49, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   14.31 M, max t:   +1.55, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   14.34 M, max t:   +1.53, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   14.36 M, max t:   +1.54, max tau: 4.08e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   14.40 M, max t:   +1.60, max tau: 4.22e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   14.43 M, max t:   +1.63, max tau: 4.29e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   14.44 M, max t:   +1.62, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   14.47 M, max t:   +1.64, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   14.51 M, max t:   +1.57, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   14.54 M, max t:   +1.62, max tau: 4.25e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   14.57 M, max t:   +1.57, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   14.61 M, max t:   +1.64, max tau: 4.28e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   14.63 M, max t:   +1.64, max tau: 4.28e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   14.66 M, max t:   +1.61, max tau: 4.21e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   14.68 M, max t:   +1.69, max tau: 4.40e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   14.71 M, max t:   +1.63, max tau: 4.25e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   14.74 M, max t:   +1.72, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   14.77 M, max t:   +1.66, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   14.78 M, max t:   +1.66, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   14.80 M, max t:   +1.63, max tau: 4.25e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   14.81 M, max t:   +1.64, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   14.84 M, max t:   +1.59, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   14.87 M, max t:   +1.57, max tau: 4.06e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   14.90 M, max t:   +1.52, max tau: 3.93e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   14.93 M, max t:   +1.55, max tau: 4.00e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   14.93 M, max t:   +1.52, max tau: 3.93e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   14.97 M, max t:   +1.49, max tau: 3.86e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   15.00 M, max t:   +1.44, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   15.03 M, max t:   +1.44, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   15.06 M, max t:   +1.42, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   15.10 M, max t:   +1.39, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   15.11 M, max t:   +1.35, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   15.14 M, max t:   +1.34, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:    4.83 M, max t:   +1.32, max tau: 6.01e-04, (5/tau)^2: 6.92e+07. For the moment, maybe constant time.
meas:    4.83 M, max t:   +1.32, max tau: 6.01e-04, (5/tau)^2: 6.92e+07. For the moment, maybe constant time.
meas:    4.84 M, max t:   +1.36, max tau: 6.19e-04, (5/tau)^2: 6.52e+07. For the moment, maybe constant time.
meas:    4.84 M, max t:   +1.38, max tau: 6.29e-04, (5/tau)^2: 6.32e+07. For the moment, maybe constant time.
meas:    4.86 M, max t:   +1.37, max tau: 6.20e-04, (5/tau)^2: 6.51e+07. For the moment, maybe constant time.
meas:    4.86 M, max t:   +1.39, max tau: 6.30e-04, (5/tau)^2: 6.29e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.47, max tau: 6.63e-04, (5/tau)^2: 5.69e+07. For the moment, maybe constant time.
meas:   15.35 M, max t:   +1.47, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   15.39 M, max t:   +1.58, max tau: 4.02e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   15.43 M, max t:   +1.55, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   15.47 M, max t:   +1.53, max tau: 3.90e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   15.50 M, max t:   +1.47, max tau: 3.73e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:   15.53 M, max t:   +1.46, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   15.56 M, max t:   +1.53, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   15.60 M, max t:   +1.53, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   15.63 M, max t:   +1.54, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   15.67 M, max t:   +1.66, max tau: 4.20e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   15.69 M, max t:   +1.74, max tau: 4.38e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   15.73 M, max t:   +1.80, max tau: 4.53e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   15.75 M, max t:   +1.79, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   15.77 M, max t:   +1.79, max tau: 4.52e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   15.81 M, max t:   +1.75, max tau: 4.41e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   15.86 M, max t:   +1.86, max tau: 4.66e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   15.89 M, max t:   +1.83, max tau: 4.59e-04, (5/tau)^2: 1.19e+08. For the moment, maybe constant time.
meas:   15.94 M, max t:   +1.83, max tau: 4.59e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   15.97 M, max t:   +1.85, max tau: 4.63e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   16.01 M, max t:   +1.86, max tau: 4.66e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   16.05 M, max t:   +1.90, max tau: 4.74e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   16.06 M, max t:   +1.90, max tau: 4.74e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   16.09 M, max t:   +1.89, max tau: 4.72e-04, (5/tau)^2: 1.12e+08. For the moment, maybe constant time.
meas:   16.14 M, max t:   +1.78, max tau: 4.43e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   16.17 M, max t:   +1.87, max tau: 4.64e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   16.19 M, max t:   +1.88, max tau: 4.68e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   16.24 M, max t:   +1.93, max tau: 4.79e-04, (5/tau)^2: 1.09e+08. For the moment, maybe constant time.
meas:   16.29 M, max t:   +1.80, max tau: 4.47e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   16.30 M, max t:   +1.82, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   16.34 M, max t:   +1.78, max tau: 4.41e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   16.35 M, max t:   +1.78, max tau: 4.39e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   16.38 M, max t:   +1.82, max tau: 4.49e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   16.41 M, max t:   +1.77, max tau: 4.36e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   16.45 M, max t:   +1.83, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   16.48 M, max t:   +1.85, max tau: 4.55e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   16.50 M, max t:   +1.89, max tau: 4.66e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   16.50 M, max t:   +1.89, max tau: 4.66e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   16.53 M, max t:   +1.89, max tau: 4.64e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   16.58 M, max t:   +1.98, max tau: 4.86e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   16.59 M, max t:   +2.04, max tau: 5.01e-04, (5/tau)^2: 9.94e+07. For the moment, maybe constant time.
meas:   16.62 M, max t:   +1.99, max tau: 4.87e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   16.66 M, max t:   +1.93, max tau: 4.72e-04, (5/tau)^2: 1.12e+08. For the moment, maybe constant time.
meas:   16.70 M, max t:   +2.03, max tau: 4.98e-04, (5/tau)^2: 1.01e+08. For the moment, maybe constant time.
meas:   16.73 M, max t:   +2.06, max tau: 5.04e-04, (5/tau)^2: 9.82e+07. For the moment, maybe constant time.
meas:   16.76 M, max t:   +2.12, max tau: 5.18e-04, (5/tau)^2: 9.33e+07. For the moment, maybe constant time.
meas:   16.78 M, max t:   +2.06, max tau: 5.02e-04, (5/tau)^2: 9.92e+07. For the moment, maybe constant time.
meas:   16.78 M, max t:   +2.06, max tau: 5.02e-04, (5/tau)^2: 9.92e+07. For the moment, maybe constant time.
meas:   16.82 M, max t:   +2.04, max tau: 4.97e-04, (5/tau)^2: 1.01e+08. For the moment, maybe constant time.
meas:   16.85 M, max t:   +2.01, max tau: 4.90e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   16.89 M, max t:   +2.02, max tau: 4.92e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   16.93 M, max t:   +1.96, max tau: 4.77e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   16.96 M, max t:   +1.87, max tau: 4.54e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   16.99 M, max t:   +1.80, max tau: 4.36e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   17.01 M, max t:   +1.78, max tau: 4.31e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   17.05 M, max t:   +1.73, max tau: 4.19e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   17.10 M, max t:   +1.77, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   17.13 M, max t:   +1.76, max tau: 4.25e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   17.17 M, max t:   +1.74, max tau: 4.20e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   17.20 M, max t:   +1.75, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   17.25 M, max t:   +1.82, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   17.29 M, max t:   +1.81, max tau: 4.36e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   17.33 M, max t:   +1.82, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   17.37 M, max t:   +1.74, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   17.42 M, max t:   +1.72, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   17.47 M, max t:   +1.69, max tau: 4.05e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   17.50 M, max t:   +1.74, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   17.54 M, max t:   +1.69, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   17.59 M, max t:   +1.75, max tau: 4.17e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   17.62 M, max t:   +1.66, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   17.66 M, max t:   +1.64, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   17.69 M, max t:   +1.63, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   17.72 M, max t:   +1.61, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   17.76 M, max t:   +1.59, max tau: 3.77e-04, (5/tau)^2: 1.76e+08. For the moment, maybe constant time.
meas:   17.80 M, max t:   +1.60, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   17.84 M, max t:   +1.60, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   17.88 M, max t:   +1.63, max tau: 3.86e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   17.90 M, max t:   +1.64, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   17.90 M, max t:   +1.64, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   17.95 M, max t:   +1.53, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   17.98 M, max t:   +1.51, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   18.01 M, max t:   +1.51, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   18.05 M, max t:   +1.49, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   18.08 M, max t:   +1.57, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   18.10 M, max t:   +1.57, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   18.13 M, max t:   +1.54, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   18.17 M, max t:   +1.58, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   18.19 M, max t:   +1.55, max tau: 3.63e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   18.22 M, max t:   +1.52, max tau: 3.57e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   18.25 M, max t:   +1.46, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:   18.25 M, max t:   +1.46, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:   18.29 M, max t:   +1.40, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   18.31 M, max t:   +1.41, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   18.35 M, max t:   +1.44, max tau: 3.35e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:   18.39 M, max t:   +1.45, max tau: 3.38e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:   18.42 M, max t:   +1.48, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   18.46 M, max t:   +1.42, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:   18.48 M, max t:   +1.44, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   18.51 M, max t:   +1.40, max tau: 3.26e-04, (5/tau)^2: 2.35e+08. For the moment, maybe constant time.
meas:    6.25 M, max t:   +1.43, max tau: 5.73e-04, (5/tau)^2: 7.61e+07. For the moment, maybe constant time.
meas:    6.27 M, max t:   +1.39, max tau: 5.53e-04, (5/tau)^2: 8.17e+07. For the moment, maybe constant time.
meas:   57.62 M, max t:   +1.30, max tau: 1.72e-04, (5/tau)^2: 8.47e+08. For the moment, maybe constant time.
meas:   57.69 M, max t:   +1.30, max tau: 1.71e-04, (5/tau)^2: 8.56e+08. For the moment, maybe constant time.
meas:   18.67 M, max t:   +1.34, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:   18.71 M, max t:   +1.37, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:   18.74 M, max t:   +1.33, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   18.76 M, max t:   +1.29, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:   18.81 M, max t:   +1.31, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   18.86 M, max t:   +1.30, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:   18.89 M, max t:   +1.25, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   18.93 M, max t:   +1.23, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:    6.43 M, max t:   +1.25, max tau: 4.94e-04, (5/tau)^2: 1.02e+08. For the moment, maybe constant time.
meas:    6.43 M, max t:   +1.23, max tau: 4.83e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   19.03 M, max t:   +1.28, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   19.07 M, max t:   +1.21, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:   19.11 M, max t:   +1.28, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   19.13 M, max t:   +1.29, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   19.15 M, max t:   +1.22, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:   19.19 M, max t:   +1.23, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   19.20 M, max t:   +1.23, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:   19.21 M, max t:   +1.26, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:   19.26 M, max t:   +1.29, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   19.29 M, max t:   +1.42, max tau: 3.23e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:   19.32 M, max t:   +1.45, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   19.36 M, max t:   +1.29, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:   19.39 M, max t:   +1.27, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:   19.42 M, max t:   +1.24, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:   19.46 M, max t:   +1.24, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   19.50 M, max t:   +1.23, max tau: 2.78e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   19.54 M, max t:   +1.17, max tau: 2.64e-04, (5/tau)^2: 3.58e+08. For the moment, maybe constant time.
meas:   19.57 M, max t:   +1.16, max tau: 2.63e-04, (5/tau)^2: 3.61e+08. For the moment, maybe constant time.
meas:   19.60 M, max t:   +1.17, max tau: 2.64e-04, (5/tau)^2: 3.58e+08. For the moment, maybe constant time.
meas:   19.64 M, max t:   +1.20, max tau: 2.71e-04, (5/tau)^2: 3.41e+08. For the moment, maybe constant time.
meas:   19.67 M, max t:   +1.22, max tau: 2.76e-04, (5/tau)^2: 3.28e+08. For the moment, maybe constant time.
meas:   19.70 M, max t:   +1.23, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:   19.73 M, max t:   +1.20, max tau: 2.70e-04, (5/tau)^2: 3.43e+08. For the moment, maybe constant time.
meas:   19.76 M, max t:   +1.19, max tau: 2.67e-04, (5/tau)^2: 3.50e+08. For the moment, maybe constant time.
meas:   19.79 M, max t:   +1.19, max tau: 2.67e-04, (5/tau)^2: 3.51e+08. For the moment, maybe constant time.
meas:   19.83 M, max t:   +1.30, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:    6.79 M, max t:   +1.31, max tau: 5.03e-04, (5/tau)^2: 9.89e+07. For the moment, maybe constant time.
meas:   19.90 M, max t:   +1.30, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:    6.82 M, max t:   +1.27, max tau: 4.86e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   19.95 M, max t:   +1.26, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   19.97 M, max t:   +1.25, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:   20.00 M, max t:   +1.24, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:   20.04 M, max t:   +1.29, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   20.09 M, max t:   +1.30, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:   82.13 M, max t:   +1.27, max tau: 1.40e-04, (5/tau)^2: 1.27e+09. For the moment, maybe constant time.
meas:   82.23 M, max t:   +1.29, max tau: 1.42e-04, (5/tau)^2: 1.24e+09. For the moment, maybe constant time.
meas:   82.32 M, max t:   +1.30, max tau: 1.44e-04, (5/tau)^2: 1.21e+09. For the moment, maybe constant time.
meas:   82.42 M, max t:   +1.28, max tau: 1.41e-04, (5/tau)^2: 1.27e+09. For the moment, maybe constant time.
meas:   82.51 M, max t:   +1.31, max tau: 1.44e-04, (5/tau)^2: 1.21e+09. For the moment, maybe constant time.
meas:   82.61 M, max t:   +1.33, max tau: 1.46e-04, (5/tau)^2: 1.18e+09. For the moment, maybe constant time.
meas:   82.70 M, max t:   +1.35, max tau: 1.49e-04, (5/tau)^2: 1.13e+09. For the moment, maybe constant time.
meas:   82.79 M, max t:   +1.36, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:   82.89 M, max t:   +1.37, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:   20.46 M, max t:   +1.39, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:   83.08 M, max t:   +1.39, max tau: 1.53e-04, (5/tau)^2: 1.07e+09. For the moment, maybe constant time.
meas:   83.17 M, max t:   +1.41, max tau: 1.55e-04, (5/tau)^2: 1.04e+09. For the moment, maybe constant time.
meas:   83.26 M, max t:   +1.41, max tau: 1.55e-04, (5/tau)^2: 1.04e+09. For the moment, maybe constant time.
meas:   83.35 M, max t:   +1.41, max tau: 1.55e-04, (5/tau)^2: 1.05e+09. For the moment, maybe constant time.
meas:   83.43 M, max t:   +1.31, max tau: 1.44e-04, (5/tau)^2: 1.21e+09. For the moment, maybe constant time.
meas:   83.52 M, max t:   +1.32, max tau: 1.44e-04, (5/tau)^2: 1.20e+09. For the moment, maybe constant time.
meas:   83.61 M, max t:   +1.32, max tau: 1.45e-04, (5/tau)^2: 1.19e+09. For the moment, maybe constant time.
meas:   83.70 M, max t:   +1.27, max tau: 1.39e-04, (5/tau)^2: 1.30e+09. For the moment, maybe constant time.
meas:   83.79 M, max t:   +1.26, max tau: 1.37e-04, (5/tau)^2: 1.33e+09. For the moment, maybe constant time.
meas:   20.69 M, max t:   +1.31, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:   20.73 M, max t:   +1.25, max tau: 2.75e-04, (5/tau)^2: 3.30e+08. For the moment, maybe constant time.
meas:   20.76 M, max t:   +1.28, max tau: 2.81e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   20.79 M, max t:   +1.29, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   84.26 M, max t:   +1.25, max tau: 1.36e-04, (5/tau)^2: 1.35e+09. For the moment, maybe constant time.
meas:   84.36 M, max t:   +1.26, max tau: 1.37e-04, (5/tau)^2: 1.34e+09. For the moment, maybe constant time.
meas:   84.45 M, max t:   +1.26, max tau: 1.38e-04, (5/tau)^2: 1.32e+09. For the moment, maybe constant time.
meas:   84.54 M, max t:   +1.28, max tau: 1.39e-04, (5/tau)^2: 1.29e+09. For the moment, maybe constant time.
meas:   84.63 M, max t:   +1.30, max tau: 1.42e-04, (5/tau)^2: 1.25e+09. For the moment, maybe constant time.
meas:   84.73 M, max t:   +1.33, max tau: 1.44e-04, (5/tau)^2: 1.20e+09. For the moment, maybe constant time.
meas:   84.82 M, max t:   +1.34, max tau: 1.45e-04, (5/tau)^2: 1.19e+09. For the moment, maybe constant time.
meas:   84.91 M, max t:   +1.40, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:   85.01 M, max t:   +1.34, max tau: 1.45e-04, (5/tau)^2: 1.19e+09. For the moment, maybe constant time.
meas:   85.10 M, max t:   +1.32, max tau: 1.44e-04, (5/tau)^2: 1.21e+09. For the moment, maybe constant time.
meas:   85.19 M, max t:   +1.36, max tau: 1.48e-04, (5/tau)^2: 1.15e+09. For the moment, maybe constant time.
meas:   85.29 M, max t:   +1.34, max tau: 1.46e-04, (5/tau)^2: 1.18e+09. For the moment, maybe constant time.
meas:   85.38 M, max t:   +1.39, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:   85.48 M, max t:   +1.33, max tau: 1.44e-04, (5/tau)^2: 1.20e+09. For the moment, maybe constant time.
meas:   85.57 M, max t:   +1.37, max tau: 1.48e-04, (5/tau)^2: 1.15e+09. For the moment, maybe constant time.
meas:   85.66 M, max t:   +1.38, max tau: 1.49e-04, (5/tau)^2: 1.13e+09. For the moment, maybe constant time.
meas:   85.76 M, max t:   +1.39, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:   85.85 M, max t:   +1.39, max tau: 1.50e-04, (5/tau)^2: 1.12e+09. For the moment, maybe constant time.
meas:   85.94 M, max t:   +1.38, max tau: 1.49e-04, (5/tau)^2: 1.13e+09. For the moment, maybe constant time.
meas:   86.03 M, max t:   +1.44, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:   86.13 M, max t:   +1.45, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:   86.22 M, max t:   +1.49, max tau: 1.60e-04, (5/tau)^2: 9.75e+08. For the moment, maybe constant time.
meas:   86.31 M, max t:   +1.44, max tau: 1.55e-04, (5/tau)^2: 1.04e+09. For the moment, maybe constant time.
meas:   86.41 M, max t:   +1.45, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:   86.50 M, max t:   +1.45, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:   86.59 M, max t:   +1.47, max tau: 1.58e-04, (5/tau)^2: 1.00e+09. For the moment, maybe constant time.
meas:   86.68 M, max t:   +1.47, max tau: 1.58e-04, (5/tau)^2: 1.00e+09. For the moment, maybe constant time.
meas:   86.78 M, max t:   +1.48, max tau: 1.58e-04, (5/tau)^2: 9.97e+08. For the moment, maybe constant time.
meas:   86.87 M, max t:   +1.49, max tau: 1.60e-04, (5/tau)^2: 9.74e+08. For the moment, maybe constant time.
meas:   86.97 M, max t:   +1.45, max tau: 1.55e-04, (5/tau)^2: 1.04e+09. For the moment, maybe constant time.
meas:   87.06 M, max t:   +1.45, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:   87.12 M, max t:   +1.46, max tau: 1.57e-04, (5/tau)^2: 1.02e+09. For the moment, maybe constant time.
meas:   87.20 M, max t:   +1.46, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:   87.29 M, max t:   +1.47, max tau: 1.57e-04, (5/tau)^2: 1.01e+09. For the moment, maybe constant time.
meas:   87.38 M, max t:   +1.50, max tau: 1.60e-04, (5/tau)^2: 9.77e+08. For the moment, maybe constant time.
meas:   87.47 M, max t:   +1.55, max tau: 1.66e-04, (5/tau)^2: 9.09e+08. For the moment, maybe constant time.
meas:   87.56 M, max t:   +1.60, max tau: 1.71e-04, (5/tau)^2: 8.56e+08. For the moment, maybe constant time.
meas:   87.66 M, max t:   +1.64, max tau: 1.75e-04, (5/tau)^2: 8.12e+08. For the moment, maybe constant time.
meas:   87.75 M, max t:   +1.62, max tau: 1.73e-04, (5/tau)^2: 8.39e+08. For the moment, maybe constant time.
meas:   87.82 M, max t:   +1.59, max tau: 1.69e-04, (5/tau)^2: 8.71e+08. For the moment, maybe constant time.
meas:   87.91 M, max t:   +1.57, max tau: 1.68e-04, (5/tau)^2: 8.89e+08. For the moment, maybe constant time.
meas:   88.01 M, max t:   +1.60, max tau: 1.71e-04, (5/tau)^2: 8.56e+08. For the moment, maybe constant time.
meas:   88.10 M, max t:   +1.62, max tau: 1.73e-04, (5/tau)^2: 8.37e+08. For the moment, maybe constant time.
meas:   88.20 M, max t:   +1.65, max tau: 1.76e-04, (5/tau)^2: 8.11e+08. For the moment, maybe constant time.
meas:   88.30 M, max t:   +1.65, max tau: 1.75e-04, (5/tau)^2: 8.15e+08. For the moment, maybe constant time.
meas:   88.39 M, max t:   +1.67, max tau: 1.78e-04, (5/tau)^2: 7.89e+08. For the moment, maybe constant time.
meas:   88.49 M, max t:   +1.71, max tau: 1.82e-04, (5/tau)^2: 7.56e+08. For the moment, maybe constant time.
meas:   88.58 M, max t:   +1.73, max tau: 1.84e-04, (5/tau)^2: 7.39e+08. For the moment, maybe constant time.
meas:   88.67 M, max t:   +1.78, max tau: 1.89e-04, (5/tau)^2: 7.01e+08. For the moment, maybe constant time.
meas:   88.77 M, max t:   +1.72, max tau: 1.82e-04, (5/tau)^2: 7.54e+08. For the moment, maybe constant time.
meas:   88.86 M, max t:   +1.68, max tau: 1.78e-04, (5/tau)^2: 7.86e+08. For the moment, maybe constant time.
meas:   88.96 M, max t:   +1.69, max tau: 1.79e-04, (5/tau)^2: 7.78e+08. For the moment, maybe constant time.
meas:   89.05 M, max t:   +1.69, max tau: 1.79e-04, (5/tau)^2: 7.84e+08. For the moment, maybe constant time.
meas:   89.14 M, max t:   +1.72, max tau: 1.82e-04, (5/tau)^2: 7.55e+08. For the moment, maybe constant time.
meas:   89.24 M, max t:   +1.75, max tau: 1.85e-04, (5/tau)^2: 7.29e+08. For the moment, maybe constant time.
meas:   89.32 M, max t:   +1.77, max tau: 1.87e-04, (5/tau)^2: 7.13e+08. For the moment, maybe constant time.
meas:   89.42 M, max t:   +1.75, max tau: 1.85e-04, (5/tau)^2: 7.29e+08. For the moment, maybe constant time.
meas:   89.51 M, max t:   +1.76, max tau: 1.86e-04, (5/tau)^2: 7.23e+08. For the moment, maybe constant time.
meas:   89.61 M, max t:   +1.76, max tau: 1.85e-04, (5/tau)^2: 7.27e+08. For the moment, maybe constant time.
meas:   89.70 M, max t:   +1.74, max tau: 1.84e-04, (5/tau)^2: 7.37e+08. For the moment, maybe constant time.
meas:   89.79 M, max t:   +1.75, max tau: 1.85e-04, (5/tau)^2: 7.31e+08. For the moment, maybe constant time.
meas:   89.89 M, max t:   +1.78, max tau: 1.88e-04, (5/tau)^2: 7.07e+08. For the moment, maybe constant time.
meas:   89.98 M, max t:   +1.82, max tau: 1.92e-04, (5/tau)^2: 6.77e+08. For the moment, maybe constant time.
meas:   90.08 M, max t:   +1.79, max tau: 1.89e-04, (5/tau)^2: 7.01e+08. For the moment, maybe constant time.
meas:   90.17 M, max t:   +1.80, max tau: 1.90e-04, (5/tau)^2: 6.95e+08. For the moment, maybe constant time.
meas:   90.27 M, max t:   +1.78, max tau: 1.87e-04, (5/tau)^2: 7.13e+08. For the moment, maybe constant time.
meas:   90.36 M, max t:   +1.75, max tau: 1.84e-04, (5/tau)^2: 7.35e+08. For the moment, maybe constant time.
meas:   90.46 M, max t:   +1.79, max tau: 1.88e-04, (5/tau)^2: 7.04e+08. For the moment, maybe constant time.
meas:   90.56 M, max t:   +1.80, max tau: 1.89e-04, (5/tau)^2: 7.00e+08. For the moment, maybe constant time.
meas:   90.65 M, max t:   +1.83, max tau: 1.93e-04, (5/tau)^2: 6.74e+08. For the moment, maybe constant time.
meas:   90.74 M, max t:   +1.82, max tau: 1.91e-04, (5/tau)^2: 6.84e+08. For the moment, maybe constant time.
meas:   90.83 M, max t:   +1.84, max tau: 1.93e-04, (5/tau)^2: 6.71e+08. For the moment, maybe constant time.
meas:   90.91 M, max t:   +1.83, max tau: 1.92e-04, (5/tau)^2: 6.77e+08. For the moment, maybe constant time.
meas:   91.00 M, max t:   +1.82, max tau: 1.91e-04, (5/tau)^2: 6.89e+08. For the moment, maybe constant time.
meas:   91.10 M, max t:   +1.77, max tau: 1.85e-04, (5/tau)^2: 7.30e+08. For the moment, maybe constant time.
meas:   91.20 M, max t:   +1.75, max tau: 1.84e-04, (5/tau)^2: 7.42e+08. For the moment, maybe constant time.
meas:   91.29 M, max t:   +1.75, max tau: 1.83e-04, (5/tau)^2: 7.43e+08. For the moment, maybe constant time.
meas:   91.39 M, max t:   +1.76, max tau: 1.84e-04, (5/tau)^2: 7.41e+08. For the moment, maybe constant time.
meas:   91.48 M, max t:   +1.74, max tau: 1.82e-04, (5/tau)^2: 7.51e+08. For the moment, maybe constant time.
meas:   91.58 M, max t:   +1.70, max tau: 1.78e-04, (5/tau)^2: 7.89e+08. For the moment, maybe constant time.
meas:   91.67 M, max t:   +1.68, max tau: 1.76e-04, (5/tau)^2: 8.09e+08. For the moment, maybe constant time.
meas:   91.77 M, max t:   +1.65, max tau: 1.72e-04, (5/tau)^2: 8.48e+08. For the moment, maybe constant time.
meas:   91.86 M, max t:   +1.69, max tau: 1.77e-04, (5/tau)^2: 8.00e+08. For the moment, maybe constant time.
meas:   91.96 M, max t:   +1.65, max tau: 1.72e-04, (5/tau)^2: 8.41e+08. For the moment, maybe constant time.
meas:   92.05 M, max t:   +1.69, max tau: 1.76e-04, (5/tau)^2: 8.08e+08. For the moment, maybe constant time.
meas:   92.14 M, max t:   +1.63, max tau: 1.70e-04, (5/tau)^2: 8.69e+08. For the moment, maybe constant time.
meas:   92.23 M, max t:   +1.61, max tau: 1.68e-04, (5/tau)^2: 8.85e+08. For the moment, maybe constant time.
meas:   92.33 M, max t:   +1.58, max tau: 1.64e-04, (5/tau)^2: 9.29e+08. For the moment, maybe constant time.
meas:   92.43 M, max t:   +1.60, max tau: 1.67e-04, (5/tau)^2: 8.97e+08. For the moment, maybe constant time.
meas:   92.52 M, max t:   +1.61, max tau: 1.68e-04, (5/tau)^2: 8.90e+08. For the moment, maybe constant time.
meas:   92.62 M, max t:   +1.58, max tau: 1.65e-04, (5/tau)^2: 9.23e+08. For the moment, maybe constant time.
meas:   92.71 M, max t:   +1.60, max tau: 1.67e-04, (5/tau)^2: 9.00e+08. For the moment, maybe constant time.
meas:   92.81 M, max t:   +1.66, max tau: 1.72e-04, (5/tau)^2: 8.44e+08. For the moment, maybe constant time.
meas:   92.89 M, max t:   +1.63, max tau: 1.70e-04, (5/tau)^2: 8.70e+08. For the moment, maybe constant time.
meas:   92.99 M, max t:   +1.64, max tau: 1.70e-04, (5/tau)^2: 8.61e+08. For the moment, maybe constant time.
meas:   93.09 M, max t:   +1.70, max tau: 1.76e-04, (5/tau)^2: 8.03e+08. For the moment, maybe constant time.
meas:   93.18 M, max t:   +1.64, max tau: 1.70e-04, (5/tau)^2: 8.65e+08. For the moment, maybe constant time.
meas:   93.28 M, max t:   +1.59, max tau: 1.64e-04, (5/tau)^2: 9.26e+08. For the moment, maybe constant time.
meas:   93.37 M, max t:   +1.64, max tau: 1.69e-04, (5/tau)^2: 8.72e+08. For the moment, maybe constant time.
meas:   93.47 M, max t:   +1.69, max tau: 1.75e-04, (5/tau)^2: 8.15e+08. For the moment, maybe constant time.
meas:   93.56 M, max t:   +1.67, max tau: 1.73e-04, (5/tau)^2: 8.35e+08. For the moment, maybe constant time.
meas:   93.65 M, max t:   +1.64, max tau: 1.69e-04, (5/tau)^2: 8.71e+08. For the moment, maybe constant time.
meas:   93.75 M, max t:   +1.65, max tau: 1.71e-04, (5/tau)^2: 8.59e+08. For the moment, maybe constant time.
meas:   93.84 M, max t:   +1.65, max tau: 1.71e-04, (5/tau)^2: 8.57e+08. For the moment, maybe constant time.
meas:   93.94 M, max t:   +1.67, max tau: 1.73e-04, (5/tau)^2: 8.38e+08. For the moment, maybe constant time.
meas:   94.03 M, max t:   +1.68, max tau: 1.74e-04, (5/tau)^2: 8.31e+08. For the moment, maybe constant time.
meas:   94.13 M, max t:   +1.61, max tau: 1.66e-04, (5/tau)^2: 9.13e+08. For the moment, maybe constant time.
meas:   94.22 M, max t:   +1.64, max tau: 1.69e-04, (5/tau)^2: 8.80e+08. For the moment, maybe constant time.
meas:   94.31 M, max t:   +1.65, max tau: 1.70e-04, (5/tau)^2: 8.62e+08. For the moment, maybe constant time.
meas:   94.41 M, max t:   +1.65, max tau: 1.70e-04, (5/tau)^2: 8.65e+08. For the moment, maybe constant time.
meas:   94.50 M, max t:   +1.64, max tau: 1.69e-04, (5/tau)^2: 8.74e+08. For the moment, maybe constant time.
meas:   94.60 M, max t:   +1.62, max tau: 1.66e-04, (5/tau)^2: 9.04e+08. For the moment, maybe constant time.
meas:   94.69 M, max t:   +1.61, max tau: 1.66e-04, (5/tau)^2: 9.10e+08. For the moment, maybe constant time.
meas:   94.79 M, max t:   +1.56, max tau: 1.60e-04, (5/tau)^2: 9.80e+08. For the moment, maybe constant time.
meas:   94.87 M, max t:   +1.60, max tau: 1.64e-04, (5/tau)^2: 9.28e+08. For the moment, maybe constant time.
meas:   94.95 M, max t:   +1.61, max tau: 1.65e-04, (5/tau)^2: 9.19e+08. For the moment, maybe constant time.
meas:   95.04 M, max t:   +1.62, max tau: 1.66e-04, (5/tau)^2: 9.09e+08. For the moment, maybe constant time.
meas:   95.14 M, max t:   +1.71, max tau: 1.75e-04, (5/tau)^2: 8.15e+08. For the moment, maybe constant time.
meas:   95.23 M, max t:   +1.69, max tau: 1.73e-04, (5/tau)^2: 8.37e+08. For the moment, maybe constant time.
meas:   95.32 M, max t:   +1.69, max tau: 1.73e-04, (5/tau)^2: 8.38e+08. For the moment, maybe constant time.
meas:   95.42 M, max t:   +1.67, max tau: 1.71e-04, (5/tau)^2: 8.56e+08. For the moment, maybe constant time.
meas:   95.51 M, max t:   +1.73, max tau: 1.77e-04, (5/tau)^2: 8.00e+08. For the moment, maybe constant time.
meas:   95.60 M, max t:   +1.72, max tau: 1.76e-04, (5/tau)^2: 8.05e+08. For the moment, maybe constant time.
meas:   95.69 M, max t:   +1.70, max tau: 1.74e-04, (5/tau)^2: 8.26e+08. For the moment, maybe constant time.
meas:   95.79 M, max t:   +1.66, max tau: 1.70e-04, (5/tau)^2: 8.64e+08. For the moment, maybe constant time.
meas:   95.88 M, max t:   +1.68, max tau: 1.72e-04, (5/tau)^2: 8.48e+08. For the moment, maybe constant time.
meas:   95.98 M, max t:   +1.69, max tau: 1.73e-04, (5/tau)^2: 8.37e+08. For the moment, maybe constant time.
meas:   96.07 M, max t:   +1.77, max tau: 1.81e-04, (5/tau)^2: 7.65e+08. For the moment, maybe constant time.
meas:   96.17 M, max t:   +1.77, max tau: 1.80e-04, (5/tau)^2: 7.68e+08. For the moment, maybe constant time.
meas:   96.26 M, max t:   +1.74, max tau: 1.77e-04, (5/tau)^2: 7.97e+08. For the moment, maybe constant time.
meas:   96.36 M, max t:   +1.73, max tau: 1.76e-04, (5/tau)^2: 8.04e+08. For the moment, maybe constant time.
meas:   96.45 M, max t:   +1.71, max tau: 1.74e-04, (5/tau)^2: 8.22e+08. For the moment, maybe constant time.
meas:   96.55 M, max t:   +1.82, max tau: 1.86e-04, (5/tau)^2: 7.26e+08. For the moment, maybe constant time.
meas:   96.64 M, max t:   +1.82, max tau: 1.85e-04, (5/tau)^2: 7.32e+08. For the moment, maybe constant time.
meas:   96.74 M, max t:   +1.86, max tau: 1.89e-04, (5/tau)^2: 6.98e+08. For the moment, maybe constant time.
meas:   96.83 M, max t:   +1.82, max tau: 1.85e-04, (5/tau)^2: 7.29e+08. For the moment, maybe constant time.
meas:   96.93 M, max t:   +1.84, max tau: 1.87e-04, (5/tau)^2: 7.16e+08. For the moment, maybe constant time.
meas:   97.02 M, max t:   +1.84, max tau: 1.87e-04, (5/tau)^2: 7.14e+08. For the moment, maybe constant time.
meas:   97.12 M, max t:   +1.83, max tau: 1.86e-04, (5/tau)^2: 7.25e+08. For the moment, maybe constant time.
meas:   97.20 M, max t:   +1.78, max tau: 1.80e-04, (5/tau)^2: 7.71e+08. For the moment, maybe constant time.
meas:   97.30 M, max t:   +1.71, max tau: 1.74e-04, (5/tau)^2: 8.28e+08. For the moment, maybe constant time.
meas:   97.40 M, max t:   +1.70, max tau: 1.73e-04, (5/tau)^2: 8.40e+08. For the moment, maybe constant time.
meas:   97.49 M, max t:   +1.70, max tau: 1.72e-04, (5/tau)^2: 8.41e+08. For the moment, maybe constant time.
meas:   97.59 M, max t:   +1.69, max tau: 1.71e-04, (5/tau)^2: 8.57e+08. For the moment, maybe constant time.
meas:   97.68 M, max t:   +1.71, max tau: 1.73e-04, (5/tau)^2: 8.33e+08. For the moment, maybe constant time.
meas:   97.78 M, max t:   +1.70, max tau: 1.72e-04, (5/tau)^2: 8.50e+08. For the moment, maybe constant time.
meas:   97.87 M, max t:   +1.71, max tau: 1.73e-04, (5/tau)^2: 8.32e+08. For the moment, maybe constant time.
meas:   97.97 M, max t:   +1.76, max tau: 1.78e-04, (5/tau)^2: 7.91e+08. For the moment, maybe constant time.
meas:   98.06 M, max t:   +1.75, max tau: 1.77e-04, (5/tau)^2: 8.00e+08. For the moment, maybe constant time.
meas:   98.16 M, max t:   +1.76, max tau: 1.77e-04, (5/tau)^2: 7.94e+08. For the moment, maybe constant time.
meas:   98.25 M, max t:   +1.73, max tau: 1.75e-04, (5/tau)^2: 8.19e+08. For the moment, maybe constant time.
meas:   98.35 M, max t:   +1.75, max tau: 1.77e-04, (5/tau)^2: 7.99e+08. For the moment, maybe constant time.
meas:   98.44 M, max t:   +1.73, max tau: 1.75e-04, (5/tau)^2: 8.20e+08. For the moment, maybe constant time.
meas:   98.53 M, max t:   +1.68, max tau: 1.69e-04, (5/tau)^2: 8.75e+08. For the moment, maybe constant time.
meas:   98.63 M, max t:   +1.73, max tau: 1.74e-04, (5/tau)^2: 8.26e+08. For the moment, maybe constant time.
meas:   98.72 M, max t:   +1.70, max tau: 1.71e-04, (5/tau)^2: 8.52e+08. For the moment, maybe constant time.
meas:   98.81 M, max t:   +1.72, max tau: 1.73e-04, (5/tau)^2: 8.34e+08. For the moment, maybe constant time.
meas:   98.90 M, max t:   +1.70, max tau: 1.71e-04, (5/tau)^2: 8.58e+08. For the moment, maybe constant time.
meas:   99.00 M, max t:   +1.70, max tau: 1.71e-04, (5/tau)^2: 8.56e+08. For the moment, maybe constant time.
meas:   99.09 M, max t:   +1.68, max tau: 1.68e-04, (5/tau)^2: 8.82e+08. For the moment, maybe constant time.
meas:   99.18 M, max t:   +1.68, max tau: 1.69e-04, (5/tau)^2: 8.75e+08. For the moment, maybe constant time.
meas:   99.28 M, max t:   +1.70, max tau: 1.70e-04, (5/tau)^2: 8.62e+08. For the moment, maybe constant time.
meas:   99.37 M, max t:   +1.70, max tau: 1.71e-04, (5/tau)^2: 8.58e+08. For the moment, maybe constant time.
meas:   99.47 M, max t:   +1.73, max tau: 1.73e-04, (5/tau)^2: 8.33e+08. For the moment, maybe constant time.
meas:   99.57 M, max t:   +1.76, max tau: 1.76e-04, (5/tau)^2: 8.05e+08. For the moment, maybe constant time.
meas:   99.66 M, max t:   +1.82, max tau: 1.83e-04, (5/tau)^2: 7.49e+08. For the moment, maybe constant time.
meas:   99.76 M, max t:   +1.82, max tau: 1.82e-04, (5/tau)^2: 7.55e+08. For the moment, maybe constant time.
meas:   99.85 M, max t:   +1.86, max tau: 1.86e-04, (5/tau)^2: 7.24e+08. For the moment, maybe constant time.
meas:   99.95 M, max t:   +1.86, max tau: 1.86e-04, (5/tau)^2: 7.23e+08. For the moment, maybe constant time.
meas:  100.04 M, max t:   +1.85, max tau: 1.85e-04, (5/tau)^2: 7.32e+08. For the moment, maybe constant time.
meas:  100.14 M, max t:   +1.83, max tau: 1.83e-04, (5/tau)^2: 7.50e+08. For the moment, maybe constant time.
meas:  100.23 M, max t:   +1.85, max tau: 1.85e-04, (5/tau)^2: 7.32e+08. For the moment, maybe constant time.
meas:  100.33 M, max t:   +1.80, max tau: 1.80e-04, (5/tau)^2: 7.71e+08. For the moment, maybe constant time.
meas:  100.42 M, max t:   +1.75, max tau: 1.75e-04, (5/tau)^2: 8.17e+08. For the moment, maybe constant time.
meas:  100.51 M, max t:   +1.74, max tau: 1.73e-04, (5/tau)^2: 8.32e+08. For the moment, maybe constant time.
meas:  100.60 M, max t:   +1.72, max tau: 1.72e-04, (5/tau)^2: 8.47e+08. For the moment, maybe constant time.
meas:  100.70 M, max t:   +1.71, max tau: 1.70e-04, (5/tau)^2: 8.64e+08. For the moment, maybe constant time.
meas:  100.80 M, max t:   +1.69, max tau: 1.68e-04, (5/tau)^2: 8.84e+08. For the moment, maybe constant time.
meas:  100.89 M, max t:   +1.67, max tau: 1.66e-04, (5/tau)^2: 9.09e+08. For the moment, maybe constant time.
meas:  100.99 M, max t:   +1.69, max tau: 1.68e-04, (5/tau)^2: 8.89e+08. For the moment, maybe constant time.
meas:  101.08 M, max t:   +1.71, max tau: 1.71e-04, (5/tau)^2: 8.60e+08. For the moment, maybe constant time.
meas:  101.17 M, max t:   +1.70, max tau: 1.69e-04, (5/tau)^2: 8.72e+08. For the moment, maybe constant time.
meas:  101.26 M, max t:   +1.71, max tau: 1.70e-04, (5/tau)^2: 8.65e+08. For the moment, maybe constant time.
meas:  101.35 M, max t:   +1.73, max tau: 1.71e-04, (5/tau)^2: 8.51e+08. For the moment, maybe constant time.
meas:  101.44 M, max t:   +1.76, max tau: 1.75e-04, (5/tau)^2: 8.18e+08. For the moment, maybe constant time.
meas:  101.54 M, max t:   +1.73, max tau: 1.71e-04, (5/tau)^2: 8.51e+08. For the moment, maybe constant time.
meas:  101.63 M, max t:   +1.72, max tau: 1.71e-04, (5/tau)^2: 8.59e+08. For the moment, maybe constant time.
meas:  101.72 M, max t:   +1.76, max tau: 1.75e-04, (5/tau)^2: 8.18e+08. For the moment, maybe constant time.
meas:  101.82 M, max t:   +1.81, max tau: 1.80e-04, (5/tau)^2: 7.75e+08. For the moment, maybe constant time.
meas:  101.91 M, max t:   +1.81, max tau: 1.79e-04, (5/tau)^2: 7.78e+08. For the moment, maybe constant time.
meas:  102.00 M, max t:   +1.83, max tau: 1.81e-04, (5/tau)^2: 7.59e+08. For the moment, maybe constant time.
meas:  102.09 M, max t:   +1.83, max tau: 1.82e-04, (5/tau)^2: 7.59e+08. For the moment, maybe constant time.
meas:  102.19 M, max t:   +1.84, max tau: 1.82e-04, (5/tau)^2: 7.54e+08. For the moment, maybe constant time.
meas:  102.28 M, max t:   +1.79, max tau: 1.77e-04, (5/tau)^2: 7.97e+08. For the moment, maybe constant time.
meas:  102.38 M, max t:   +1.73, max tau: 1.71e-04, (5/tau)^2: 8.52e+08. For the moment, maybe constant time.
meas:  102.47 M, max t:   +1.74, max tau: 1.72e-04, (5/tau)^2: 8.42e+08. For the moment, maybe constant time.
meas:  102.57 M, max t:   +1.71, max tau: 1.69e-04, (5/tau)^2: 8.78e+08. For the moment, maybe constant time.
meas:  102.66 M, max t:   +1.67, max tau: 1.65e-04, (5/tau)^2: 9.19e+08. For the moment, maybe constant time.
meas:  102.74 M, max t:   +1.66, max tau: 1.63e-04, (5/tau)^2: 9.37e+08. For the moment, maybe constant time.
meas:  102.84 M, max t:   +1.68, max tau: 1.66e-04, (5/tau)^2: 9.08e+08. For the moment, maybe constant time.
meas:  102.93 M, max t:   +1.70, max tau: 1.68e-04, (5/tau)^2: 8.90e+08. For the moment, maybe constant time.
meas:  103.03 M, max t:   +1.70, max tau: 1.67e-04, (5/tau)^2: 8.94e+08. For the moment, maybe constant time.
meas:  103.12 M, max t:   +1.67, max tau: 1.64e-04, (5/tau)^2: 9.25e+08. For the moment, maybe constant time.
meas:  103.22 M, max t:   +1.67, max tau: 1.64e-04, (5/tau)^2: 9.26e+08. For the moment, maybe constant time.
meas:   55.38 M, max t:   +1.68, max tau: 2.25e-04, (5/tau)^2: 4.92e+08. For the moment, maybe constant time.
meas:   55.45 M, max t:   +1.63, max tau: 2.19e-04, (5/tau)^2: 5.20e+08. For the moment, maybe constant time.
meas:  103.50 M, max t:   +1.65, max tau: 1.62e-04, (5/tau)^2: 9.48e+08. For the moment, maybe constant time.
meas:   55.56 M, max t:   +1.64, max tau: 2.20e-04, (5/tau)^2: 5.15e+08. For the moment, maybe constant time.
meas:  103.69 M, max t:   +1.64, max tau: 1.61e-04, (5/tau)^2: 9.60e+08. For the moment, maybe constant time.
meas:   55.70 M, max t:   +1.69, max tau: 2.26e-04, (5/tau)^2: 4.88e+08. For the moment, maybe constant time.
meas:   55.77 M, max t:   +1.70, max tau: 2.28e-04, (5/tau)^2: 4.80e+08. For the moment, maybe constant time.
meas:   55.82 M, max t:   +1.73, max tau: 2.32e-04, (5/tau)^2: 4.64e+08. For the moment, maybe constant time.
meas:   55.88 M, max t:   +1.76, max tau: 2.36e-04, (5/tau)^2: 4.50e+08. For the moment, maybe constant time.
meas:   55.95 M, max t:   +1.74, max tau: 2.33e-04, (5/tau)^2: 4.61e+08. For the moment, maybe constant time.
meas:   56.01 M, max t:   +1.73, max tau: 2.31e-04, (5/tau)^2: 4.69e+08. For the moment, maybe constant time.
meas:   56.08 M, max t:   +1.72, max tau: 2.30e-04, (5/tau)^2: 4.74e+08. For the moment, maybe constant time.
meas:   56.14 M, max t:   +1.71, max tau: 2.28e-04, (5/tau)^2: 4.81e+08. For the moment, maybe constant time.
meas:   56.20 M, max t:   +1.75, max tau: 2.34e-04, (5/tau)^2: 4.58e+08. For the moment, maybe constant time.
meas:   56.27 M, max t:   +1.79, max tau: 2.38e-04, (5/tau)^2: 4.40e+08. For the moment, maybe constant time.
meas:   56.32 M, max t:   +1.85, max tau: 2.47e-04, (5/tau)^2: 4.10e+08. For the moment, maybe constant time.
meas:   56.37 M, max t:   +1.85, max tau: 2.46e-04, (5/tau)^2: 4.11e+08. For the moment, maybe constant time.
meas:   56.43 M, max t:   +1.87, max tau: 2.49e-04, (5/tau)^2: 4.03e+08. For the moment, maybe constant time.
meas:   56.47 M, max t:   +1.82, max tau: 2.42e-04, (5/tau)^2: 4.27e+08. For the moment, maybe constant time.
meas:   56.53 M, max t:   +1.86, max tau: 2.47e-04, (5/tau)^2: 4.08e+08. For the moment, maybe constant time.
meas:   56.60 M, max t:   +1.74, max tau: 2.32e-04, (5/tau)^2: 4.66e+08. For the moment, maybe constant time.
meas:   56.66 M, max t:   +1.74, max tau: 2.31e-04, (5/tau)^2: 4.69e+08. For the moment, maybe constant time.
meas:   56.73 M, max t:   +1.73, max tau: 2.29e-04, (5/tau)^2: 4.75e+08. For the moment, maybe constant time.
meas:   56.79 M, max t:   +1.70, max tau: 2.26e-04, (5/tau)^2: 4.91e+08. For the moment, maybe constant time.
meas:   56.83 M, max t:   +1.70, max tau: 2.25e-04, (5/tau)^2: 4.94e+08. For the moment, maybe constant time.
meas:   56.88 M, max t:   +1.65, max tau: 2.18e-04, (5/tau)^2: 5.24e+08. For the moment, maybe constant time.
meas:   56.95 M, max t:   +1.66, max tau: 2.19e-04, (5/tau)^2: 5.20e+08. For the moment, maybe constant time.
meas:   57.01 M, max t:   +1.66, max tau: 2.20e-04, (5/tau)^2: 5.18e+08. For the moment, maybe constant time.
meas:   57.06 M, max t:   +1.64, max tau: 2.17e-04, (5/tau)^2: 5.33e+08. For the moment, maybe constant time.
meas:   57.11 M, max t:   +1.66, max tau: 2.20e-04, (5/tau)^2: 5.17e+08. For the moment, maybe constant time.
meas:   57.17 M, max t:   +1.70, max tau: 2.25e-04, (5/tau)^2: 4.94e+08. For the moment, maybe constant time.
meas:   57.25 M, max t:   +1.78, max tau: 2.36e-04, (5/tau)^2: 4.50e+08. For the moment, maybe constant time.
meas:   57.30 M, max t:   +1.75, max tau: 2.31e-04, (5/tau)^2: 4.69e+08. For the moment, maybe constant time.
meas:   57.36 M, max t:   +1.71, max tau: 2.25e-04, (5/tau)^2: 4.93e+08. For the moment, maybe constant time.
meas:   57.42 M, max t:   +1.68, max tau: 2.22e-04, (5/tau)^2: 5.07e+08. For the moment, maybe constant time.
meas:   57.48 M, max t:   +1.66, max tau: 2.19e-04, (5/tau)^2: 5.22e+08. For the moment, maybe constant time.
meas:   57.48 M, max t:   +1.65, max tau: 2.18e-04, (5/tau)^2: 5.26e+08. For the moment, maybe constant time.
meas:   57.56 M, max t:   +1.62, max tau: 2.13e-04, (5/tau)^2: 5.51e+08. For the moment, maybe constant time.
meas:   57.61 M, max t:   +1.57, max tau: 2.06e-04, (5/tau)^2: 5.87e+08. For the moment, maybe constant time.
meas:   57.67 M, max t:   +1.54, max tau: 2.03e-04, (5/tau)^2: 6.06e+08. For the moment, maybe constant time.
meas:   57.72 M, max t:   +1.55, max tau: 2.04e-04, (5/tau)^2: 6.00e+08. For the moment, maybe constant time.
meas:   57.78 M, max t:   +1.57, max tau: 2.06e-04, (5/tau)^2: 5.88e+08. For the moment, maybe constant time.
meas:   57.85 M, max t:   +1.53, max tau: 2.01e-04, (5/tau)^2: 6.19e+08. For the moment, maybe constant time.
meas:  116.15 M, max t:   +1.48, max tau: 1.37e-04, (5/tau)^2: 1.32e+09. For the moment, maybe constant time.
meas:  107.43 M, max t:   +1.48, max tau: 1.43e-04, (5/tau)^2: 1.22e+09. For the moment, maybe constant time.
meas:  116.35 M, max t:   +1.48, max tau: 1.37e-04, (5/tau)^2: 1.33e+09. For the moment, maybe constant time.
meas:  107.62 M, max t:   +1.48, max tau: 1.42e-04, (5/tau)^2: 1.23e+09. For the moment, maybe constant time.
meas:  107.71 M, max t:   +1.47, max tau: 1.42e-04, (5/tau)^2: 1.24e+09. For the moment, maybe constant time.
meas:  107.81 M, max t:   +1.52, max tau: 1.46e-04, (5/tau)^2: 1.17e+09. For the moment, maybe constant time.
meas:  107.90 M, max t:   +1.50, max tau: 1.45e-04, (5/tau)^2: 1.19e+09. For the moment, maybe constant time.
meas:  108.00 M, max t:   +1.53, max tau: 1.47e-04, (5/tau)^2: 1.16e+09. For the moment, maybe constant time.
meas:  108.09 M, max t:   +1.52, max tau: 1.46e-04, (5/tau)^2: 1.17e+09. For the moment, maybe constant time.
meas:  117.04 M, max t:   +1.53, max tau: 1.41e-04, (5/tau)^2: 1.25e+09. For the moment, maybe constant time.
meas:  117.14 M, max t:   +1.53, max tau: 1.41e-04, (5/tau)^2: 1.25e+09. For the moment, maybe constant time.
meas:  117.24 M, max t:   +1.57, max tau: 1.45e-04, (5/tau)^2: 1.19e+09. For the moment, maybe constant time.
meas:  117.34 M, max t:   +1.55, max tau: 1.43e-04, (5/tau)^2: 1.22e+09. For the moment, maybe constant time.
meas:  108.56 M, max t:   +1.52, max tau: 1.45e-04, (5/tau)^2: 1.18e+09. For the moment, maybe constant time.
meas:  108.65 M, max t:   +1.53, max tau: 1.47e-04, (5/tau)^2: 1.15e+09. For the moment, maybe constant time.
meas:  117.64 M, max t:   +1.51, max tau: 1.39e-04, (5/tau)^2: 1.29e+09. For the moment, maybe constant time.
meas:  117.74 M, max t:   +1.52, max tau: 1.40e-04, (5/tau)^2: 1.28e+09. For the moment, maybe constant time.
meas:   58.90 M, max t:   +1.53, max tau: 2.00e-04, (5/tau)^2: 6.26e+08. For the moment, maybe constant time.
meas:   58.96 M, max t:   +1.50, max tau: 1.96e-04, (5/tau)^2: 6.51e+08. For the moment, maybe constant time.
meas:   59.02 M, max t:   +1.53, max tau: 1.99e-04, (5/tau)^2: 6.33e+08. For the moment, maybe constant time.
meas:   30.49 M, max t:   +1.51, max tau: 2.73e-04, (5/tau)^2: 3.36e+08. For the moment, maybe constant time.
meas:   59.12 M, max t:   +1.50, max tau: 1.95e-04, (5/tau)^2: 6.54e+08. For the moment, maybe constant time.
meas:   59.17 M, max t:   +1.50, max tau: 1.95e-04, (5/tau)^2: 6.56e+08. For the moment, maybe constant time.
meas:   59.24 M, max t:   +1.51, max tau: 1.96e-04, (5/tau)^2: 6.48e+08. For the moment, maybe constant time.
meas:   30.64 M, max t:   +1.53, max tau: 2.76e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:  109.70 M, max t:   +1.51, max tau: 1.44e-04, (5/tau)^2: 1.21e+09. For the moment, maybe constant time.
meas:   30.74 M, max t:   +1.57, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   59.52 M, max t:   +1.60, max tau: 2.07e-04, (5/tau)^2: 5.84e+08. For the moment, maybe constant time.
meas:   59.58 M, max t:   +1.56, max tau: 2.02e-04, (5/tau)^2: 6.13e+08. For the moment, maybe constant time.
meas:   59.65 M, max t:   +1.55, max tau: 2.00e-04, (5/tau)^2: 6.23e+08. For the moment, maybe constant time.
meas:   59.73 M, max t:   +1.50, max tau: 1.95e-04, (5/tau)^2: 6.60e+08. For the moment, maybe constant time.
meas:   59.79 M, max t:   +1.55, max tau: 2.01e-04, (5/tau)^2: 6.22e+08. For the moment, maybe constant time.
meas:   59.85 M, max t:   +1.56, max tau: 2.01e-04, (5/tau)^2: 6.16e+08. For the moment, maybe constant time.
meas:   59.92 M, max t:   +1.54, max tau: 1.99e-04, (5/tau)^2: 6.28e+08. For the moment, maybe constant time.
meas:   31.09 M, max t:   +1.53, max tau: 2.74e-04, (5/tau)^2: 3.32e+08. For the moment, maybe constant time.
meas:  110.63 M, max t:   +1.64, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:  110.73 M, max t:   +1.67, max tau: 1.59e-04, (5/tau)^2: 9.91e+08. For the moment, maybe constant time.
meas:  110.82 M, max t:   +1.71, max tau: 1.63e-04, (5/tau)^2: 9.43e+08. For the moment, maybe constant time.
meas:  110.92 M, max t:   +1.72, max tau: 1.64e-04, (5/tau)^2: 9.33e+08. For the moment, maybe constant time.
meas:  111.01 M, max t:   +1.74, max tau: 1.65e-04, (5/tau)^2: 9.18e+08. For the moment, maybe constant time.
meas:  111.11 M, max t:   +1.78, max tau: 1.69e-04, (5/tau)^2: 8.79e+08. For the moment, maybe constant time.
meas:  111.20 M, max t:   +1.82, max tau: 1.73e-04, (5/tau)^2: 8.38e+08. For the moment, maybe constant time.
meas:  111.29 M, max t:   +1.77, max tau: 1.68e-04, (5/tau)^2: 8.89e+08. For the moment, maybe constant time.
meas:  111.39 M, max t:   +1.72, max tau: 1.63e-04, (5/tau)^2: 9.37e+08. For the moment, maybe constant time.
meas:  111.48 M, max t:   +1.75, max tau: 1.66e-04, (5/tau)^2: 9.09e+08. For the moment, maybe constant time.
meas:  111.58 M, max t:   +1.68, max tau: 1.59e-04, (5/tau)^2: 9.93e+08. For the moment, maybe constant time.
meas:  111.67 M, max t:   +1.73, max tau: 1.64e-04, (5/tau)^2: 9.33e+08. For the moment, maybe constant time.
meas:  111.77 M, max t:   +1.73, max tau: 1.63e-04, (5/tau)^2: 9.38e+08. For the moment, maybe constant time.
meas:  111.86 M, max t:   +1.71, max tau: 1.62e-04, (5/tau)^2: 9.51e+08. For the moment, maybe constant time.
meas:  111.96 M, max t:   +1.71, max tau: 1.61e-04, (5/tau)^2: 9.60e+08. For the moment, maybe constant time.
meas:  112.05 M, max t:   +1.70, max tau: 1.61e-04, (5/tau)^2: 9.65e+08. For the moment, maybe constant time.
meas:  112.14 M, max t:   +1.71, max tau: 1.62e-04, (5/tau)^2: 9.58e+08. For the moment, maybe constant time.
meas:  112.24 M, max t:   +1.66, max tau: 1.57e-04, (5/tau)^2: 1.02e+09. For the moment, maybe constant time.
meas:  112.34 M, max t:   +1.72, max tau: 1.62e-04, (5/tau)^2: 9.53e+08. For the moment, maybe constant time.
meas:  112.43 M, max t:   +1.70, max tau: 1.60e-04, (5/tau)^2: 9.75e+08. For the moment, maybe constant time.
meas:  112.53 M, max t:   +1.68, max tau: 1.58e-04, (5/tau)^2: 1.00e+09. For the moment, maybe constant time.
meas:  112.62 M, max t:   +1.71, max tau: 1.61e-04, (5/tau)^2: 9.59e+08. For the moment, maybe constant time.
meas:  112.71 M, max t:   +1.73, max tau: 1.63e-04, (5/tau)^2: 9.44e+08. For the moment, maybe constant time.
meas:  112.80 M, max t:   +1.75, max tau: 1.65e-04, (5/tau)^2: 9.16e+08. For the moment, maybe constant time.
meas:  112.90 M, max t:   +1.78, max tau: 1.68e-04, (5/tau)^2: 8.88e+08. For the moment, maybe constant time.
meas:  112.99 M, max t:   +1.81, max tau: 1.70e-04, (5/tau)^2: 8.67e+08. For the moment, maybe constant time.
meas:  113.09 M, max t:   +1.77, max tau: 1.67e-04, (5/tau)^2: 9.00e+08. For the moment, maybe constant time.
meas:  113.18 M, max t:   +1.81, max tau: 1.70e-04, (5/tau)^2: 8.61e+08. For the moment, maybe constant time.
meas:  113.28 M, max t:   +1.79, max tau: 1.68e-04, (5/tau)^2: 8.88e+08. For the moment, maybe constant time.
meas:  113.37 M, max t:   +1.81, max tau: 1.70e-04, (5/tau)^2: 8.66e+08. For the moment, maybe constant time.
meas:  113.47 M, max t:   +1.79, max tau: 1.68e-04, (5/tau)^2: 8.81e+08. For the moment, maybe constant time.
meas:  113.56 M, max t:   +1.83, max tau: 1.71e-04, (5/tau)^2: 8.52e+08. For the moment, maybe constant time.
meas:  113.66 M, max t:   +1.81, max tau: 1.70e-04, (5/tau)^2: 8.65e+08. For the moment, maybe constant time.
meas:  113.75 M, max t:   +1.81, max tau: 1.70e-04, (5/tau)^2: 8.64e+08. For the moment, maybe constant time.
meas:  113.84 M, max t:   +1.80, max tau: 1.69e-04, (5/tau)^2: 8.77e+08. For the moment, maybe constant time.
meas:  113.94 M, max t:   +1.75, max tau: 1.64e-04, (5/tau)^2: 9.27e+08. For the moment, maybe constant time.
meas:  114.03 M, max t:   +1.78, max tau: 1.66e-04, (5/tau)^2: 9.02e+08. For the moment, maybe constant time.
meas:  114.13 M, max t:   +1.77, max tau: 1.66e-04, (5/tau)^2: 9.12e+08. For the moment, maybe constant time.
meas:  114.22 M, max t:   +1.75, max tau: 1.63e-04, (5/tau)^2: 9.36e+08. For the moment, maybe constant time.
meas:  114.32 M, max t:   +1.70, max tau: 1.59e-04, (5/tau)^2: 9.88e+08. For the moment, maybe constant time.
meas:  114.41 M, max t:   +1.72, max tau: 1.61e-04, (5/tau)^2: 9.70e+08. For the moment, maybe constant time.
meas:  114.50 M, max t:   +1.75, max tau: 1.63e-04, (5/tau)^2: 9.38e+08. For the moment, maybe constant time.
meas:  114.59 M, max t:   +1.77, max tau: 1.65e-04, (5/tau)^2: 9.16e+08. For the moment, maybe constant time.
meas:  114.69 M, max t:   +1.81, max tau: 1.69e-04, (5/tau)^2: 8.74e+08. For the moment, maybe constant time.
meas:  114.79 M, max t:   +1.82, max tau: 1.70e-04, (5/tau)^2: 8.64e+08. For the moment, maybe constant time.
meas:  114.88 M, max t:   +1.85, max tau: 1.73e-04, (5/tau)^2: 8.39e+08. For the moment, maybe constant time.
meas:  114.98 M, max t:   +1.88, max tau: 1.76e-04, (5/tau)^2: 8.11e+08. For the moment, maybe constant time.
meas:  115.07 M, max t:   +1.91, max tau: 1.78e-04, (5/tau)^2: 7.90e+08. For the moment, maybe constant time.
meas:  115.17 M, max t:   +1.95, max tau: 1.82e-04, (5/tau)^2: 7.56e+08. For the moment, maybe constant time.
meas:  115.26 M, max t:   +1.98, max tau: 1.84e-04, (5/tau)^2: 7.36e+08. For the moment, maybe constant time.
meas:  115.36 M, max t:   +1.93, max tau: 1.80e-04, (5/tau)^2: 7.71e+08. For the moment, maybe constant time.
meas:  115.45 M, max t:   +1.95, max tau: 1.81e-04, (5/tau)^2: 7.59e+08. For the moment, maybe constant time.
meas:  115.55 M, max t:   +1.99, max tau: 1.85e-04, (5/tau)^2: 7.27e+08. For the moment, maybe constant time.
meas:  115.64 M, max t:   +1.96, max tau: 1.83e-04, (5/tau)^2: 7.49e+08. For the moment, maybe constant time.
meas:  115.74 M, max t:   +1.93, max tau: 1.79e-04, (5/tau)^2: 7.79e+08. For the moment, maybe constant time.
meas:  115.83 M, max t:   +1.97, max tau: 1.83e-04, (5/tau)^2: 7.47e+08. For the moment, maybe constant time.
meas:  115.93 M, max t:   +2.00, max tau: 1.86e-04, (5/tau)^2: 7.26e+08. For the moment, maybe constant time.
meas:  116.03 M, max t:   +1.96, max tau: 1.82e-04, (5/tau)^2: 7.55e+08. For the moment, maybe constant time.
meas:  116.12 M, max t:   +2.01, max tau: 1.86e-04, (5/tau)^2: 7.20e+08. For the moment, maybe constant time.
meas:  116.21 M, max t:   +2.00, max tau: 1.86e-04, (5/tau)^2: 7.24e+08. For the moment, maybe constant time.
meas:  116.30 M, max t:   +2.06, max tau: 1.91e-04, (5/tau)^2: 6.82e+08. For the moment, maybe constant time.
meas:  116.40 M, max t:   +2.08, max tau: 1.93e-04, (5/tau)^2: 6.71e+08. For the moment, maybe constant time.
meas:  116.49 M, max t:   +2.07, max tau: 1.92e-04, (5/tau)^2: 6.78e+08. For the moment, maybe constant time.
meas:  116.59 M, max t:   +2.07, max tau: 1.92e-04, (5/tau)^2: 6.78e+08. For the moment, maybe constant time.
meas:  116.68 M, max t:   +2.05, max tau: 1.90e-04, (5/tau)^2: 6.93e+08. For the moment, maybe constant time.
meas:  116.78 M, max t:   +2.05, max tau: 1.90e-04, (5/tau)^2: 6.93e+08. For the moment, maybe constant time.
meas:  116.87 M, max t:   +2.05, max tau: 1.89e-04, (5/tau)^2: 6.97e+08. For the moment, maybe constant time.
meas:  116.97 M, max t:   +2.07, max tau: 1.92e-04, (5/tau)^2: 6.80e+08. For the moment, maybe constant time.
meas:  117.05 M, max t:   +2.07, max tau: 1.91e-04, (5/tau)^2: 6.85e+08. For the moment, maybe constant time.
meas:  117.15 M, max t:   +2.08, max tau: 1.92e-04, (5/tau)^2: 6.78e+08. For the moment, maybe constant time.
meas:  117.24 M, max t:   +2.09, max tau: 1.93e-04, (5/tau)^2: 6.71e+08. For the moment, maybe constant time.
meas:  117.34 M, max t:   +2.05, max tau: 1.89e-04, (5/tau)^2: 6.97e+08. For the moment, maybe constant time.
meas:  117.44 M, max t:   +2.04, max tau: 1.89e-04, (5/tau)^2: 7.02e+08. For the moment, maybe constant time.
meas:  117.53 M, max t:   +2.06, max tau: 1.90e-04, (5/tau)^2: 6.93e+08. For the moment, maybe constant time.
meas:  117.63 M, max t:   +2.01, max tau: 1.85e-04, (5/tau)^2: 7.29e+08. For the moment, maybe constant time.
meas:  117.72 M, max t:   +2.00, max tau: 1.85e-04, (5/tau)^2: 7.33e+08. For the moment, maybe constant time.
meas:  117.82 M, max t:   +1.98, max tau: 1.82e-04, (5/tau)^2: 7.53e+08. For the moment, maybe constant time.
meas:  117.91 M, max t:   +1.97, max tau: 1.81e-04, (5/tau)^2: 7.59e+08. For the moment, maybe constant time.
meas:  118.01 M, max t:   +2.02, max tau: 1.86e-04, (5/tau)^2: 7.22e+08. For the moment, maybe constant time.
meas:  118.10 M, max t:   +1.98, max tau: 1.82e-04, (5/tau)^2: 7.54e+08. For the moment, maybe constant time.
meas:  118.20 M, max t:   +1.95, max tau: 1.79e-04, (5/tau)^2: 7.78e+08. For the moment, maybe constant time.
meas:  118.29 M, max t:   +1.97, max tau: 1.81e-04, (5/tau)^2: 7.61e+08. For the moment, maybe constant time.
meas:  118.39 M, max t:   +1.97, max tau: 1.81e-04, (5/tau)^2: 7.61e+08. For the moment, maybe constant time.
meas:  118.46 M, max t:   +1.97, max tau: 1.81e-04, (5/tau)^2: 7.65e+08. For the moment, maybe constant time.
meas:  118.55 M, max t:   +2.01, max tau: 1.85e-04, (5/tau)^2: 7.33e+08. For the moment, maybe constant time.
meas:  118.64 M, max t:   +1.94, max tau: 1.78e-04, (5/tau)^2: 7.85e+08. For the moment, maybe constant time.
meas:  118.74 M, max t:   +1.94, max tau: 1.78e-04, (5/tau)^2: 7.90e+08. For the moment, maybe constant time.
meas:  118.83 M, max t:   +1.94, max tau: 1.78e-04, (5/tau)^2: 7.91e+08. For the moment, maybe constant time.
meas:  118.93 M, max t:   +1.96, max tau: 1.80e-04, (5/tau)^2: 7.71e+08. For the moment, maybe constant time.
meas:  119.02 M, max t:   +2.00, max tau: 1.83e-04, (5/tau)^2: 7.45e+08. For the moment, maybe constant time.
meas:  119.12 M, max t:   +1.99, max tau: 1.82e-04, (5/tau)^2: 7.54e+08. For the moment, maybe constant time.
meas:  119.21 M, max t:   +1.94, max tau: 1.78e-04, (5/tau)^2: 7.92e+08. For the moment, maybe constant time.
meas:  119.31 M, max t:   +1.97, max tau: 1.81e-04, (5/tau)^2: 7.66e+08. For the moment, maybe constant time.
meas:  119.40 M, max t:   +1.97, max tau: 1.81e-04, (5/tau)^2: 7.67e+08. For the moment, maybe constant time.
meas:  119.50 M, max t:   +1.94, max tau: 1.78e-04, (5/tau)^2: 7.92e+08. For the moment, maybe constant time.
meas:  119.59 M, max t:   +1.95, max tau: 1.78e-04, (5/tau)^2: 7.88e+08. For the moment, maybe constant time.
meas:  119.69 M, max t:   +1.95, max tau: 1.78e-04, (5/tau)^2: 7.86e+08. For the moment, maybe constant time.
meas:  119.78 M, max t:   +1.93, max tau: 1.77e-04, (5/tau)^2: 8.00e+08. For the moment, maybe constant time.
meas:  119.87 M, max t:   +1.97, max tau: 1.80e-04, (5/tau)^2: 7.75e+08. For the moment, maybe constant time.
meas:  119.97 M, max t:   +1.98, max tau: 1.81e-04, (5/tau)^2: 7.62e+08. For the moment, maybe constant time.
meas:  120.06 M, max t:   +2.00, max tau: 1.83e-04, (5/tau)^2: 7.47e+08. For the moment, maybe constant time.
meas:  120.15 M, max t:   +2.04, max tau: 1.86e-04, (5/tau)^2: 7.23e+08. For the moment, maybe constant time.
meas:  120.25 M, max t:   +2.05, max tau: 1.87e-04, (5/tau)^2: 7.18e+08. For the moment, maybe constant time.
meas:  120.34 M, max t:   +2.03, max tau: 1.85e-04, (5/tau)^2: 7.34e+08. For the moment, maybe constant time.
meas:  120.44 M, max t:   +2.01, max tau: 1.83e-04, (5/tau)^2: 7.45e+08. For the moment, maybe constant time.
meas:  120.53 M, max t:   +2.01, max tau: 1.83e-04, (5/tau)^2: 7.46e+08. For the moment, maybe constant time.
meas:  120.63 M, max t:   +2.05, max tau: 1.87e-04, (5/tau)^2: 7.15e+08. For the moment, maybe constant time.
meas:  120.72 M, max t:   +2.07, max tau: 1.88e-04, (5/tau)^2: 7.04e+08. For the moment, maybe constant time.
meas:  120.82 M, max t:   +2.08, max tau: 1.89e-04, (5/tau)^2: 7.01e+08. For the moment, maybe constant time.
meas:  120.91 M, max t:   +2.10, max tau: 1.91e-04, (5/tau)^2: 6.88e+08. For the moment, maybe constant time.
meas:  121.01 M, max t:   +2.13, max tau: 1.94e-04, (5/tau)^2: 6.67e+08. For the moment, maybe constant time.
meas:  121.10 M, max t:   +2.14, max tau: 1.95e-04, (5/tau)^2: 6.60e+08. For the moment, maybe constant time.
meas:  121.20 M, max t:   +2.10, max tau: 1.91e-04, (5/tau)^2: 6.87e+08. For the moment, maybe constant time.
meas:  121.29 M, max t:   +2.06, max tau: 1.87e-04, (5/tau)^2: 7.13e+08. For the moment, maybe constant time.
meas:  121.39 M, max t:   +2.05, max tau: 1.86e-04, (5/tau)^2: 7.24e+08. For the moment, maybe constant time.
meas:  121.48 M, max t:   +2.06, max tau: 1.87e-04, (5/tau)^2: 7.15e+08. For the moment, maybe constant time.
meas:  121.58 M, max t:   +2.10, max tau: 1.90e-04, (5/tau)^2: 6.92e+08. For the moment, maybe constant time.
meas:  121.67 M, max t:   +2.11, max tau: 1.91e-04, (5/tau)^2: 6.84e+08. For the moment, maybe constant time.
meas:  121.76 M, max t:   +2.13, max tau: 1.93e-04, (5/tau)^2: 6.72e+08. For the moment, maybe constant time.
meas:  121.86 M, max t:   +2.14, max tau: 1.94e-04, (5/tau)^2: 6.66e+08. For the moment, maybe constant time.
meas:  121.95 M, max t:   +2.10, max tau: 1.90e-04, (5/tau)^2: 6.94e+08. For the moment, maybe constant time.
meas:  122.04 M, max t:   +2.08, max tau: 1.88e-04, (5/tau)^2: 7.05e+08. For the moment, maybe constant time.
meas:  122.14 M, max t:   +2.06, max tau: 1.86e-04, (5/tau)^2: 7.23e+08. For the moment, maybe constant time.
meas:  122.23 M, max t:   +2.04, max tau: 1.84e-04, (5/tau)^2: 7.36e+08. For the moment, maybe constant time.
meas:  122.33 M, max t:   +1.98, max tau: 1.79e-04, (5/tau)^2: 7.79e+08. For the moment, maybe constant time.
meas:  122.41 M, max t:   +2.09, max tau: 1.89e-04, (5/tau)^2: 7.03e+08. For the moment, maybe constant time.
meas:  122.50 M, max t:   +2.12, max tau: 1.92e-04, (5/tau)^2: 6.81e+08. For the moment, maybe constant time.
meas:  122.59 M, max t:   +2.10, max tau: 1.89e-04, (5/tau)^2: 6.98e+08. For the moment, maybe constant time.
meas:  122.68 M, max t:   +2.05, max tau: 1.85e-04, (5/tau)^2: 7.31e+08. For the moment, maybe constant time.
meas:  122.77 M, max t:   +2.03, max tau: 1.84e-04, (5/tau)^2: 7.42e+08. For the moment, maybe constant time.
meas:  122.87 M, max t:   +2.05, max tau: 1.85e-04, (5/tau)^2: 7.34e+08. For the moment, maybe constant time.
meas:  122.96 M, max t:   +2.08, max tau: 1.88e-04, (5/tau)^2: 7.11e+08. For the moment, maybe constant time.
meas:  123.06 M, max t:   +2.06, max tau: 1.86e-04, (5/tau)^2: 7.22e+08. For the moment, maybe constant time.
meas:  123.15 M, max t:   +2.06, max tau: 1.86e-04, (5/tau)^2: 7.26e+08. For the moment, maybe constant time.
meas:  123.25 M, max t:   +2.08, max tau: 1.87e-04, (5/tau)^2: 7.14e+08. For the moment, maybe constant time.
meas:  123.34 M, max t:   +2.05, max tau: 1.84e-04, (5/tau)^2: 7.35e+08. For the moment, maybe constant time.
meas:  123.43 M, max t:   +2.05, max tau: 1.84e-04, (5/tau)^2: 7.35e+08. For the moment, maybe constant time.
meas:  123.53 M, max t:   +2.09, max tau: 1.88e-04, (5/tau)^2: 7.09e+08. For the moment, maybe constant time.
meas:  123.62 M, max t:   +2.08, max tau: 1.87e-04, (5/tau)^2: 7.12e+08. For the moment, maybe constant time.
meas:  123.72 M, max t:   +2.04, max tau: 1.83e-04, (5/tau)^2: 7.45e+08. For the moment, maybe constant time.
meas:  123.81 M, max t:   +2.05, max tau: 1.84e-04, (5/tau)^2: 7.37e+08. For the moment, maybe constant time.
meas:  123.91 M, max t:   +1.99, max tau: 1.79e-04, (5/tau)^2: 7.81e+08. For the moment, maybe constant time.
meas:  124.01 M, max t:   +2.01, max tau: 1.80e-04, (5/tau)^2: 7.68e+08. For the moment, maybe constant time.
meas:  124.10 M, max t:   +2.00, max tau: 1.80e-04, (5/tau)^2: 7.75e+08. For the moment, maybe constant time.
meas:  124.20 M, max t:   +2.03, max tau: 1.82e-04, (5/tau)^2: 7.52e+08. For the moment, maybe constant time.
meas:  124.29 M, max t:   +2.05, max tau: 1.84e-04, (5/tau)^2: 7.40e+08. For the moment, maybe constant time.
meas:  124.39 M, max t:   +2.02, max tau: 1.81e-04, (5/tau)^2: 7.63e+08. For the moment, maybe constant time.
meas:  124.48 M, max t:   +2.01, max tau: 1.80e-04, (5/tau)^2: 7.69e+08. For the moment, maybe constant time.
meas:  124.58 M, max t:   +2.09, max tau: 1.87e-04, (5/tau)^2: 7.15e+08. For the moment, maybe constant time.
meas:  124.67 M, max t:   +2.11, max tau: 1.89e-04, (5/tau)^2: 6.99e+08. For the moment, maybe constant time.
meas:  124.76 M, max t:   +2.12, max tau: 1.90e-04, (5/tau)^2: 6.91e+08. For the moment, maybe constant time.
meas:  124.85 M, max t:   +2.11, max tau: 1.89e-04, (5/tau)^2: 7.00e+08. For the moment, maybe constant time.
meas:  124.95 M, max t:   +2.10, max tau: 1.88e-04, (5/tau)^2: 7.08e+08. For the moment, maybe constant time.
meas:  125.04 M, max t:   +2.08, max tau: 1.86e-04, (5/tau)^2: 7.19e+08. For the moment, maybe constant time.
meas:  125.14 M, max t:   +2.11, max tau: 1.89e-04, (5/tau)^2: 7.01e+08. For the moment, maybe constant time.
meas:  125.23 M, max t:   +2.11, max tau: 1.88e-04, (5/tau)^2: 7.05e+08. For the moment, maybe constant time.
meas:  125.33 M, max t:   +2.11, max tau: 1.89e-04, (5/tau)^2: 7.03e+08. For the moment, maybe constant time.
meas:  125.42 M, max t:   +2.11, max tau: 1.89e-04, (5/tau)^2: 7.01e+08. For the moment, maybe constant time.
meas:  125.51 M, max t:   +2.11, max tau: 1.88e-04, (5/tau)^2: 7.07e+08. For the moment, maybe constant time.
meas:  125.61 M, max t:   +2.12, max tau: 1.89e-04, (5/tau)^2: 7.00e+08. For the moment, maybe constant time.
meas:  125.70 M, max t:   +2.17, max tau: 1.94e-04, (5/tau)^2: 6.65e+08. For the moment, maybe constant time.
meas:  125.80 M, max t:   +2.17, max tau: 1.93e-04, (5/tau)^2: 6.69e+08. For the moment, maybe constant time.
meas:  125.90 M, max t:   +2.17, max tau: 1.93e-04, (5/tau)^2: 6.68e+08. For the moment, maybe constant time.
meas:  125.99 M, max t:   +2.16, max tau: 1.92e-04, (5/tau)^2: 6.75e+08. For the moment, maybe constant time.
meas:  126.09 M, max t:   +2.13, max tau: 1.90e-04, (5/tau)^2: 6.95e+08. For the moment, maybe constant time.
meas:  126.18 M, max t:   +2.12, max tau: 1.89e-04, (5/tau)^2: 7.02e+08. For the moment, maybe constant time.
meas:  126.28 M, max t:   +2.10, max tau: 1.86e-04, (5/tau)^2: 7.19e+08. For the moment, maybe constant time.
meas:  126.36 M, max t:   +2.08, max tau: 1.85e-04, (5/tau)^2: 7.32e+08. For the moment, maybe constant time.
meas:  126.45 M, max t:   +2.05, max tau: 1.83e-04, (5/tau)^2: 7.49e+08. For the moment, maybe constant time.
meas:  126.54 M, max t:   +2.05, max tau: 1.83e-04, (5/tau)^2: 7.51e+08. For the moment, maybe constant time.
meas:  126.64 M, max t:   +2.11, max tau: 1.87e-04, (5/tau)^2: 7.14e+08. For the moment, maybe constant time.
meas:  126.73 M, max t:   +2.09, max tau: 1.86e-04, (5/tau)^2: 7.26e+08. For the moment, maybe constant time.
meas:  126.83 M, max t:   +2.10, max tau: 1.87e-04, (5/tau)^2: 7.18e+08. For the moment, maybe constant time.
meas:  126.92 M, max t:   +2.07, max tau: 1.84e-04, (5/tau)^2: 7.38e+08. For the moment, maybe constant time.
meas:  127.01 M, max t:   +2.10, max tau: 1.87e-04, (5/tau)^2: 7.17e+08. For the moment, maybe constant time.
meas:  127.11 M, max t:   +2.12, max tau: 1.88e-04, (5/tau)^2: 7.04e+08. For the moment, maybe constant time.
meas:  127.21 M, max t:   +2.14, max tau: 1.90e-04, (5/tau)^2: 6.94e+08. For the moment, maybe constant time.
meas:  127.30 M, max t:   +2.15, max tau: 1.90e-04, (5/tau)^2: 6.90e+08. For the moment, maybe constant time.
meas:  127.40 M, max t:   +2.13, max tau: 1.89e-04, (5/tau)^2: 7.01e+08. For the moment, maybe constant time.
meas:  127.49 M, max t:   +2.16, max tau: 1.91e-04, (5/tau)^2: 6.84e+08. For the moment, maybe constant time.
meas:  127.58 M, max t:   +2.18, max tau: 1.93e-04, (5/tau)^2: 6.71e+08. For the moment, maybe constant time.
meas:  127.68 M, max t:   +2.14, max tau: 1.90e-04, (5/tau)^2: 6.96e+08. For the moment, maybe constant time.
meas:  127.78 M, max t:   +2.13, max tau: 1.89e-04, (5/tau)^2: 7.02e+08. For the moment, maybe constant time.
meas:  127.87 M, max t:   +2.18, max tau: 1.92e-04, (5/tau)^2: 6.75e+08. For the moment, maybe constant time.
meas:  127.97 M, max t:   +2.18, max tau: 1.93e-04, (5/tau)^2: 6.74e+08. For the moment, maybe constant time.
meas:  128.06 M, max t:   +2.19, max tau: 1.93e-04, (5/tau)^2: 6.69e+08. For the moment, maybe constant time.
meas:  128.16 M, max t:   +2.19, max tau: 1.93e-04, (5/tau)^2: 6.68e+08. For the moment, maybe constant time.
meas:  128.25 M, max t:   +2.21, max tau: 1.95e-04, (5/tau)^2: 6.57e+08. For the moment, maybe constant time.
meas:  128.35 M, max t:   +2.20, max tau: 1.94e-04, (5/tau)^2: 6.63e+08. For the moment, maybe constant time.
meas:  128.44 M, max t:   +2.19, max tau: 1.93e-04, (5/tau)^2: 6.72e+08. For the moment, maybe constant time.
meas:  128.53 M, max t:   +2.18, max tau: 1.92e-04, (5/tau)^2: 6.77e+08. For the moment, maybe constant time.
meas:  128.62 M, max t:   +2.15, max tau: 1.90e-04, (5/tau)^2: 6.95e+08. For the moment, maybe constant time.
meas:  128.72 M, max t:   +2.19, max tau: 1.93e-04, (5/tau)^2: 6.70e+08. For the moment, maybe constant time.
meas:  128.81 M, max t:   +2.18, max tau: 1.92e-04, (5/tau)^2: 6.76e+08. For the moment, maybe constant time.
meas:  128.91 M, max t:   +2.18, max tau: 1.92e-04, (5/tau)^2: 6.77e+08. For the moment, maybe constant time.
meas:  129.00 M, max t:   +2.15, max tau: 1.89e-04, (5/tau)^2: 6.98e+08. For the moment, maybe constant time.
meas:  129.10 M, max t:   +2.15, max tau: 1.89e-04, (5/tau)^2: 7.00e+08. For the moment, maybe constant time.
meas:  129.19 M, max t:   +2.12, max tau: 1.86e-04, (5/tau)^2: 7.22e+08. For the moment, maybe constant time.
meas:  129.29 M, max t:   +2.14, max tau: 1.88e-04, (5/tau)^2: 7.07e+08. For the moment, maybe constant time.
meas:  129.38 M, max t:   +2.16, max tau: 1.90e-04, (5/tau)^2: 6.95e+08. For the moment, maybe constant time.
meas:  129.48 M, max t:   +2.15, max tau: 1.89e-04, (5/tau)^2: 6.99e+08. For the moment, maybe constant time.
meas:  129.58 M, max t:   +2.18, max tau: 1.92e-04, (5/tau)^2: 6.79e+08. For the moment, maybe constant time.
meas:  129.67 M, max t:   +2.22, max tau: 1.95e-04, (5/tau)^2: 6.60e+08. For the moment, maybe constant time.
meas:  129.77 M, max t:   +2.19, max tau: 1.92e-04, (5/tau)^2: 6.76e+08. For the moment, maybe constant time.
meas:  129.86 M, max t:   +2.20, max tau: 1.93e-04, (5/tau)^2: 6.72e+08. For the moment, maybe constant time.
meas:  129.96 M, max t:   +2.21, max tau: 1.94e-04, (5/tau)^2: 6.64e+08. For the moment, maybe constant time.
meas:  130.05 M, max t:   +2.21, max tau: 1.94e-04, (5/tau)^2: 6.67e+08. For the moment, maybe constant time.
meas:  130.15 M, max t:   +2.20, max tau: 1.93e-04, (5/tau)^2: 6.73e+08. For the moment, maybe constant time.
meas:  130.24 M, max t:   +2.20, max tau: 1.93e-04, (5/tau)^2: 6.71e+08. For the moment, maybe constant time.
meas:  130.33 M, max t:   +2.18, max tau: 1.91e-04, (5/tau)^2: 6.86e+08. For the moment, maybe constant time.
meas:  130.40 M, max t:   +2.17, max tau: 1.90e-04, (5/tau)^2: 6.92e+08. For the moment, maybe constant time.
meas:  130.50 M, max t:   +2.15, max tau: 1.88e-04, (5/tau)^2: 7.09e+08. For the moment, maybe constant time.
meas:  130.60 M, max t:   +2.14, max tau: 1.87e-04, (5/tau)^2: 7.12e+08. For the moment, maybe constant time.
meas:  130.68 M, max t:   +2.10, max tau: 1.83e-04, (5/tau)^2: 7.43e+08. For the moment, maybe constant time.
meas:  130.78 M, max t:   +2.09, max tau: 1.83e-04, (5/tau)^2: 7.48e+08. For the moment, maybe constant time.
meas:  130.88 M, max t:   +2.10, max tau: 1.83e-04, (5/tau)^2: 7.44e+08. For the moment, maybe constant time.
meas:  130.97 M, max t:   +2.10, max tau: 1.83e-04, (5/tau)^2: 7.45e+08. For the moment, maybe constant time.
meas:  131.07 M, max t:   +2.12, max tau: 1.85e-04, (5/tau)^2: 7.29e+08. For the moment, maybe constant time.
meas:  131.16 M, max t:   +2.13, max tau: 1.86e-04, (5/tau)^2: 7.25e+08. For the moment, maybe constant time.
meas:  131.25 M, max t:   +2.11, max tau: 1.84e-04, (5/tau)^2: 7.35e+08. For the moment, maybe constant time.
meas:  131.34 M, max t:   +2.09, max tau: 1.83e-04, (5/tau)^2: 7.49e+08. For the moment, maybe constant time.
meas:  131.43 M, max t:   +2.13, max tau: 1.86e-04, (5/tau)^2: 7.24e+08. For the moment, maybe constant time.
meas:  131.53 M, max t:   +2.17, max tau: 1.89e-04, (5/tau)^2: 6.98e+08. For the moment, maybe constant time.
meas:  131.62 M, max t:   +2.18, max tau: 1.90e-04, (5/tau)^2: 6.92e+08. For the moment, maybe constant time.
meas:  131.72 M, max t:   +2.18, max tau: 1.90e-04, (5/tau)^2: 6.92e+08. For the moment, maybe constant time.
meas:  131.81 M, max t:   +2.15, max tau: 1.88e-04, (5/tau)^2: 7.11e+08. For the moment, maybe constant time.
meas:  131.91 M, max t:   +2.16, max tau: 1.88e-04, (5/tau)^2: 7.06e+08. For the moment, maybe constant time.
meas:  132.00 M, max t:   +2.18, max tau: 1.90e-04, (5/tau)^2: 6.96e+08. For the moment, maybe constant time.
meas:  132.09 M, max t:   +2.15, max tau: 1.87e-04, (5/tau)^2: 7.14e+08. For the moment, maybe constant time.
meas:  132.19 M, max t:   +2.17, max tau: 1.88e-04, (5/tau)^2: 7.04e+08. For the moment, maybe constant time.
meas:  132.28 M, max t:   +2.17, max tau: 1.89e-04, (5/tau)^2: 7.00e+08. For the moment, maybe constant time.
meas:  132.38 M, max t:   +2.18, max tau: 1.89e-04, (5/tau)^2: 6.98e+08. For the moment, maybe constant time.
meas:  132.47 M, max t:   +2.18, max tau: 1.89e-04, (5/tau)^2: 7.00e+08. For the moment, maybe constant time.
meas:  132.57 M, max t:   +2.15, max tau: 1.87e-04, (5/tau)^2: 7.14e+08. For the moment, maybe constant time.
meas:  132.66 M, max t:   +2.18, max tau: 1.89e-04, (5/tau)^2: 7.00e+08. For the moment, maybe constant time.
meas:  132.75 M, max t:   +2.17, max tau: 1.88e-04, (5/tau)^2: 7.05e+08. For the moment, maybe constant time.
meas:  132.85 M, max t:   +2.15, max tau: 1.87e-04, (5/tau)^2: 7.19e+08. For the moment, maybe constant time.
meas:  132.94 M, max t:   +2.12, max tau: 1.84e-04, (5/tau)^2: 7.38e+08. For the moment, maybe constant time.
meas:  133.04 M, max t:   +2.13, max tau: 1.85e-04, (5/tau)^2: 7.34e+08. For the moment, maybe constant time.
meas:  133.13 M, max t:   +2.12, max tau: 1.84e-04, (5/tau)^2: 7.41e+08. For the moment, maybe constant time.
meas:  133.23 M, max t:   +2.16, max tau: 1.87e-04, (5/tau)^2: 7.13e+08. For the moment, maybe constant time.
meas:  133.32 M, max t:   +2.18, max tau: 1.88e-04, (5/tau)^2: 7.04e+08. For the moment, maybe constant time.
meas:  133.41 M, max t:   +2.24, max tau: 1.94e-04, (5/tau)^2: 6.66e+08. For the moment, maybe constant time.
meas:  133.51 M, max t:   +2.28, max tau: 1.97e-04, (5/tau)^2: 6.44e+08. For the moment, maybe constant time.
meas:  133.60 M, max t:   +2.27, max tau: 1.96e-04, (5/tau)^2: 6.49e+08. For the moment, maybe constant time.
meas:  133.70 M, max t:   +2.32, max tau: 2.00e-04, (5/tau)^2: 6.22e+08. For the moment, maybe constant time.
meas:  133.79 M, max t:   +2.31, max tau: 2.00e-04, (5/tau)^2: 6.26e+08. For the moment, maybe constant time.
meas:  133.89 M, max t:   +2.32, max tau: 2.00e-04, (5/tau)^2: 6.23e+08. For the moment, maybe constant time.
meas:  133.99 M, max t:   +2.30, max tau: 1.99e-04, (5/tau)^2: 6.31e+08. For the moment, maybe constant time.
meas:  134.08 M, max t:   +2.26, max tau: 1.96e-04, (5/tau)^2: 6.54e+08. For the moment, maybe constant time.
meas:  134.18 M, max t:   +2.28, max tau: 1.97e-04, (5/tau)^2: 6.47e+08. For the moment, maybe constant time.
meas:  134.26 M, max t:   +2.23, max tau: 1.93e-04, (5/tau)^2: 6.72e+08. For the moment, maybe constant time.
meas:  134.35 M, max t:   +2.24, max tau: 1.93e-04, (5/tau)^2: 6.70e+08. For the moment, maybe constant time.
meas:  134.44 M, max t:   +2.17, max tau: 1.88e-04, (5/tau)^2: 7.11e+08. For the moment, maybe constant time.
meas:  134.54 M, max t:   +2.19, max tau: 1.89e-04, (5/tau)^2: 7.00e+08. For the moment, maybe constant time.
meas:  134.64 M, max t:   +2.21, max tau: 1.90e-04, (5/tau)^2: 6.91e+08. For the moment, maybe constant time.
meas:  134.73 M, max t:   +2.20, max tau: 1.90e-04, (5/tau)^2: 6.94e+08. For the moment, maybe constant time.
meas:  134.82 M, max t:   +2.20, max tau: 1.90e-04, (5/tau)^2: 6.94e+08. For the moment, maybe constant time.
meas:  134.91 M, max t:   +2.19, max tau: 1.89e-04, (5/tau)^2: 7.03e+08. For the moment, maybe constant time.
meas:  135.01 M, max t:   +2.14, max tau: 1.84e-04, (5/tau)^2: 7.35e+08. For the moment, maybe constant time.
meas:  135.10 M, max t:   +2.11, max tau: 1.82e-04, (5/tau)^2: 7.55e+08. For the moment, maybe constant time.
meas:  135.20 M, max t:   +2.09, max tau: 1.79e-04, (5/tau)^2: 7.77e+08. For the moment, maybe constant time.
meas:  135.29 M, max t:   +2.08, max tau: 1.78e-04, (5/tau)^2: 7.85e+08. For the moment, maybe constant time.
meas:  135.39 M, max t:   +2.06, max tau: 1.77e-04, (5/tau)^2: 7.97e+08. For the moment, maybe constant time.
meas:  135.48 M, max t:   +2.06, max tau: 1.77e-04, (5/tau)^2: 8.01e+08. For the moment, maybe constant time.
meas:  135.57 M, max t:   +2.08, max tau: 1.79e-04, (5/tau)^2: 7.80e+08. For the moment, maybe constant time.
meas:  135.67 M, max t:   +2.06, max tau: 1.77e-04, (5/tau)^2: 7.96e+08. For the moment, maybe constant time.
meas:  135.76 M, max t:   +2.07, max tau: 1.78e-04, (5/tau)^2: 7.92e+08. For the moment, maybe constant time.
meas:  135.85 M, max t:   +2.02, max tau: 1.73e-04, (5/tau)^2: 8.34e+08. For the moment, maybe constant time.
meas:  135.95 M, max t:   +2.04, max tau: 1.75e-04, (5/tau)^2: 8.17e+08. For the moment, maybe constant time.
meas:  136.04 M, max t:   +2.05, max tau: 1.76e-04, (5/tau)^2: 8.06e+08. For the moment, maybe constant time.
meas:  136.14 M, max t:   +2.05, max tau: 1.76e-04, (5/tau)^2: 8.10e+08. For the moment, maybe constant time.
meas:  136.23 M, max t:   +2.03, max tau: 1.74e-04, (5/tau)^2: 8.27e+08. For the moment, maybe constant time.
meas:  136.33 M, max t:   +2.05, max tau: 1.76e-04, (5/tau)^2: 8.09e+08. For the moment, maybe constant time.
meas:  136.42 M, max t:   +2.04, max tau: 1.75e-04, (5/tau)^2: 8.21e+08. For the moment, maybe constant time.
meas:  136.51 M, max t:   +2.01, max tau: 1.72e-04, (5/tau)^2: 8.44e+08. For the moment, maybe constant time.
meas:  136.61 M, max t:   +1.98, max tau: 1.70e-04, (5/tau)^2: 8.68e+08. For the moment, maybe constant time.
meas:  136.70 M, max t:   +1.95, max tau: 1.67e-04, (5/tau)^2: 8.95e+08. For the moment, maybe constant time.
meas:  136.80 M, max t:   +1.93, max tau: 1.65e-04, (5/tau)^2: 9.18e+08. For the moment, maybe constant time.
meas:  136.89 M, max t:   +1.94, max tau: 1.66e-04, (5/tau)^2: 9.11e+08. For the moment, maybe constant time.
meas:  136.98 M, max t:   +1.93, max tau: 1.65e-04, (5/tau)^2: 9.22e+08. For the moment, maybe constant time.
meas:  137.08 M, max t:   +1.94, max tau: 1.65e-04, (5/tau)^2: 9.15e+08. For the moment, maybe constant time.
meas:  137.17 M, max t:   +1.92, max tau: 1.64e-04, (5/tau)^2: 9.28e+08. For the moment, maybe constant time.
meas:  137.27 M, max t:   +1.91, max tau: 1.63e-04, (5/tau)^2: 9.38e+08. For the moment, maybe constant time.
meas:  137.36 M, max t:   +1.95, max tau: 1.66e-04, (5/tau)^2: 9.06e+08. For the moment, maybe constant time.
meas:  137.46 M, max t:   +1.93, max tau: 1.65e-04, (5/tau)^2: 9.18e+08. For the moment, maybe constant time.
meas:  137.56 M, max t:   +1.90, max tau: 1.62e-04, (5/tau)^2: 9.50e+08. For the moment, maybe constant time.
meas:  137.65 M, max t:   +1.89, max tau: 1.61e-04, (5/tau)^2: 9.61e+08. For the moment, maybe constant time.
meas:  137.75 M, max t:   +1.91, max tau: 1.62e-04, (5/tau)^2: 9.48e+08. For the moment, maybe constant time.
meas:  137.84 M, max t:   +1.92, max tau: 1.64e-04, (5/tau)^2: 9.34e+08. For the moment, maybe constant time.
meas:  137.93 M, max t:   +1.88, max tau: 1.60e-04, (5/tau)^2: 9.75e+08. For the moment, maybe constant time.
meas:  138.03 M, max t:   +1.89, max tau: 1.61e-04, (5/tau)^2: 9.61e+08. For the moment, maybe constant time.
meas:  138.12 M, max t:   +1.90, max tau: 1.62e-04, (5/tau)^2: 9.56e+08. For the moment, maybe constant time.
meas:  138.21 M, max t:   +1.89, max tau: 1.61e-04, (5/tau)^2: 9.66e+08. For the moment, maybe constant time.
meas:  138.29 M, max t:   +1.90, max tau: 1.62e-04, (5/tau)^2: 9.54e+08. For the moment, maybe constant time.
meas:  138.39 M, max t:   +1.95, max tau: 1.66e-04, (5/tau)^2: 9.10e+08. For the moment, maybe constant time.
meas:  138.48 M, max t:   +1.95, max tau: 1.66e-04, (5/tau)^2: 9.07e+08. For the moment, maybe constant time.
meas:  138.58 M, max t:   +1.90, max tau: 1.62e-04, (5/tau)^2: 9.58e+08. For the moment, maybe constant time.
meas:  138.67 M, max t:   +1.88, max tau: 1.59e-04, (5/tau)^2: 9.86e+08. For the moment, maybe constant time.
meas:  138.77 M, max t:   +1.87, max tau: 1.59e-04, (5/tau)^2: 9.94e+08. For the moment, maybe constant time.
meas:  138.86 M, max t:   +1.87, max tau: 1.59e-04, (5/tau)^2: 9.93e+08. For the moment, maybe constant time.
meas:  138.96 M, max t:   +1.85, max tau: 1.57e-04, (5/tau)^2: 1.02e+09. For the moment, maybe constant time.
meas:  139.05 M, max t:   +1.86, max tau: 1.58e-04, (5/tau)^2: 1.00e+09. For the moment, maybe constant time.
meas:  139.14 M, max t:   +1.86, max tau: 1.58e-04, (5/tau)^2: 1.00e+09. For the moment, maybe constant time.
meas:  139.24 M, max t:   +1.86, max tau: 1.58e-04, (5/tau)^2: 1.00e+09. For the moment, maybe constant time.
meas:  139.33 M, max t:   +1.86, max tau: 1.58e-04, (5/tau)^2: 1.01e+09. For the moment, maybe constant time.
meas:  139.43 M, max t:   +1.85, max tau: 1.56e-04, (5/tau)^2: 1.02e+09. For the moment, maybe constant time.
meas:  139.53 M, max t:   +1.85, max tau: 1.57e-04, (5/tau)^2: 1.01e+09. For the moment, maybe constant time.
meas:  139.62 M, max t:   +1.83, max tau: 1.55e-04, (5/tau)^2: 1.04e+09. For the moment, maybe constant time.
meas:  139.71 M, max t:   +1.82, max tau: 1.54e-04, (5/tau)^2: 1.05e+09. For the moment, maybe constant time.
meas:  139.81 M, max t:   +1.85, max tau: 1.56e-04, (5/tau)^2: 1.02e+09. For the moment, maybe constant time.
meas:  139.90 M, max t:   +1.85, max tau: 1.57e-04, (5/tau)^2: 1.02e+09. For the moment, maybe constant time.
meas:  139.99 M, max t:   +1.91, max tau: 1.61e-04, (5/tau)^2: 9.64e+08. For the moment, maybe constant time.
meas:  140.09 M, max t:   +1.86, max tau: 1.57e-04, (5/tau)^2: 1.02e+09. For the moment, maybe constant time.
meas:  140.18 M, max t:   +1.88, max tau: 1.59e-04, (5/tau)^2: 9.88e+08. For the moment, maybe constant time.
meas:  140.28 M, max t:   +1.92, max tau: 1.62e-04, (5/tau)^2: 9.53e+08. For the moment, maybe constant time.
meas:  140.37 M, max t:   +1.92, max tau: 1.62e-04, (5/tau)^2: 9.53e+08. For the moment, maybe constant time.
meas:  140.47 M, max t:   +1.94, max tau: 1.64e-04, (5/tau)^2: 9.35e+08. For the moment, maybe constant time.
meas:  140.55 M, max t:   +1.94, max tau: 1.64e-04, (5/tau)^2: 9.35e+08. For the moment, maybe constant time.
meas:  140.65 M, max t:   +1.94, max tau: 1.64e-04, (5/tau)^2: 9.35e+08. For the moment, maybe constant time.
meas:  140.74 M, max t:   +1.93, max tau: 1.63e-04, (5/tau)^2: 9.42e+08. For the moment, maybe constant time.
meas:  140.84 M, max t:   +1.94, max tau: 1.63e-04, (5/tau)^2: 9.39e+08. For the moment, maybe constant time.
meas:  140.93 M, max t:   +1.93, max tau: 1.63e-04, (5/tau)^2: 9.42e+08. For the moment, maybe constant time.
meas:  141.03 M, max t:   +1.92, max tau: 1.62e-04, (5/tau)^2: 9.52e+08. For the moment, maybe constant time.
meas:  141.12 M, max t:   +1.96, max tau: 1.65e-04, (5/tau)^2: 9.14e+08. For the moment, maybe constant time.
meas:  141.22 M, max t:   +1.92, max tau: 1.62e-04, (5/tau)^2: 9.57e+08. For the moment, maybe constant time.
meas:  141.31 M, max t:   +1.91, max tau: 1.61e-04, (5/tau)^2: 9.67e+08. For the moment, maybe constant time.
meas:  141.41 M, max t:   +1.92, max tau: 1.62e-04, (5/tau)^2: 9.54e+08. For the moment, maybe constant time.
meas:  141.50 M, max t:   +1.90, max tau: 1.60e-04, (5/tau)^2: 9.75e+08. For the moment, maybe constant time.
meas:  141.60 M, max t:   +1.86, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:  141.69 M, max t:   +1.86, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:  141.78 M, max t:   +1.91, max tau: 1.60e-04, (5/tau)^2: 9.74e+08. For the moment, maybe constant time.
meas:  141.88 M, max t:   +1.88, max tau: 1.57e-04, (5/tau)^2: 1.01e+09. For the moment, maybe constant time.
meas:  141.96 M, max t:   +1.86, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:  142.06 M, max t:   +1.84, max tau: 1.55e-04, (5/tau)^2: 1.04e+09. For the moment, maybe constant time.
meas:  142.14 M, max t:   +1.79, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  142.23 M, max t:   +1.80, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:  142.32 M, max t:   +1.81, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:  142.42 M, max t:   +1.81, max tau: 1.52e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  142.51 M, max t:   +1.80, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:  142.61 M, max t:   +1.79, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  142.70 M, max t:   +1.79, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  142.79 M, max t:   +1.81, max tau: 1.51e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  142.89 M, max t:   +1.82, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:  142.98 M, max t:   +1.84, max tau: 1.54e-04, (5/tau)^2: 1.05e+09. For the moment, maybe constant time.
meas:  143.08 M, max t:   +1.85, max tau: 1.55e-04, (5/tau)^2: 1.05e+09. For the moment, maybe constant time.
meas:  143.17 M, max t:   +1.86, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:  143.26 M, max t:   +1.84, max tau: 1.54e-04, (5/tau)^2: 1.06e+09. For the moment, maybe constant time.
meas:  143.35 M, max t:   +1.85, max tau: 1.54e-04, (5/tau)^2: 1.05e+09. For the moment, maybe constant time.
meas:  143.44 M, max t:   +1.84, max tau: 1.53e-04, (5/tau)^2: 1.06e+09. For the moment, maybe constant time.
meas:  143.54 M, max t:   +1.84, max tau: 1.53e-04, (5/tau)^2: 1.06e+09. For the moment, maybe constant time.
meas:  143.63 M, max t:   +1.86, max tau: 1.55e-04, (5/tau)^2: 1.04e+09. For the moment, maybe constant time.
meas:  143.73 M, max t:   +1.82, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:  143.82 M, max t:   +1.81, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:  143.92 M, max t:   +1.80, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  144.01 M, max t:   +1.82, max tau: 1.51e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  144.11 M, max t:   +1.80, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  144.20 M, max t:   +1.82, max tau: 1.51e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  144.30 M, max t:   +1.83, max tau: 1.53e-04, (5/tau)^2: 1.07e+09. For the moment, maybe constant time.
meas:  144.39 M, max t:   +1.84, max tau: 1.53e-04, (5/tau)^2: 1.06e+09. For the moment, maybe constant time.
meas:  144.49 M, max t:   +1.85, max tau: 1.54e-04, (5/tau)^2: 1.06e+09. For the moment, maybe constant time.
meas:  144.58 M, max t:   +1.85, max tau: 1.54e-04, (5/tau)^2: 1.06e+09. For the moment, maybe constant time.
meas:  144.68 M, max t:   +1.89, max tau: 1.57e-04, (5/tau)^2: 1.01e+09. For the moment, maybe constant time.
meas:  144.77 M, max t:   +1.90, max tau: 1.58e-04, (5/tau)^2: 1.00e+09. For the moment, maybe constant time.
meas:  144.86 M, max t:   +1.90, max tau: 1.58e-04, (5/tau)^2: 1.00e+09. For the moment, maybe constant time.
meas:  144.96 M, max t:   +1.93, max tau: 1.60e-04, (5/tau)^2: 9.72e+08. For the moment, maybe constant time.
meas:  145.05 M, max t:   +1.96, max tau: 1.63e-04, (5/tau)^2: 9.43e+08. For the moment, maybe constant time.
meas:  145.15 M, max t:   +1.97, max tau: 1.63e-04, (5/tau)^2: 9.39e+08. For the moment, maybe constant time.
meas:  145.24 M, max t:   +1.98, max tau: 1.64e-04, (5/tau)^2: 9.25e+08. For the moment, maybe constant time.
meas:  145.34 M, max t:   +2.04, max tau: 1.69e-04, (5/tau)^2: 8.75e+08. For the moment, maybe constant time.
meas:  145.44 M, max t:   +2.01, max tau: 1.67e-04, (5/tau)^2: 8.97e+08. For the moment, maybe constant time.
meas:  145.53 M, max t:   +2.01, max tau: 1.67e-04, (5/tau)^2: 9.00e+08. For the moment, maybe constant time.
meas:  145.63 M, max t:   +2.08, max tau: 1.72e-04, (5/tau)^2: 8.42e+08. For the moment, maybe constant time.
meas:  145.72 M, max t:   +2.04, max tau: 1.69e-04, (5/tau)^2: 8.76e+08. For the moment, maybe constant time.
meas:  145.82 M, max t:   +2.01, max tau: 1.67e-04, (5/tau)^2: 8.98e+08. For the moment, maybe constant time.
meas:  145.91 M, max t:   +2.02, max tau: 1.68e-04, (5/tau)^2: 8.90e+08. For the moment, maybe constant time.
meas:  146.01 M, max t:   +2.01, max tau: 1.67e-04, (5/tau)^2: 9.02e+08. For the moment, maybe constant time.
meas:  146.02 M, max t:   +2.00, max tau: 1.66e-04, (5/tau)^2: 9.11e+08. For the moment, maybe constant time.
meas:  146.11 M, max t:   +2.04, max tau: 1.69e-04, (5/tau)^2: 8.80e+08. For the moment, maybe constant time.
meas:  146.21 M, max t:   +2.02, max tau: 1.67e-04, (5/tau)^2: 8.95e+08. For the moment, maybe constant time.
meas:  146.30 M, max t:   +2.02, max tau: 1.67e-04, (5/tau)^2: 8.97e+08. For the moment, maybe constant time.
meas:  146.39 M, max t:   +1.99, max tau: 1.65e-04, (5/tau)^2: 9.20e+08. For the moment, maybe constant time.
meas:  146.49 M, max t:   +2.04, max tau: 1.69e-04, (5/tau)^2: 8.80e+08. For the moment, maybe constant time.
meas:  146.58 M, max t:   +2.01, max tau: 1.66e-04, (5/tau)^2: 9.03e+08. For the moment, maybe constant time.
meas:  146.68 M, max t:   +2.03, max tau: 1.68e-04, (5/tau)^2: 8.91e+08. For the moment, maybe constant time.
meas:  146.77 M, max t:   +2.01, max tau: 1.66e-04, (5/tau)^2: 9.07e+08. For the moment, maybe constant time.
meas:  146.86 M, max t:   +2.01, max tau: 1.66e-04, (5/tau)^2: 9.11e+08. For the moment, maybe constant time.
meas:  146.96 M, max t:   +2.01, max tau: 1.66e-04, (5/tau)^2: 9.11e+08. For the moment, maybe constant time.
meas:  147.05 M, max t:   +2.04, max tau: 1.68e-04, (5/tau)^2: 8.87e+08. For the moment, maybe constant time.
meas:  147.15 M, max t:   +2.04, max tau: 1.68e-04, (5/tau)^2: 8.83e+08. For the moment, maybe constant time.
meas:  147.24 M, max t:   +2.03, max tau: 1.67e-04, (5/tau)^2: 8.92e+08. For the moment, maybe constant time.
meas:  147.33 M, max t:   +2.00, max tau: 1.65e-04, (5/tau)^2: 9.18e+08. For the moment, maybe constant time.
meas:  147.42 M, max t:   +1.98, max tau: 1.63e-04, (5/tau)^2: 9.42e+08. For the moment, maybe constant time.
meas:  147.51 M, max t:   +1.96, max tau: 1.62e-04, (5/tau)^2: 9.57e+08. For the moment, maybe constant time.
meas:  147.60 M, max t:   +1.97, max tau: 1.62e-04, (5/tau)^2: 9.47e+08. For the moment, maybe constant time.
meas:  147.70 M, max t:   +1.96, max tau: 1.62e-04, (5/tau)^2: 9.57e+08. For the moment, maybe constant time.
meas:  147.79 M, max t:   +1.98, max tau: 1.63e-04, (5/tau)^2: 9.42e+08. For the moment, maybe constant time.
meas:  147.89 M, max t:   +1.99, max tau: 1.64e-04, (5/tau)^2: 9.29e+08. For the moment, maybe constant time.
meas:  147.98 M, max t:   +1.97, max tau: 1.62e-04, (5/tau)^2: 9.57e+08. For the moment, maybe constant time.
meas:  148.08 M, max t:   +1.96, max tau: 1.61e-04, (5/tau)^2: 9.66e+08. For the moment, maybe constant time.
meas:  148.17 M, max t:   +1.92, max tau: 1.58e-04, (5/tau)^2: 1.00e+09. For the moment, maybe constant time.
meas:  148.27 M, max t:   +1.92, max tau: 1.57e-04, (5/tau)^2: 1.01e+09. For the moment, maybe constant time.
meas:  148.36 M, max t:   +1.90, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:  148.45 M, max t:   +1.89, max tau: 1.55e-04, (5/tau)^2: 1.04e+09. For the moment, maybe constant time.
meas:  148.55 M, max t:   +1.87, max tau: 1.53e-04, (5/tau)^2: 1.06e+09. For the moment, maybe constant time.
meas:  148.64 M, max t:   +1.84, max tau: 1.51e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  148.74 M, max t:   +1.86, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:  148.83 M, max t:   +1.91, max tau: 1.57e-04, (5/tau)^2: 1.02e+09. For the moment, maybe constant time.
meas:  148.93 M, max t:   +1.94, max tau: 1.59e-04, (5/tau)^2: 9.94e+08. For the moment, maybe constant time.
meas:  149.03 M, max t:   +1.92, max tau: 1.57e-04, (5/tau)^2: 1.01e+09. For the moment, maybe constant time.
meas:  149.12 M, max t:   +1.91, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:  149.22 M, max t:   +1.91, max tau: 1.57e-04, (5/tau)^2: 1.02e+09. For the moment, maybe constant time.
meas:  149.31 M, max t:   +1.91, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:  149.41 M, max t:   +1.90, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:  149.50 M, max t:   +1.95, max tau: 1.60e-04, (5/tau)^2: 9.80e+08. For the moment, maybe constant time.
meas:  149.60 M, max t:   +1.90, max tau: 1.55e-04, (5/tau)^2: 1.04e+09. For the moment, maybe constant time.
meas:  149.69 M, max t:   +1.87, max tau: 1.53e-04, (5/tau)^2: 1.07e+09. For the moment, maybe constant time.
meas:  149.78 M, max t:   +1.84, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  149.88 M, max t:   +1.86, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:  149.96 M, max t:   +1.81, max tau: 1.47e-04, (5/tau)^2: 1.15e+09. For the moment, maybe constant time.
meas:  150.05 M, max t:   +1.81, max tau: 1.48e-04, (5/tau)^2: 1.15e+09. For the moment, maybe constant time.
meas:  150.15 M, max t:   +1.85, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:  150.24 M, max t:   +1.80, max tau: 1.47e-04, (5/tau)^2: 1.16e+09. For the moment, maybe constant time.
meas:  150.34 M, max t:   +1.81, max tau: 1.48e-04, (5/tau)^2: 1.14e+09. For the moment, maybe constant time.
meas:  150.43 M, max t:   +1.83, max tau: 1.50e-04, (5/tau)^2: 1.12e+09. For the moment, maybe constant time.
meas:  150.53 M, max t:   +1.82, max tau: 1.49e-04, (5/tau)^2: 1.13e+09. For the moment, maybe constant time.
meas:  150.62 M, max t:   +1.82, max tau: 1.48e-04, (5/tau)^2: 1.13e+09. For the moment, maybe constant time.
meas:  150.72 M, max t:   +1.78, max tau: 1.45e-04, (5/tau)^2: 1.19e+09. For the moment, maybe constant time.
meas:  150.81 M, max t:   +1.78, max tau: 1.45e-04, (5/tau)^2: 1.19e+09. For the moment, maybe constant time.
meas:  150.91 M, max t:   +1.78, max tau: 1.45e-04, (5/tau)^2: 1.20e+09. For the moment, maybe constant time.
meas:  151.00 M, max t:   +1.76, max tau: 1.44e-04, (5/tau)^2: 1.21e+09. For the moment, maybe constant time.
meas:  151.10 M, max t:   +1.74, max tau: 1.42e-04, (5/tau)^2: 1.25e+09. For the moment, maybe constant time.
meas:  151.19 M, max t:   +1.71, max tau: 1.39e-04, (5/tau)^2: 1.29e+09. For the moment, maybe constant time.
meas:  151.29 M, max t:   +1.65, max tau: 1.34e-04, (5/tau)^2: 1.39e+09. For the moment, maybe constant time.
meas:  151.39 M, max t:   +1.67, max tau: 1.36e-04, (5/tau)^2: 1.36e+09. For the moment, maybe constant time.
meas:  151.48 M, max t:   +1.64, max tau: 1.33e-04, (5/tau)^2: 1.41e+09. For the moment, maybe constant time.
meas:  151.57 M, max t:   +1.66, max tau: 1.35e-04, (5/tau)^2: 1.38e+09. For the moment, maybe constant time.
meas:  151.66 M, max t:   +1.61, max tau: 1.31e-04, (5/tau)^2: 1.46e+09. For the moment, maybe constant time.
meas:  151.76 M, max t:   +1.61, max tau: 1.31e-04, (5/tau)^2: 1.46e+09. For the moment, maybe constant time.
meas:  151.85 M, max t:   +1.64, max tau: 1.33e-04, (5/tau)^2: 1.40e+09. For the moment, maybe constant time.
meas:  151.94 M, max t:   +1.64, max tau: 1.33e-04, (5/tau)^2: 1.40e+09. For the moment, maybe constant time.
meas:  152.04 M, max t:   +1.67, max tau: 1.36e-04, (5/tau)^2: 1.36e+09. For the moment, maybe constant time.
meas:  152.13 M, max t:   +1.66, max tau: 1.34e-04, (5/tau)^2: 1.39e+09. For the moment, maybe constant time.
meas:  152.23 M, max t:   +1.63, max tau: 1.32e-04, (5/tau)^2: 1.43e+09. For the moment, maybe constant time.
meas:  152.32 M, max t:   +1.62, max tau: 1.31e-04, (5/tau)^2: 1.45e+09. For the moment, maybe constant time.
meas:  152.42 M, max t:   +1.59, max tau: 1.28e-04, (5/tau)^2: 1.51e+09. For the moment, maybe constant time.
meas:  152.51 M, max t:   +1.57, max tau: 1.27e-04, (5/tau)^2: 1.54e+09. For the moment, maybe constant time.
meas:  152.60 M, max t:   +1.58, max tau: 1.28e-04, (5/tau)^2: 1.53e+09. For the moment, maybe constant time.
meas:  152.70 M, max t:   +1.61, max tau: 1.30e-04, (5/tau)^2: 1.48e+09. For the moment, maybe constant time.
meas:  152.79 M, max t:   +1.63, max tau: 1.32e-04, (5/tau)^2: 1.43e+09. For the moment, maybe constant time.
meas:  152.89 M, max t:   +1.60, max tau: 1.29e-04, (5/tau)^2: 1.50e+09. For the moment, maybe constant time.
meas:  152.98 M, max t:   +1.60, max tau: 1.29e-04, (5/tau)^2: 1.50e+09. For the moment, maybe constant time.
meas:  153.08 M, max t:   +1.61, max tau: 1.30e-04, (5/tau)^2: 1.48e+09. For the moment, maybe constant time.
meas:  153.17 M, max t:   +1.59, max tau: 1.29e-04, (5/tau)^2: 1.51e+09. For the moment, maybe constant time.
meas:  153.26 M, max t:   +1.60, max tau: 1.29e-04, (5/tau)^2: 1.50e+09. For the moment, maybe constant time.
meas:  153.36 M, max t:   +1.59, max tau: 1.28e-04, (5/tau)^2: 1.52e+09. For the moment, maybe constant time.
meas:  153.45 M, max t:   +1.58, max tau: 1.28e-04, (5/tau)^2: 1.54e+09. For the moment, maybe constant time.
meas:  153.55 M, max t:   +1.58, max tau: 1.27e-04, (5/tau)^2: 1.55e+09. For the moment, maybe constant time.
meas:  153.64 M, max t:   +1.56, max tau: 1.26e-04, (5/tau)^2: 1.59e+09. For the moment, maybe constant time.
meas:  153.74 M, max t:   +1.57, max tau: 1.27e-04, (5/tau)^2: 1.56e+09. For the moment, maybe constant time.
meas:  153.83 M, max t:   +1.55, max tau: 1.25e-04, (5/tau)^2: 1.61e+09. For the moment, maybe constant time.
meas:  153.93 M, max t:   +1.58, max tau: 1.27e-04, (5/tau)^2: 1.54e+09. For the moment, maybe constant time.
meas:  154.02 M, max t:   +1.55, max tau: 1.25e-04, (5/tau)^2: 1.61e+09. For the moment, maybe constant time.
meas:  154.12 M, max t:   +1.56, max tau: 1.25e-04, (5/tau)^2: 1.59e+09. For the moment, maybe constant time.
meas:  154.21 M, max t:   +1.55, max tau: 1.25e-04, (5/tau)^2: 1.61e+09. For the moment, maybe constant time.
meas:  154.30 M, max t:   +1.56, max tau: 1.26e-04, (5/tau)^2: 1.59e+09. For the moment, maybe constant time.
meas:  154.39 M, max t:   +1.60, max tau: 1.28e-04, (5/tau)^2: 1.52e+09. For the moment, maybe constant time.
meas:  154.49 M, max t:   +1.55, max tau: 1.25e-04, (5/tau)^2: 1.60e+09. For the moment, maybe constant time.
meas:  154.58 M, max t:   +1.52, max tau: 1.22e-04, (5/tau)^2: 1.67e+09. For the moment, maybe constant time.
meas:  154.68 M, max t:   +1.54, max tau: 1.24e-04, (5/tau)^2: 1.63e+09. For the moment, maybe constant time.
meas:  154.78 M, max t:   +1.55, max tau: 1.24e-04, (5/tau)^2: 1.61e+09. For the moment, maybe constant time.
meas:  154.87 M, max t:   +1.55, max tau: 1.24e-04, (5/tau)^2: 1.62e+09. For the moment, maybe constant time.
meas:  154.97 M, max t:   +1.58, max tau: 1.27e-04, (5/tau)^2: 1.55e+09. For the moment, maybe constant time.
meas:  155.06 M, max t:   +1.56, max tau: 1.25e-04, (5/tau)^2: 1.59e+09. For the moment, maybe constant time.
meas:  155.16 M, max t:   +1.55, max tau: 1.24e-04, (5/tau)^2: 1.62e+09. For the moment, maybe constant time.
meas:  155.25 M, max t:   +1.52, max tau: 1.22e-04, (5/tau)^2: 1.68e+09. For the moment, maybe constant time.
meas:  155.35 M, max t:   +1.49, max tau: 1.20e-04, (5/tau)^2: 1.75e+09. For the moment, maybe constant time.
meas:  155.44 M, max t:   +1.50, max tau: 1.21e-04, (5/tau)^2: 1.72e+09. For the moment, maybe constant time.
meas:  155.53 M, max t:   +1.51, max tau: 1.21e-04, (5/tau)^2: 1.70e+09. For the moment, maybe constant time.
meas:  155.63 M, max t:   +1.52, max tau: 1.21e-04, (5/tau)^2: 1.69e+09. For the moment, maybe constant time.
meas:  155.72 M, max t:   +1.53, max tau: 1.22e-04, (5/tau)^2: 1.67e+09. For the moment, maybe constant time.
meas:  155.82 M, max t:   +1.51, max tau: 1.21e-04, (5/tau)^2: 1.71e+09. For the moment, maybe constant time.
meas:   88.50 M, max t:   +1.51, max tau: 1.61e-04, (5/tau)^2: 9.64e+08. For the moment, maybe constant time.
meas:   88.56 M, max t:   +1.51, max tau: 1.60e-04, (5/tau)^2: 9.72e+08. For the moment, maybe constant time.
meas:   88.63 M, max t:   +1.51, max tau: 1.61e-04, (5/tau)^2: 9.66e+08. For the moment, maybe constant time.
meas:   88.70 M, max t:   +1.52, max tau: 1.62e-04, (5/tau)^2: 9.57e+08. For the moment, maybe constant time.
meas:   88.75 M, max t:   +1.52, max tau: 1.61e-04, (5/tau)^2: 9.65e+08. For the moment, maybe constant time.
meas:   88.82 M, max t:   +1.52, max tau: 1.61e-04, (5/tau)^2: 9.59e+08. For the moment, maybe constant time.
meas:   88.88 M, max t:   +1.50, max tau: 1.59e-04, (5/tau)^2: 9.84e+08. For the moment, maybe constant time.
meas:  156.57 M, max t:   +1.50, max tau: 1.20e-04, (5/tau)^2: 1.73e+09. For the moment, maybe constant time.
meas:  156.66 M, max t:   +1.51, max tau: 1.21e-04, (5/tau)^2: 1.71e+09. For the moment, maybe constant time.
meas:  156.76 M, max t:   +1.55, max tau: 1.24e-04, (5/tau)^2: 1.63e+09. For the moment, maybe constant time.
meas:  156.85 M, max t:   +1.57, max tau: 1.25e-04, (5/tau)^2: 1.59e+09. For the moment, maybe constant time.
meas:  156.95 M, max t:   +1.52, max tau: 1.21e-04, (5/tau)^2: 1.70e+09. For the moment, maybe constant time.
meas:  157.04 M, max t:   +1.48, max tau: 1.18e-04, (5/tau)^2: 1.80e+09. For the moment, maybe constant time.
meas:  157.14 M, max t:   +1.47, max tau: 1.17e-04, (5/tau)^2: 1.81e+09. For the moment, maybe constant time.
meas:  157.23 M, max t:   +1.53, max tau: 1.22e-04, (5/tau)^2: 1.69e+09. For the moment, maybe constant time.
meas:  157.33 M, max t:   +1.50, max tau: 1.19e-04, (5/tau)^2: 1.75e+09. For the moment, maybe constant time.
meas:  157.42 M, max t:   +1.48, max tau: 1.18e-04, (5/tau)^2: 1.81e+09. For the moment, maybe constant time.
meas:  157.52 M, max t:   +1.49, max tau: 1.18e-04, (5/tau)^2: 1.78e+09. For the moment, maybe constant time.
meas:  157.61 M, max t:   +1.50, max tau: 1.20e-04, (5/tau)^2: 1.75e+09. For the moment, maybe constant time.
meas:  157.70 M, max t:   +1.50, max tau: 1.19e-04, (5/tau)^2: 1.76e+09. For the moment, maybe constant time.
meas:  157.80 M, max t:   +1.51, max tau: 1.21e-04, (5/tau)^2: 1.72e+09. For the moment, maybe constant time.
meas:  157.88 M, max t:   +1.59, max tau: 1.27e-04, (5/tau)^2: 1.56e+09. For the moment, maybe constant time.
meas:  157.95 M, max t:   +1.59, max tau: 1.27e-04, (5/tau)^2: 1.56e+09. For the moment, maybe constant time.
meas:  158.04 M, max t:   +1.63, max tau: 1.30e-04, (5/tau)^2: 1.48e+09. For the moment, maybe constant time.
meas:  158.13 M, max t:   +1.62, max tau: 1.29e-04, (5/tau)^2: 1.51e+09. For the moment, maybe constant time.
meas:  158.22 M, max t:   +1.62, max tau: 1.29e-04, (5/tau)^2: 1.51e+09. For the moment, maybe constant time.
meas:  158.32 M, max t:   +1.63, max tau: 1.29e-04, (5/tau)^2: 1.50e+09. For the moment, maybe constant time.
meas:  158.41 M, max t:   +1.64, max tau: 1.31e-04, (5/tau)^2: 1.46e+09. For the moment, maybe constant time.
meas:  158.51 M, max t:   +1.65, max tau: 1.31e-04, (5/tau)^2: 1.46e+09. For the moment, maybe constant time.
meas:  158.61 M, max t:   +1.65, max tau: 1.31e-04, (5/tau)^2: 1.45e+09. For the moment, maybe constant time.
meas:  158.70 M, max t:   +1.68, max tau: 1.33e-04, (5/tau)^2: 1.41e+09. For the moment, maybe constant time.
meas:  158.80 M, max t:   +1.67, max tau: 1.32e-04, (5/tau)^2: 1.43e+09. For the moment, maybe constant time.
meas:  158.89 M, max t:   +1.64, max tau: 1.30e-04, (5/tau)^2: 1.48e+09. For the moment, maybe constant time.
meas:  158.98 M, max t:   +1.64, max tau: 1.30e-04, (5/tau)^2: 1.48e+09. For the moment, maybe constant time.
meas:  159.08 M, max t:   +1.62, max tau: 1.28e-04, (5/tau)^2: 1.52e+09. For the moment, maybe constant time.
meas:  159.17 M, max t:   +1.64, max tau: 1.30e-04, (5/tau)^2: 1.48e+09. For the moment, maybe constant time.
meas:  159.27 M, max t:   +1.66, max tau: 1.31e-04, (5/tau)^2: 1.45e+09. For the moment, maybe constant time.
meas:  159.36 M, max t:   +1.68, max tau: 1.33e-04, (5/tau)^2: 1.41e+09. For the moment, maybe constant time.
meas:  159.46 M, max t:   +1.67, max tau: 1.32e-04, (5/tau)^2: 1.43e+09. For the moment, maybe constant time.
meas:  159.55 M, max t:   +1.67, max tau: 1.32e-04, (5/tau)^2: 1.43e+09. For the moment, maybe constant time.
meas:  159.64 M, max t:   +1.66, max tau: 1.31e-04, (5/tau)^2: 1.45e+09. For the moment, maybe constant time.
meas:  159.74 M, max t:   +1.68, max tau: 1.33e-04, (5/tau)^2: 1.41e+09. For the moment, maybe constant time.
meas:  159.83 M, max t:   +1.68, max tau: 1.32e-04, (5/tau)^2: 1.42e+09. For the moment, maybe constant time.
meas:  159.93 M, max t:   +1.68, max tau: 1.33e-04, (5/tau)^2: 1.41e+09. For the moment, maybe constant time.
meas:  160.02 M, max t:   +1.71, max tau: 1.35e-04, (5/tau)^2: 1.37e+09. For the moment, maybe constant time.
meas:  160.12 M, max t:   +1.71, max tau: 1.35e-04, (5/tau)^2: 1.38e+09. For the moment, maybe constant time.
meas:  160.21 M, max t:   +1.73, max tau: 1.37e-04, (5/tau)^2: 1.34e+09. For the moment, maybe constant time.
meas:  160.31 M, max t:   +1.71, max tau: 1.35e-04, (5/tau)^2: 1.38e+09. For the moment, maybe constant time.
meas:  160.41 M, max t:   +1.72, max tau: 1.36e-04, (5/tau)^2: 1.36e+09. For the moment, maybe constant time.
meas:  160.50 M, max t:   +1.72, max tau: 1.35e-04, (5/tau)^2: 1.36e+09. For the moment, maybe constant time.
meas:  160.59 M, max t:   +1.71, max tau: 1.35e-04, (5/tau)^2: 1.37e+09. For the moment, maybe constant time.
meas:  160.69 M, max t:   +1.72, max tau: 1.36e-04, (5/tau)^2: 1.36e+09. For the moment, maybe constant time.
meas:  160.78 M, max t:   +1.75, max tau: 1.38e-04, (5/tau)^2: 1.32e+09. For the moment, maybe constant time.
meas:  160.88 M, max t:   +1.72, max tau: 1.36e-04, (5/tau)^2: 1.36e+09. For the moment, maybe constant time.
meas:  160.97 M, max t:   +1.71, max tau: 1.35e-04, (5/tau)^2: 1.37e+09. For the moment, maybe constant time.
meas:  161.06 M, max t:   +1.69, max tau: 1.34e-04, (5/tau)^2: 1.40e+09. For the moment, maybe constant time.
meas:  161.15 M, max t:   +1.72, max tau: 1.36e-04, (5/tau)^2: 1.36e+09. For the moment, maybe constant time.
meas:  161.25 M, max t:   +1.72, max tau: 1.35e-04, (5/tau)^2: 1.37e+09. For the moment, maybe constant time.
meas:  161.34 M, max t:   +1.75, max tau: 1.38e-04, (5/tau)^2: 1.32e+09. For the moment, maybe constant time.
meas:  161.44 M, max t:   +1.75, max tau: 1.38e-04, (5/tau)^2: 1.32e+09. For the moment, maybe constant time.
meas:  161.53 M, max t:   +1.74, max tau: 1.37e-04, (5/tau)^2: 1.34e+09. For the moment, maybe constant time.
meas:  161.63 M, max t:   +1.74, max tau: 1.37e-04, (5/tau)^2: 1.33e+09. For the moment, maybe constant time.
meas:  161.72 M, max t:   +1.76, max tau: 1.39e-04, (5/tau)^2: 1.30e+09. For the moment, maybe constant time.
meas:  161.81 M, max t:   +1.72, max tau: 1.36e-04, (5/tau)^2: 1.36e+09. For the moment, maybe constant time.
meas:  161.90 M, max t:   +1.74, max tau: 1.37e-04, (5/tau)^2: 1.34e+09. For the moment, maybe constant time.
meas:  161.99 M, max t:   +1.78, max tau: 1.40e-04, (5/tau)^2: 1.28e+09. For the moment, maybe constant time.
meas:  162.09 M, max t:   +1.82, max tau: 1.43e-04, (5/tau)^2: 1.23e+09. For the moment, maybe constant time.
meas:  162.18 M, max t:   +1.79, max tau: 1.40e-04, (5/tau)^2: 1.27e+09. For the moment, maybe constant time.
meas:  162.27 M, max t:   +1.80, max tau: 1.41e-04, (5/tau)^2: 1.26e+09. For the moment, maybe constant time.
meas:  162.36 M, max t:   +1.78, max tau: 1.40e-04, (5/tau)^2: 1.28e+09. For the moment, maybe constant time.
meas:  162.46 M, max t:   +1.80, max tau: 1.41e-04, (5/tau)^2: 1.26e+09. For the moment, maybe constant time.
meas:  162.55 M, max t:   +1.81, max tau: 1.42e-04, (5/tau)^2: 1.25e+09. For the moment, maybe constant time.
meas:  162.64 M, max t:   +1.78, max tau: 1.40e-04, (5/tau)^2: 1.28e+09. For the moment, maybe constant time.
meas:  162.74 M, max t:   +1.80, max tau: 1.41e-04, (5/tau)^2: 1.25e+09. For the moment, maybe constant time.
meas:  162.83 M, max t:   +1.78, max tau: 1.39e-04, (5/tau)^2: 1.29e+09. For the moment, maybe constant time.
meas:  162.93 M, max t:   +1.79, max tau: 1.40e-04, (5/tau)^2: 1.28e+09. For the moment, maybe constant time.
meas:  163.02 M, max t:   +1.73, max tau: 1.35e-04, (5/tau)^2: 1.36e+09. For the moment, maybe constant time.
meas:  163.12 M, max t:   +1.72, max tau: 1.34e-04, (5/tau)^2: 1.38e+09. For the moment, maybe constant time.
meas:  163.21 M, max t:   +1.73, max tau: 1.35e-04, (5/tau)^2: 1.37e+09. For the moment, maybe constant time.
meas:  163.31 M, max t:   +1.75, max tau: 1.37e-04, (5/tau)^2: 1.34e+09. For the moment, maybe constant time.
meas:  165.72 M, max t:   +1.76, max tau: 1.37e-04, (5/tau)^2: 1.34e+09. For the moment, maybe constant time.
meas:  163.50 M, max t:   +1.74, max tau: 1.36e-04, (5/tau)^2: 1.35e+09. For the moment, maybe constant time.
meas:  163.59 M, max t:   +1.78, max tau: 1.39e-04, (5/tau)^2: 1.29e+09. For the moment, maybe constant time.
meas:  163.69 M, max t:   +1.77, max tau: 1.38e-04, (5/tau)^2: 1.31e+09. For the moment, maybe constant time.
meas:  163.78 M, max t:   +1.77, max tau: 1.39e-04, (5/tau)^2: 1.30e+09. For the moment, maybe constant time.
meas:  163.87 M, max t:   +1.74, max tau: 1.36e-04, (5/tau)^2: 1.35e+09. For the moment, maybe constant time.
meas:  163.97 M, max t:   +1.76, max tau: 1.38e-04, (5/tau)^2: 1.32e+09. For the moment, maybe constant time.
meas:  164.06 M, max t:   +1.76, max tau: 1.37e-04, (5/tau)^2: 1.32e+09. For the moment, maybe constant time.
meas:  164.15 M, max t:   +1.75, max tau: 1.37e-04, (5/tau)^2: 1.34e+09. For the moment, maybe constant time.
meas:  164.25 M, max t:   +1.78, max tau: 1.39e-04, (5/tau)^2: 1.29e+09. For the moment, maybe constant time.
meas:  164.35 M, max t:   +1.83, max tau: 1.43e-04, (5/tau)^2: 1.23e+09. For the moment, maybe constant time.
meas:  166.77 M, max t:   +1.84, max tau: 1.43e-04, (5/tau)^2: 1.23e+09. For the moment, maybe constant time.
meas:  164.54 M, max t:   +1.85, max tau: 1.44e-04, (5/tau)^2: 1.20e+09. For the moment, maybe constant time.
meas:  164.63 M, max t:   +1.84, max tau: 1.43e-04, (5/tau)^2: 1.22e+09. For the moment, maybe constant time.
meas:  164.72 M, max t:   +1.85, max tau: 1.44e-04, (5/tau)^2: 1.21e+09. For the moment, maybe constant time.
meas:  164.82 M, max t:   +1.84, max tau: 1.43e-04, (5/tau)^2: 1.22e+09. For the moment, maybe constant time.
meas:  167.25 M, max t:   +1.85, max tau: 1.43e-04, (5/tau)^2: 1.22e+09. For the moment, maybe constant time.
meas:  167.34 M, max t:   +1.88, max tau: 1.46e-04, (5/tau)^2: 1.18e+09. For the moment, maybe constant time.
meas:  167.44 M, max t:   +1.89, max tau: 1.46e-04, (5/tau)^2: 1.17e+09. For the moment, maybe constant time.
meas:  167.54 M, max t:   +1.90, max tau: 1.47e-04, (5/tau)^2: 1.16e+09. For the moment, maybe constant time.
meas:  165.29 M, max t:   +1.91, max tau: 1.48e-04, (5/tau)^2: 1.13e+09. For the moment, maybe constant time.
meas:  167.73 M, max t:   +1.96, max tau: 1.51e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  167.82 M, max t:   +1.96, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:  165.57 M, max t:   +1.93, max tau: 1.50e-04, (5/tau)^2: 1.12e+09. For the moment, maybe constant time.
meas:  168.01 M, max t:   +1.91, max tau: 1.48e-04, (5/tau)^2: 1.15e+09. For the moment, maybe constant time.
meas:  168.10 M, max t:   +1.85, max tau: 1.43e-04, (5/tau)^2: 1.23e+09. For the moment, maybe constant time.
meas:  168.19 M, max t:   +1.92, max tau: 1.48e-04, (5/tau)^2: 1.14e+09. For the moment, maybe constant time.
meas:  168.29 M, max t:   +1.97, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:  168.38 M, max t:   +1.98, max tau: 1.53e-04, (5/tau)^2: 1.07e+09. For the moment, maybe constant time.
meas:  168.47 M, max t:   +1.97, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:  168.56 M, max t:   +1.96, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:  168.66 M, max t:   +1.97, max tau: 1.51e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  168.76 M, max t:   +1.97, max tau: 1.51e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  168.85 M, max t:   +1.93, max tau: 1.49e-04, (5/tau)^2: 1.13e+09. For the moment, maybe constant time.
meas:  168.95 M, max t:   +1.95, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  169.04 M, max t:   +1.94, max tau: 1.49e-04, (5/tau)^2: 1.12e+09. For the moment, maybe constant time.
meas:  166.75 M, max t:   +1.94, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  169.21 M, max t:   +1.95, max tau: 1.50e-04, (5/tau)^2: 1.12e+09. For the moment, maybe constant time.
meas:  169.30 M, max t:   +1.95, max tau: 1.50e-04, (5/tau)^2: 1.12e+09. For the moment, maybe constant time.
meas:  167.02 M, max t:   +1.95, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:  167.09 M, max t:   +1.98, max tau: 1.54e-04, (5/tau)^2: 1.06e+09. For the moment, maybe constant time.
meas:  169.54 M, max t:   +1.95, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  169.63 M, max t:   +1.95, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  169.71 M, max t:   +1.95, max tau: 1.50e-04, (5/tau)^2: 1.12e+09. For the moment, maybe constant time.
meas:  169.79 M, max t:   +1.97, max tau: 1.52e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  167.51 M, max t:   +1.96, max tau: 1.52e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  167.59 M, max t:   +1.94, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:  167.67 M, max t:   +1.97, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:  167.74 M, max t:   +1.96, max tau: 1.51e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:  167.82 M, max t:   +1.92, max tau: 1.48e-04, (5/tau)^2: 1.14e+09. For the moment, maybe constant time.
meas:  167.88 M, max t:   +1.91, max tau: 1.47e-04, (5/tau)^2: 1.15e+09. For the moment, maybe constant time.
meas:  167.97 M, max t:   +1.91, max tau: 1.47e-04, (5/tau)^2: 1.15e+09. For the moment, maybe constant time.
meas:  168.06 M, max t:   +1.88, max tau: 1.45e-04, (5/tau)^2: 1.19e+09. For the moment, maybe constant time.
meas:  168.14 M, max t:   +1.85, max tau: 1.43e-04, (5/tau)^2: 1.23e+09. For the moment, maybe constant time.
meas:  168.23 M, max t:   +1.82, max tau: 1.41e-04, (5/tau)^2: 1.27e+09. For the moment, maybe constant time.
meas:  168.32 M, max t:   +1.80, max tau: 1.39e-04, (5/tau)^2: 1.30e+09. For the moment, maybe constant time.
meas:  168.40 M, max t:   +1.85, max tau: 1.42e-04, (5/tau)^2: 1.23e+09. For the moment, maybe constant time.
meas:  168.49 M, max t:   +1.85, max tau: 1.42e-04, (5/tau)^2: 1.23e+09. For the moment, maybe constant time.
meas:  168.59 M, max t:   +1.84, max tau: 1.42e-04, (5/tau)^2: 1.25e+09. For the moment, maybe constant time.



==> eval/dudect_results/sha256_wasm_borked.dat <==
  1.24
  1.33
  1.81
  1.57
  1.93
  2.39
  2.54
  2.17
  2.27
  2.56
  2.35
  2.26
  2.10
  2.03
  2.42
  2.41
  2.82
  2.59
  2.37
  2.18
  2.27
  2.13
  1.90
  1.76
  1.72
  1.70
  1.92
  1.70
  1.79
  1.58
  1.56
  1.73
  1.75
  1.92
  1.77
  2.00
  1.80
  1.86
  1.61
  1.69
  1.67
  1.72
  1.72
  1.65
  1.65
  1.67
  1.68
  1.32
  1.29
  1.28
  1.34
  1.63
  1.85
  1.87
  1.82
  1.88
  1.90
  2.01
  2.07
  2.02
  2.15
  2.12
  2.11
  2.27
  2.47
  2.71
  2.75
  2.73
  2.68
  2.55
  2.71
  2.58
  2.67
  2.71
  2.65
  2.60
  2.73
  2.75
  2.67
  2.72
  2.62
  2.67
  2.67
  2.60
  2.71
  2.71
  2.86
  2.83
  2.77
  2.68
  2.71
  2.68
  2.54
  2.61
  2.51
  2.45
  2.37
  2.38
  2.44
  2.56
  2.59
  2.60
  2.64
  2.56
  2.62
  2.71
  2.66
  2.87
  2.92
  2.96
  2.83
  2.87
  2.98
  2.91
  2.86
  2.91
  3.00
  3.13
  3.32
  3.41
  3.52
  3.50
  3.47
  3.59
  3.58
  3.46
  3.41
  3.43
  3.34
  3.36
  3.33
  3.31
  3.27
  3.27
  3.28
  3.38
  3.16
  3.22
  3.20
  3.14
  3.13
  3.18
  3.25
  3.06
  3.10
  3.05
  3.13
  3.16
  3.20
  3.43
  3.45
  3.45
  3.56
  3.46
  3.45
  3.39
  3.32
  3.32
  3.31
  3.33
  3.24
  3.31
  3.30
  3.25
  3.23
  3.39
  3.38
  3.56
  3.63
  3.69
  3.68
  3.67
  3.66
  3.69
  3.80
  3.84
  3.82
  3.92
  3.93
  3.83
  3.78
  3.61
  3.59
  3.64
  3.66
  3.56
  3.55
  3.54
  3.53
  3.54
  3.54
  3.76
  3.83
  3.83
  3.87
  3.82
  3.85
  3.89
  3.93
  3.93
  3.91
  3.88
  3.83
  3.94
  3.91
  3.92
  3.84
  3.78
  3.76
  3.76
  3.69
  3.70
  3.75
  3.77
  3.79
  3.71
  3.67
  3.75
  3.71
  3.68
  3.69
  3.66
  3.67
  3.61
  3.64
  3.58
  3.64
  3.71
  3.70
  3.67
  3.56
  3.55
  3.52
  3.54
  3.44
  3.43
  3.38
  3.50
  3.50
  3.50
  3.42
  3.38
  3.46
  3.54
  3.50
  3.50
  3.54
  3.61
  3.68
  3.63
  3.68
  3.76
  3.74
  3.83
  3.89
  3.86
  3.89
  3.97
  4.01
  4.04
  4.03
  4.04
  3.99
  4.00
  3.97
  3.95
  3.92
  3.93
  3.95
  4.01
  3.95
  3.96
  4.00
  4.03
  3.94
  3.88
  3.91
  3.83
  4.03
  4.06
  4.01
  3.80
  3.88
  3.89
  3.85
  3.90
  3.83
  3.86
  3.99
  3.97
  3.98
  3.94
  3.92
  3.87
  3.89
  3.91
  3.90
  3.91
  3.91
  3.80
  3.73
  3.81
  3.84
  3.88
  3.79
  3.78
  3.79
  3.77
  3.69
  3.76
  3.76
  3.72
  3.66
  3.65
  3.72
  3.64
  3.69
  3.72
  3.67
  3.66
  3.66
  3.60
  3.68
  3.66
  3.67
  3.58
  3.66
  3.65
  3.68
  3.53
  3.56
  3.56
  3.68
  3.69
  3.74
  3.69
  3.53
  3.47
  3.45
  3.44
  3.44
  3.42
  3.40
  3.39
  3.41
  3.37
  3.38
  3.26
  3.25
  3.21
  3.18
  3.16
  3.12
  3.00
  2.91
  2.82
  2.79
  2.88
  2.88
  2.89
  2.94
  2.89
  2.89
  2.92
  2.84
  2.95
  3.02
  2.94
  2.95
  2.99
  3.06
  3.02
  3.03
  3.12
  3.15
  3.11
  3.07
  3.11
  3.15
  3.18
  3.12
  3.16
  3.07
  3.18
  3.10
  3.13
  3.13
  3.10
  3.10
  3.09
  3.17
  3.14
  3.13
  3.17
  3.10
  3.21
  3.23
  3.18
  3.15
  3.18
  3.16
  3.12
  3.18
  3.27
  3.27
  3.25
  3.19
  3.14
  3.13
  3.09
  3.07
  3.08
  3.11
  3.17
  3.18
  3.18
  3.22
  3.28
  3.26
  3.25
  3.26
  3.21
  3.23
  3.23
  3.24
  3.28
  3.31
  3.27
  3.22
  3.23
  3.06
  3.01
  2.97
  2.93
  2.92
  2.89
  2.87
  2.87
  2.89
  2.89
  2.85
  2.81
  2.82
  2.87
  2.82
  2.77
  2.79
  2.77
  2.75
  2.83
  2.84
  2.83
  2.95
  2.95
  2.94
  2.94
  2.89
  2.87
  2.95
  2.98
  2.95
  3.04
  2.93
  2.90
  2.91
  2.84
  2.87
  2.88
  2.85
  2.76
  2.75
  2.81
  2.77
  2.81
  2.77
  2.69
  2.71
  2.71
  2.70
  2.68
  2.67
  2.72
  2.74
  2.68
  2.70
  2.65
  2.69
  2.75
  2.81
  2.81
  2.86
  2.82
  2.81
  2.89
  2.87
  2.83
  2.84
  2.84
  2.85
  2.85
  2.80
  2.83
  2.85
  2.80
  2.81
  2.78
  2.74
  2.78
  2.73
  2.77
  2.74


==> eval/dudect_results/sha256_wasm_borked.txt <==
meas:    0.07 M, max t:   +1.24, max tau: 4.60e-03, (5/tau)^2: 1.18e+06. For the moment, maybe constant time.
meas:    0.05 M, max t:   +1.33, max tau: 6.15e-03, (5/tau)^2: 6.62e+05. For the moment, maybe constant time.
meas:    0.07 M, max t:   +1.81, max tau: 6.62e-03, (5/tau)^2: 5.70e+05. For the moment, maybe constant time.
meas:    0.10 M, max t:   +1.57, max tau: 4.99e-03, (5/tau)^2: 1.01e+06. For the moment, maybe constant time.
meas:    0.47 M, max t:   +1.93, max tau: 2.81e-03, (5/tau)^2: 3.18e+06. For the moment, maybe constant time.
meas:    0.59 M, max t:   +2.39, max tau: 3.11e-03, (5/tau)^2: 2.59e+06. For the moment, maybe constant time.
meas:    0.69 M, max t:   +2.54, max tau: 3.06e-03, (5/tau)^2: 2.68e+06. For the moment, maybe constant time.
meas:    0.13 M, max t:   +2.17, max tau: 6.04e-03, (5/tau)^2: 6.84e+05. For the moment, maybe constant time.
meas:    0.89 M, max t:   +2.27, max tau: 2.41e-03, (5/tau)^2: 4.32e+06. For the moment, maybe constant time.
meas:    0.99 M, max t:   +2.56, max tau: 2.57e-03, (5/tau)^2: 3.78e+06. For the moment, maybe constant time.
meas:    1.09 M, max t:   +2.35, max tau: 2.25e-03, (5/tau)^2: 4.93e+06. For the moment, maybe constant time.
meas:    1.18 M, max t:   +2.26, max tau: 2.08e-03, (5/tau)^2: 5.78e+06. For the moment, maybe constant time.
meas:    1.28 M, max t:   +2.10, max tau: 1.85e-03, (5/tau)^2: 7.27e+06. For the moment, maybe constant time.
meas:    1.38 M, max t:   +2.03, max tau: 1.73e-03, (5/tau)^2: 8.39e+06. For the moment, maybe constant time.
meas:    1.48 M, max t:   +2.42, max tau: 1.99e-03, (5/tau)^2: 6.32e+06. For the moment, maybe constant time.
meas:    1.58 M, max t:   +2.41, max tau: 1.92e-03, (5/tau)^2: 6.79e+06. For the moment, maybe constant time.
meas:    1.68 M, max t:   +2.82, max tau: 2.18e-03, (5/tau)^2: 5.26e+06. For the moment, maybe constant time.
meas:    1.78 M, max t:   +2.59, max tau: 1.94e-03, (5/tau)^2: 6.64e+06. For the moment, maybe constant time.
meas:    1.88 M, max t:   +2.37, max tau: 1.73e-03, (5/tau)^2: 8.34e+06. For the moment, maybe constant time.
meas:    1.97 M, max t:   +2.18, max tau: 1.55e-03, (5/tau)^2: 1.04e+07. For the moment, maybe constant time.
meas:    2.07 M, max t:   +2.27, max tau: 1.58e-03, (5/tau)^2: 1.01e+07. For the moment, maybe constant time.
meas:    2.18 M, max t:   +2.13, max tau: 1.44e-03, (5/tau)^2: 1.20e+07. For the moment, maybe constant time.
meas:    2.27 M, max t:   +1.90, max tau: 1.26e-03, (5/tau)^2: 1.57e+07. For the moment, maybe constant time.
meas:    2.37 M, max t:   +1.76, max tau: 1.15e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    2.47 M, max t:   +1.72, max tau: 1.09e-03, (5/tau)^2: 2.09e+07. For the moment, maybe constant time.
meas:    2.57 M, max t:   +1.70, max tau: 1.06e-03, (5/tau)^2: 2.23e+07. For the moment, maybe constant time.
meas:    2.66 M, max t:   +1.92, max tau: 1.18e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    2.76 M, max t:   +1.70, max tau: 1.02e-03, (5/tau)^2: 2.38e+07. For the moment, maybe constant time.
meas:    2.86 M, max t:   +1.79, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:    2.96 M, max t:   +1.58, max tau: 9.18e-04, (5/tau)^2: 2.96e+07. For the moment, maybe constant time.
meas:    1.55 M, max t:   +1.56, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    3.18 M, max t:   +1.73, max tau: 9.72e-04, (5/tau)^2: 2.65e+07. For the moment, maybe constant time.
meas:    3.28 M, max t:   +1.75, max tau: 9.66e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:    3.38 M, max t:   +1.92, max tau: 1.04e-03, (5/tau)^2: 2.30e+07. For the moment, maybe constant time.
meas:    0.64 M, max t:   +1.77, max tau: 2.21e-03, (5/tau)^2: 5.14e+06. For the moment, maybe constant time.
meas:    3.58 M, max t:   +2.00, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:    0.64 M, max t:   +1.80, max tau: 2.24e-03, (5/tau)^2: 4.98e+06. For the moment, maybe constant time.
meas:    0.68 M, max t:   +1.86, max tau: 2.25e-03, (5/tau)^2: 4.92e+06. For the moment, maybe constant time.
meas:    0.71 M, max t:   +1.61, max tau: 1.92e-03, (5/tau)^2: 6.80e+06. For the moment, maybe constant time.
meas:    0.72 M, max t:   +1.69, max tau: 1.99e-03, (5/tau)^2: 6.30e+06. For the moment, maybe constant time.
meas:    0.73 M, max t:   +1.67, max tau: 1.96e-03, (5/tau)^2: 6.51e+06. For the moment, maybe constant time.
meas:    0.74 M, max t:   +1.72, max tau: 1.99e-03, (5/tau)^2: 6.30e+06. For the moment, maybe constant time.
meas:    0.74 M, max t:   +1.72, max tau: 1.99e-03, (5/tau)^2: 6.30e+06. For the moment, maybe constant time.
meas:    0.76 M, max t:   +1.65, max tau: 1.89e-03, (5/tau)^2: 7.01e+06. For the moment, maybe constant time.
meas:    0.76 M, max t:   +1.65, max tau: 1.89e-03, (5/tau)^2: 6.96e+06. For the moment, maybe constant time.
meas:    0.77 M, max t:   +1.67, max tau: 1.90e-03, (5/tau)^2: 6.91e+06. For the moment, maybe constant time.
meas:    0.77 M, max t:   +1.68, max tau: 1.91e-03, (5/tau)^2: 6.85e+06. For the moment, maybe constant time.
meas:    0.82 M, max t:   +1.32, max tau: 1.46e-03, (5/tau)^2: 1.18e+07. For the moment, maybe constant time.
meas:    0.85 M, max t:   +1.29, max tau: 1.40e-03, (5/tau)^2: 1.27e+07. For the moment, maybe constant time.
meas:    4.79 M, max t:   +1.28, max tau: 5.84e-04, (5/tau)^2: 7.34e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.34, max tau: 6.06e-04, (5/tau)^2: 6.82e+07. For the moment, maybe constant time.
meas:    4.99 M, max t:   +1.63, max tau: 7.30e-04, (5/tau)^2: 4.70e+07. For the moment, maybe constant time.
meas:    5.06 M, max t:   +1.85, max tau: 8.22e-04, (5/tau)^2: 3.70e+07. For the moment, maybe constant time.
meas:    5.16 M, max t:   +1.87, max tau: 8.24e-04, (5/tau)^2: 3.68e+07. For the moment, maybe constant time.
meas:    5.25 M, max t:   +1.82, max tau: 7.94e-04, (5/tau)^2: 3.96e+07. For the moment, maybe constant time.
meas:    5.35 M, max t:   +1.88, max tau: 8.13e-04, (5/tau)^2: 3.79e+07. For the moment, maybe constant time.
meas:    5.45 M, max t:   +1.90, max tau: 8.15e-04, (5/tau)^2: 3.76e+07. For the moment, maybe constant time.
meas:    5.55 M, max t:   +2.01, max tau: 8.54e-04, (5/tau)^2: 3.43e+07. For the moment, maybe constant time.
meas:    5.64 M, max t:   +2.07, max tau: 8.73e-04, (5/tau)^2: 3.28e+07. For the moment, maybe constant time.
meas:    5.74 M, max t:   +2.02, max tau: 8.41e-04, (5/tau)^2: 3.53e+07. For the moment, maybe constant time.
meas:    5.84 M, max t:   +2.15, max tau: 8.91e-04, (5/tau)^2: 3.15e+07. For the moment, maybe constant time.
meas:    5.94 M, max t:   +2.12, max tau: 8.70e-04, (5/tau)^2: 3.30e+07. For the moment, maybe constant time.
meas:    6.04 M, max t:   +2.11, max tau: 8.61e-04, (5/tau)^2: 3.37e+07. For the moment, maybe constant time.
meas:    6.13 M, max t:   +2.27, max tau: 9.17e-04, (5/tau)^2: 2.97e+07. For the moment, maybe constant time.
meas:    6.23 M, max t:   +2.47, max tau: 9.88e-04, (5/tau)^2: 2.56e+07. For the moment, maybe constant time.
meas:    6.33 M, max t:   +2.71, max tau: 1.08e-03, (5/tau)^2: 2.15e+07. For the moment, maybe constant time.
meas:    6.42 M, max t:   +2.75, max tau: 1.09e-03, (5/tau)^2: 2.12e+07. For the moment, maybe constant time.
meas:    6.52 M, max t:   +2.73, max tau: 1.07e-03, (5/tau)^2: 2.19e+07. For the moment, maybe constant time.
meas:    6.62 M, max t:   +2.68, max tau: 1.04e-03, (5/tau)^2: 2.31e+07. For the moment, maybe constant time.
meas:    6.72 M, max t:   +2.55, max tau: 9.84e-04, (5/tau)^2: 2.58e+07. For the moment, maybe constant time.
meas:    6.81 M, max t:   +2.71, max tau: 1.04e-03, (5/tau)^2: 2.32e+07. For the moment, maybe constant time.
meas:    6.91 M, max t:   +2.58, max tau: 9.81e-04, (5/tau)^2: 2.60e+07. For the moment, maybe constant time.
meas:    7.00 M, max t:   +2.67, max tau: 1.01e-03, (5/tau)^2: 2.45e+07. For the moment, maybe constant time.
meas:    7.10 M, max t:   +2.71, max tau: 1.02e-03, (5/tau)^2: 2.41e+07. For the moment, maybe constant time.
meas:    7.20 M, max t:   +2.65, max tau: 9.88e-04, (5/tau)^2: 2.56e+07. For the moment, maybe constant time.
meas:    7.29 M, max t:   +2.60, max tau: 9.64e-04, (5/tau)^2: 2.69e+07. For the moment, maybe constant time.
meas:    7.39 M, max t:   +2.73, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:    7.49 M, max t:   +2.75, max tau: 1.01e-03, (5/tau)^2: 2.47e+07. For the moment, maybe constant time.
meas:    7.59 M, max t:   +2.67, max tau: 9.68e-04, (5/tau)^2: 2.67e+07. For the moment, maybe constant time.
meas:    7.69 M, max t:   +2.72, max tau: 9.80e-04, (5/tau)^2: 2.60e+07. For the moment, maybe constant time.
meas:    7.78 M, max t:   +2.62, max tau: 9.40e-04, (5/tau)^2: 2.83e+07. For the moment, maybe constant time.
meas:    7.88 M, max t:   +2.67, max tau: 9.52e-04, (5/tau)^2: 2.76e+07. For the moment, maybe constant time.
meas:    7.98 M, max t:   +2.67, max tau: 9.45e-04, (5/tau)^2: 2.80e+07. For the moment, maybe constant time.
meas:    8.07 M, max t:   +2.60, max tau: 9.14e-04, (5/tau)^2: 2.99e+07. For the moment, maybe constant time.
meas:    8.17 M, max t:   +2.71, max tau: 9.49e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:    8.27 M, max t:   +2.71, max tau: 9.44e-04, (5/tau)^2: 2.81e+07. For the moment, maybe constant time.
meas:    8.36 M, max t:   +2.86, max tau: 9.89e-04, (5/tau)^2: 2.56e+07. For the moment, maybe constant time.
meas:    8.46 M, max t:   +2.83, max tau: 9.74e-04, (5/tau)^2: 2.63e+07. For the moment, maybe constant time.
meas:    8.56 M, max t:   +2.77, max tau: 9.47e-04, (5/tau)^2: 2.79e+07. For the moment, maybe constant time.
meas:    8.66 M, max t:   +2.68, max tau: 9.11e-04, (5/tau)^2: 3.01e+07. For the moment, maybe constant time.
meas:    8.76 M, max t:   +2.71, max tau: 9.16e-04, (5/tau)^2: 2.98e+07. For the moment, maybe constant time.
meas:    8.85 M, max t:   +2.68, max tau: 9.02e-04, (5/tau)^2: 3.07e+07. For the moment, maybe constant time.
meas:    8.95 M, max t:   +2.54, max tau: 8.49e-04, (5/tau)^2: 3.47e+07. For the moment, maybe constant time.
meas:    9.04 M, max t:   +2.61, max tau: 8.67e-04, (5/tau)^2: 3.33e+07. For the moment, maybe constant time.
meas:    9.14 M, max t:   +2.51, max tau: 8.30e-04, (5/tau)^2: 3.63e+07. For the moment, maybe constant time.
meas:    9.58 M, max t:   +2.45, max tau: 7.93e-04, (5/tau)^2: 3.98e+07. For the moment, maybe constant time.
meas:    9.34 M, max t:   +2.37, max tau: 7.74e-04, (5/tau)^2: 4.17e+07. For the moment, maybe constant time.
meas:    9.78 M, max t:   +2.38, max tau: 7.61e-04, (5/tau)^2: 4.32e+07. For the moment, maybe constant time.
meas:    9.88 M, max t:   +2.44, max tau: 7.76e-04, (5/tau)^2: 4.15e+07. For the moment, maybe constant time.
meas:    9.98 M, max t:   +2.56, max tau: 8.10e-04, (5/tau)^2: 3.81e+07. For the moment, maybe constant time.
meas:   10.08 M, max t:   +2.59, max tau: 8.15e-04, (5/tau)^2: 3.76e+07. For the moment, maybe constant time.
meas:   10.18 M, max t:   +2.60, max tau: 8.16e-04, (5/tau)^2: 3.76e+07. For the moment, maybe constant time.
meas:   10.28 M, max t:   +2.64, max tau: 8.25e-04, (5/tau)^2: 3.68e+07. For the moment, maybe constant time.
meas:   10.38 M, max t:   +2.56, max tau: 7.95e-04, (5/tau)^2: 3.96e+07. For the moment, maybe constant time.
meas:   10.12 M, max t:   +2.62, max tau: 8.25e-04, (5/tau)^2: 3.67e+07. For the moment, maybe constant time.
meas:   10.21 M, max t:   +2.71, max tau: 8.47e-04, (5/tau)^2: 3.48e+07. For the moment, maybe constant time.
meas:   10.31 M, max t:   +2.66, max tau: 8.27e-04, (5/tau)^2: 3.66e+07. For the moment, maybe constant time.
meas:   10.41 M, max t:   +2.87, max tau: 8.90e-04, (5/tau)^2: 3.15e+07. For the moment, maybe constant time.
meas:   10.51 M, max t:   +2.92, max tau: 9.00e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:   10.61 M, max t:   +2.96, max tau: 9.10e-04, (5/tau)^2: 3.02e+07. For the moment, maybe constant time.
meas:   10.70 M, max t:   +2.83, max tau: 8.66e-04, (5/tau)^2: 3.34e+07. For the moment, maybe constant time.
meas:   10.80 M, max t:   +2.87, max tau: 8.73e-04, (5/tau)^2: 3.28e+07. For the moment, maybe constant time.
meas:   10.89 M, max t:   +2.98, max tau: 9.02e-04, (5/tau)^2: 3.07e+07. For the moment, maybe constant time.
meas:   10.99 M, max t:   +2.91, max tau: 8.77e-04, (5/tau)^2: 3.25e+07. For the moment, maybe constant time.
meas:   11.09 M, max t:   +2.86, max tau: 8.58e-04, (5/tau)^2: 3.40e+07. For the moment, maybe constant time.
meas:   11.18 M, max t:   +2.91, max tau: 8.71e-04, (5/tau)^2: 3.30e+07. For the moment, maybe constant time.
meas:   11.28 M, max t:   +3.00, max tau: 8.93e-04, (5/tau)^2: 3.13e+07. For the moment, maybe constant time.
meas:   11.38 M, max t:   +3.13, max tau: 9.27e-04, (5/tau)^2: 2.91e+07. For the moment, maybe constant time.
meas:   11.48 M, max t:   +3.32, max tau: 9.81e-04, (5/tau)^2: 2.60e+07. For the moment, maybe constant time.
meas:   11.57 M, max t:   +3.41, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:   11.67 M, max t:   +3.52, max tau: 1.03e-03, (5/tau)^2: 2.35e+07. For the moment, maybe constant time.
meas:   11.77 M, max t:   +3.50, max tau: 1.02e-03, (5/tau)^2: 2.41e+07. For the moment, maybe constant time.
meas:   11.87 M, max t:   +3.47, max tau: 1.01e-03, (5/tau)^2: 2.46e+07. For the moment, maybe constant time.
meas:   11.96 M, max t:   +3.59, max tau: 1.04e-03, (5/tau)^2: 2.32e+07. For the moment, maybe constant time.
meas:   12.04 M, max t:   +3.58, max tau: 1.03e-03, (5/tau)^2: 2.35e+07. For the moment, maybe constant time.
meas:   12.14 M, max t:   +3.46, max tau: 9.94e-04, (5/tau)^2: 2.53e+07. For the moment, maybe constant time.
meas:   12.24 M, max t:   +3.41, max tau: 9.74e-04, (5/tau)^2: 2.63e+07. For the moment, maybe constant time.
meas:   12.34 M, max t:   +3.43, max tau: 9.77e-04, (5/tau)^2: 2.62e+07. For the moment, maybe constant time.
meas:   12.43 M, max t:   +3.34, max tau: 9.48e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:   12.53 M, max t:   +3.36, max tau: 9.48e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:   12.63 M, max t:   +3.33, max tau: 9.38e-04, (5/tau)^2: 2.84e+07. For the moment, maybe constant time.
meas:   12.73 M, max t:   +3.31, max tau: 9.29e-04, (5/tau)^2: 2.90e+07. For the moment, maybe constant time.
meas:   12.82 M, max t:   +3.27, max tau: 9.13e-04, (5/tau)^2: 3.00e+07. For the moment, maybe constant time.
meas:   10.69 M, max t:   +3.27, max tau: 1.00e-03, (5/tau)^2: 2.50e+07. For the moment, maybe constant time.
meas:   10.78 M, max t:   +3.28, max tau: 9.99e-04, (5/tau)^2: 2.50e+07. For the moment, maybe constant time.
meas:   10.86 M, max t:   +3.38, max tau: 1.02e-03, (5/tau)^2: 2.38e+07. For the moment, maybe constant time.
meas:   10.95 M, max t:   +3.16, max tau: 9.54e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:   10.97 M, max t:   +3.22, max tau: 9.72e-04, (5/tau)^2: 2.65e+07. For the moment, maybe constant time.
meas:   10.98 M, max t:   +3.20, max tau: 9.66e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:   11.07 M, max t:   +3.14, max tau: 9.43e-04, (5/tau)^2: 2.81e+07. For the moment, maybe constant time.
meas:   11.11 M, max t:   +3.13, max tau: 9.39e-04, (5/tau)^2: 2.84e+07. For the moment, maybe constant time.
meas:   11.21 M, max t:   +3.18, max tau: 9.49e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:   11.30 M, max t:   +3.25, max tau: 9.68e-04, (5/tau)^2: 2.67e+07. For the moment, maybe constant time.
meas:   11.39 M, max t:   +3.06, max tau: 9.06e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:   11.47 M, max t:   +3.10, max tau: 9.16e-04, (5/tau)^2: 2.98e+07. For the moment, maybe constant time.
meas:   11.54 M, max t:   +3.05, max tau: 8.98e-04, (5/tau)^2: 3.10e+07. For the moment, maybe constant time.
meas:   11.63 M, max t:   +3.13, max tau: 9.19e-04, (5/tau)^2: 2.96e+07. For the moment, maybe constant time.
meas:   11.72 M, max t:   +3.16, max tau: 9.23e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:   11.82 M, max t:   +3.20, max tau: 9.32e-04, (5/tau)^2: 2.88e+07. For the moment, maybe constant time.
meas:   11.91 M, max t:   +3.43, max tau: 9.93e-04, (5/tau)^2: 2.54e+07. For the moment, maybe constant time.
meas:   11.96 M, max t:   +3.45, max tau: 9.99e-04, (5/tau)^2: 2.51e+07. For the moment, maybe constant time.
meas:   12.04 M, max t:   +3.45, max tau: 9.95e-04, (5/tau)^2: 2.53e+07. For the moment, maybe constant time.
meas:   12.13 M, max t:   +3.56, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:   12.23 M, max t:   +3.46, max tau: 9.90e-04, (5/tau)^2: 2.55e+07. For the moment, maybe constant time.
meas:   12.28 M, max t:   +3.45, max tau: 9.84e-04, (5/tau)^2: 2.58e+07. For the moment, maybe constant time.
meas:   12.38 M, max t:   +3.39, max tau: 9.65e-04, (5/tau)^2: 2.69e+07. For the moment, maybe constant time.
meas:   12.47 M, max t:   +3.32, max tau: 9.41e-04, (5/tau)^2: 2.82e+07. For the moment, maybe constant time.
meas:   12.49 M, max t:   +3.32, max tau: 9.38e-04, (5/tau)^2: 2.84e+07. For the moment, maybe constant time.
meas:   12.57 M, max t:   +3.31, max tau: 9.33e-04, (5/tau)^2: 2.87e+07. For the moment, maybe constant time.
meas:   12.61 M, max t:   +3.33, max tau: 9.38e-04, (5/tau)^2: 2.84e+07. For the moment, maybe constant time.
meas:   12.70 M, max t:   +3.24, max tau: 9.08e-04, (5/tau)^2: 3.03e+07. For the moment, maybe constant time.
meas:   12.79 M, max t:   +3.31, max tau: 9.24e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:   12.88 M, max t:   +3.30, max tau: 9.20e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:   12.97 M, max t:   +3.25, max tau: 9.04e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:   13.06 M, max t:   +3.23, max tau: 8.93e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:   13.16 M, max t:   +3.39, max tau: 9.36e-04, (5/tau)^2: 2.85e+07. For the moment, maybe constant time.
meas:   13.23 M, max t:   +3.38, max tau: 9.29e-04, (5/tau)^2: 2.90e+07. For the moment, maybe constant time.
meas:   13.32 M, max t:   +3.56, max tau: 9.75e-04, (5/tau)^2: 2.63e+07. For the moment, maybe constant time.
meas:   13.42 M, max t:   +3.63, max tau: 9.90e-04, (5/tau)^2: 2.55e+07. For the moment, maybe constant time.
meas:   13.51 M, max t:   +3.69, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:   13.59 M, max t:   +3.68, max tau: 9.98e-04, (5/tau)^2: 2.51e+07. For the moment, maybe constant time.
meas:   13.68 M, max t:   +3.67, max tau: 9.91e-04, (5/tau)^2: 2.54e+07. For the moment, maybe constant time.
meas:   13.73 M, max t:   +3.66, max tau: 9.87e-04, (5/tau)^2: 2.57e+07. For the moment, maybe constant time.
meas:   13.81 M, max t:   +3.69, max tau: 9.93e-04, (5/tau)^2: 2.54e+07. For the moment, maybe constant time.
meas:   13.90 M, max t:   +3.80, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:   14.00 M, max t:   +3.84, max tau: 1.03e-03, (5/tau)^2: 2.38e+07. For the moment, maybe constant time.
meas:   14.09 M, max t:   +3.82, max tau: 1.02e-03, (5/tau)^2: 2.41e+07. For the moment, maybe constant time.
meas:   14.17 M, max t:   +3.92, max tau: 1.04e-03, (5/tau)^2: 2.31e+07. For the moment, maybe constant time.
meas:   14.26 M, max t:   +3.93, max tau: 1.04e-03, (5/tau)^2: 2.31e+07. For the moment, maybe constant time.
meas:   14.35 M, max t:   +3.83, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:   14.43 M, max t:   +3.78, max tau: 9.95e-04, (5/tau)^2: 2.53e+07. For the moment, maybe constant time.
meas:   14.52 M, max t:   +3.61, max tau: 9.49e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:   14.56 M, max t:   +3.59, max tau: 9.41e-04, (5/tau)^2: 2.82e+07. For the moment, maybe constant time.
meas:   14.60 M, max t:   +3.64, max tau: 9.53e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:   14.69 M, max t:   +3.66, max tau: 9.54e-04, (5/tau)^2: 2.74e+07. For the moment, maybe constant time.
meas:   14.78 M, max t:   +3.56, max tau: 9.25e-04, (5/tau)^2: 2.92e+07. For the moment, maybe constant time.
meas:   14.88 M, max t:   +3.55, max tau: 9.21e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:   14.93 M, max t:   +3.54, max tau: 9.15e-04, (5/tau)^2: 2.99e+07. For the moment, maybe constant time.
meas:   15.02 M, max t:   +3.53, max tau: 9.11e-04, (5/tau)^2: 3.01e+07. For the moment, maybe constant time.
meas:   15.10 M, max t:   +3.54, max tau: 9.10e-04, (5/tau)^2: 3.02e+07. For the moment, maybe constant time.
meas:   15.19 M, max t:   +3.54, max tau: 9.09e-04, (5/tau)^2: 3.03e+07. For the moment, maybe constant time.
meas:   15.28 M, max t:   +3.76, max tau: 9.61e-04, (5/tau)^2: 2.71e+07. For the moment, maybe constant time.
meas:   15.36 M, max t:   +3.83, max tau: 9.78e-04, (5/tau)^2: 2.61e+07. For the moment, maybe constant time.
meas:   15.46 M, max t:   +3.83, max tau: 9.75e-04, (5/tau)^2: 2.63e+07. For the moment, maybe constant time.
meas:   15.55 M, max t:   +3.87, max tau: 9.82e-04, (5/tau)^2: 2.59e+07. For the moment, maybe constant time.
meas:   15.64 M, max t:   +3.82, max tau: 9.66e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:   15.72 M, max t:   +3.85, max tau: 9.70e-04, (5/tau)^2: 2.66e+07. For the moment, maybe constant time.
meas:   15.81 M, max t:   +3.89, max tau: 9.77e-04, (5/tau)^2: 2.62e+07. For the moment, maybe constant time.
meas:   15.86 M, max t:   +3.93, max tau: 9.87e-04, (5/tau)^2: 2.56e+07. For the moment, maybe constant time.
meas:   15.96 M, max t:   +3.93, max tau: 9.83e-04, (5/tau)^2: 2.59e+07. For the moment, maybe constant time.
meas:   16.04 M, max t:   +3.91, max tau: 9.76e-04, (5/tau)^2: 2.62e+07. For the moment, maybe constant time.
meas:   16.13 M, max t:   +3.88, max tau: 9.66e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:   16.15 M, max t:   +3.83, max tau: 9.54e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:   16.25 M, max t:   +3.94, max tau: 9.77e-04, (5/tau)^2: 2.62e+07. For the moment, maybe constant time.
meas:   16.33 M, max t:   +3.91, max tau: 9.69e-04, (5/tau)^2: 2.67e+07. For the moment, maybe constant time.
meas:   16.38 M, max t:   +3.92, max tau: 9.70e-04, (5/tau)^2: 2.66e+07. For the moment, maybe constant time.
meas:   16.42 M, max t:   +3.84, max tau: 9.48e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:   16.50 M, max t:   +3.78, max tau: 9.31e-04, (5/tau)^2: 2.88e+07. For the moment, maybe constant time.
meas:   16.57 M, max t:   +3.76, max tau: 9.23e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:   16.57 M, max t:   +3.76, max tau: 9.23e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:   16.65 M, max t:   +3.69, max tau: 9.04e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:   16.72 M, max t:   +3.70, max tau: 9.06e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:   16.82 M, max t:   +3.75, max tau: 9.15e-04, (5/tau)^2: 2.99e+07. For the moment, maybe constant time.
meas:   16.90 M, max t:   +3.77, max tau: 9.16e-04, (5/tau)^2: 2.98e+07. For the moment, maybe constant time.
meas:   16.99 M, max t:   +3.79, max tau: 9.20e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:   17.07 M, max t:   +3.71, max tau: 8.98e-04, (5/tau)^2: 3.10e+07. For the moment, maybe constant time.
meas:   17.16 M, max t:   +3.67, max tau: 8.87e-04, (5/tau)^2: 3.18e+07. For the moment, maybe constant time.
meas:   17.25 M, max t:   +3.75, max tau: 9.04e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:   17.34 M, max t:   +3.71, max tau: 8.92e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:   17.42 M, max t:   +3.68, max tau: 8.83e-04, (5/tau)^2: 3.21e+07. For the moment, maybe constant time.
meas:   17.51 M, max t:   +3.69, max tau: 8.81e-04, (5/tau)^2: 3.22e+07. For the moment, maybe constant time.
meas:   17.57 M, max t:   +3.66, max tau: 8.72e-04, (5/tau)^2: 3.29e+07. For the moment, maybe constant time.
meas:   17.66 M, max t:   +3.67, max tau: 8.73e-04, (5/tau)^2: 3.28e+07. For the moment, maybe constant time.
meas:   17.68 M, max t:   +3.61, max tau: 8.59e-04, (5/tau)^2: 3.39e+07. For the moment, maybe constant time.
meas:   17.74 M, max t:   +3.64, max tau: 8.64e-04, (5/tau)^2: 3.35e+07. For the moment, maybe constant time.
meas:   17.84 M, max t:   +3.58, max tau: 8.49e-04, (5/tau)^2: 3.47e+07. For the moment, maybe constant time.
meas:   17.92 M, max t:   +3.64, max tau: 8.60e-04, (5/tau)^2: 3.38e+07. For the moment, maybe constant time.
meas:   18.02 M, max t:   +3.71, max tau: 8.73e-04, (5/tau)^2: 3.28e+07. For the moment, maybe constant time.
meas:   18.04 M, max t:   +3.70, max tau: 8.71e-04, (5/tau)^2: 3.29e+07. For the moment, maybe constant time.
meas:   18.14 M, max t:   +3.67, max tau: 8.62e-04, (5/tau)^2: 3.36e+07. For the moment, maybe constant time.
meas:   18.23 M, max t:   +3.56, max tau: 8.34e-04, (5/tau)^2: 3.60e+07. For the moment, maybe constant time.
meas:   18.31 M, max t:   +3.55, max tau: 8.29e-04, (5/tau)^2: 3.64e+07. For the moment, maybe constant time.
meas:   19.19 M, max t:   +3.52, max tau: 8.04e-04, (5/tau)^2: 3.87e+07. For the moment, maybe constant time.
meas:   19.28 M, max t:   +3.54, max tau: 8.07e-04, (5/tau)^2: 3.84e+07. For the moment, maybe constant time.
meas:   18.54 M, max t:   +3.44, max tau: 8.00e-04, (5/tau)^2: 3.91e+07. For the moment, maybe constant time.
meas:   18.63 M, max t:   +3.43, max tau: 7.94e-04, (5/tau)^2: 3.97e+07. For the moment, maybe constant time.
meas:   18.69 M, max t:   +3.38, max tau: 7.82e-04, (5/tau)^2: 4.09e+07. For the moment, maybe constant time.
meas:   17.94 M, max t:   +3.50, max tau: 8.26e-04, (5/tau)^2: 3.66e+07. For the moment, maybe constant time.
meas:   18.88 M, max t:   +3.50, max tau: 8.05e-04, (5/tau)^2: 3.86e+07. For the moment, maybe constant time.
meas:   18.96 M, max t:   +3.50, max tau: 8.03e-04, (5/tau)^2: 3.88e+07. For the moment, maybe constant time.
meas:   19.06 M, max t:   +3.42, max tau: 7.84e-04, (5/tau)^2: 4.06e+07. For the moment, maybe constant time.
meas:   19.15 M, max t:   +3.38, max tau: 7.73e-04, (5/tau)^2: 4.18e+07. For the moment, maybe constant time.
meas:   19.24 M, max t:   +3.46, max tau: 7.88e-04, (5/tau)^2: 4.03e+07. For the moment, maybe constant time.
meas:   19.31 M, max t:   +3.54, max tau: 8.05e-04, (5/tau)^2: 3.86e+07. For the moment, maybe constant time.
meas:   19.41 M, max t:   +3.50, max tau: 7.95e-04, (5/tau)^2: 3.95e+07. For the moment, maybe constant time.
meas:   19.48 M, max t:   +3.50, max tau: 7.94e-04, (5/tau)^2: 3.97e+07. For the moment, maybe constant time.
meas:   19.55 M, max t:   +3.54, max tau: 8.00e-04, (5/tau)^2: 3.91e+07. For the moment, maybe constant time.
meas:   19.63 M, max t:   +3.61, max tau: 8.16e-04, (5/tau)^2: 3.76e+07. For the moment, maybe constant time.
meas:   19.72 M, max t:   +3.68, max tau: 8.28e-04, (5/tau)^2: 3.64e+07. For the moment, maybe constant time.
meas:   19.79 M, max t:   +3.63, max tau: 8.16e-04, (5/tau)^2: 3.75e+07. For the moment, maybe constant time.
meas:   19.87 M, max t:   +3.68, max tau: 8.26e-04, (5/tau)^2: 3.67e+07. For the moment, maybe constant time.
meas:   19.91 M, max t:   +3.76, max tau: 8.42e-04, (5/tau)^2: 3.53e+07. For the moment, maybe constant time.
meas:   19.98 M, max t:   +3.74, max tau: 8.37e-04, (5/tau)^2: 3.57e+07. For the moment, maybe constant time.
meas:   20.07 M, max t:   +3.83, max tau: 8.55e-04, (5/tau)^2: 3.42e+07. For the moment, maybe constant time.
meas:   20.16 M, max t:   +3.89, max tau: 8.66e-04, (5/tau)^2: 3.33e+07. For the moment, maybe constant time.
meas:   20.25 M, max t:   +3.86, max tau: 8.57e-04, (5/tau)^2: 3.40e+07. For the moment, maybe constant time.
meas:   20.35 M, max t:   +3.89, max tau: 8.62e-04, (5/tau)^2: 3.36e+07. For the moment, maybe constant time.
meas:   20.42 M, max t:   +3.97, max tau: 8.79e-04, (5/tau)^2: 3.24e+07. For the moment, maybe constant time.
meas:   20.51 M, max t:   +4.01, max tau: 8.85e-04, (5/tau)^2: 3.19e+07. For the moment, maybe constant time.
meas:   20.60 M, max t:   +4.04, max tau: 8.90e-04, (5/tau)^2: 3.16e+07. For the moment, maybe constant time.
meas:   20.69 M, max t:   +4.03, max tau: 8.86e-04, (5/tau)^2: 3.19e+07. For the moment, maybe constant time.
meas:   20.78 M, max t:   +4.04, max tau: 8.85e-04, (5/tau)^2: 3.19e+07. For the moment, maybe constant time.
meas:   20.87 M, max t:   +3.99, max tau: 8.74e-04, (5/tau)^2: 3.27e+07. For the moment, maybe constant time.
meas:   20.96 M, max t:   +4.00, max tau: 8.75e-04, (5/tau)^2: 3.27e+07. For the moment, maybe constant time.
meas:   21.05 M, max t:   +3.97, max tau: 8.65e-04, (5/tau)^2: 3.34e+07. For the moment, maybe constant time.
meas:   21.15 M, max t:   +3.95, max tau: 8.58e-04, (5/tau)^2: 3.40e+07. For the moment, maybe constant time.
meas:   21.23 M, max t:   +3.92, max tau: 8.50e-04, (5/tau)^2: 3.46e+07. For the moment, maybe constant time.
meas:   21.32 M, max t:   +3.93, max tau: 8.52e-04, (5/tau)^2: 3.44e+07. For the moment, maybe constant time.
meas:   21.40 M, max t:   +3.95, max tau: 8.53e-04, (5/tau)^2: 3.43e+07. For the moment, maybe constant time.
meas:   21.49 M, max t:   +4.01, max tau: 8.66e-04, (5/tau)^2: 3.34e+07. For the moment, maybe constant time.
meas:   21.58 M, max t:   +3.95, max tau: 8.50e-04, (5/tau)^2: 3.46e+07. For the moment, maybe constant time.
meas:   21.61 M, max t:   +3.96, max tau: 8.53e-04, (5/tau)^2: 3.44e+07. For the moment, maybe constant time.
meas:   21.71 M, max t:   +4.00, max tau: 8.59e-04, (5/tau)^2: 3.39e+07. For the moment, maybe constant time.
meas:   21.79 M, max t:   +4.03, max tau: 8.63e-04, (5/tau)^2: 3.36e+07. For the moment, maybe constant time.
meas:   21.88 M, max t:   +3.94, max tau: 8.41e-04, (5/tau)^2: 3.53e+07. For the moment, maybe constant time.
meas:   21.97 M, max t:   +3.88, max tau: 8.28e-04, (5/tau)^2: 3.65e+07. For the moment, maybe constant time.
meas:   22.06 M, max t:   +3.91, max tau: 8.32e-04, (5/tau)^2: 3.61e+07. For the moment, maybe constant time.
meas:   22.14 M, max t:   +3.83, max tau: 8.15e-04, (5/tau)^2: 3.76e+07. For the moment, maybe constant time.
meas:   22.23 M, max t:   +4.03, max tau: 8.55e-04, (5/tau)^2: 3.42e+07. For the moment, maybe constant time.
meas:   22.26 M, max t:   +4.06, max tau: 8.60e-04, (5/tau)^2: 3.38e+07. For the moment, maybe constant time.
meas:   22.35 M, max t:   +4.01, max tau: 8.48e-04, (5/tau)^2: 3.48e+07. For the moment, maybe constant time.
meas:   22.44 M, max t:   +3.80, max tau: 8.02e-04, (5/tau)^2: 3.88e+07. For the moment, maybe constant time.
meas:   22.51 M, max t:   +3.88, max tau: 8.18e-04, (5/tau)^2: 3.73e+07. For the moment, maybe constant time.
meas:   22.61 M, max t:   +3.89, max tau: 8.19e-04, (5/tau)^2: 3.73e+07. For the moment, maybe constant time.
meas:   22.70 M, max t:   +3.85, max tau: 8.09e-04, (5/tau)^2: 3.82e+07. For the moment, maybe constant time.
meas:   22.78 M, max t:   +3.90, max tau: 8.17e-04, (5/tau)^2: 3.75e+07. For the moment, maybe constant time.
meas:   22.86 M, max t:   +3.83, max tau: 8.01e-04, (5/tau)^2: 3.89e+07. For the moment, maybe constant time.
meas:   22.96 M, max t:   +3.86, max tau: 8.06e-04, (5/tau)^2: 3.85e+07. For the moment, maybe constant time.
meas:   23.05 M, max t:   +3.99, max tau: 8.32e-04, (5/tau)^2: 3.61e+07. For the moment, maybe constant time.
meas:   23.14 M, max t:   +3.97, max tau: 8.25e-04, (5/tau)^2: 3.67e+07. For the moment, maybe constant time.
meas:   23.17 M, max t:   +3.98, max tau: 8.27e-04, (5/tau)^2: 3.65e+07. For the moment, maybe constant time.
meas:   23.26 M, max t:   +3.94, max tau: 8.18e-04, (5/tau)^2: 3.74e+07. For the moment, maybe constant time.
meas:   23.32 M, max t:   +3.92, max tau: 8.12e-04, (5/tau)^2: 3.80e+07. For the moment, maybe constant time.
meas:   23.40 M, max t:   +3.87, max tau: 8.00e-04, (5/tau)^2: 3.91e+07. For the moment, maybe constant time.
meas:   23.47 M, max t:   +3.89, max tau: 8.03e-04, (5/tau)^2: 3.87e+07. For the moment, maybe constant time.
meas:   23.57 M, max t:   +3.91, max tau: 8.05e-04, (5/tau)^2: 3.86e+07. For the moment, maybe constant time.
meas:   23.61 M, max t:   +3.90, max tau: 8.02e-04, (5/tau)^2: 3.89e+07. For the moment, maybe constant time.
meas:   23.70 M, max t:   +3.91, max tau: 8.03e-04, (5/tau)^2: 3.88e+07. For the moment, maybe constant time.
meas:   23.79 M, max t:   +3.91, max tau: 8.01e-04, (5/tau)^2: 3.90e+07. For the moment, maybe constant time.
meas:   23.89 M, max t:   +3.80, max tau: 7.77e-04, (5/tau)^2: 4.14e+07. For the moment, maybe constant time.
meas:   23.97 M, max t:   +3.73, max tau: 7.62e-04, (5/tau)^2: 4.30e+07. For the moment, maybe constant time.
meas:   24.06 M, max t:   +3.81, max tau: 7.78e-04, (5/tau)^2: 4.13e+07. For the moment, maybe constant time.
meas:   24.15 M, max t:   +3.84, max tau: 7.81e-04, (5/tau)^2: 4.10e+07. For the moment, maybe constant time.
meas:   24.24 M, max t:   +3.88, max tau: 7.89e-04, (5/tau)^2: 4.02e+07. For the moment, maybe constant time.
meas:   24.33 M, max t:   +3.79, max tau: 7.68e-04, (5/tau)^2: 4.24e+07. For the moment, maybe constant time.
meas:   24.43 M, max t:   +3.78, max tau: 7.64e-04, (5/tau)^2: 4.28e+07. For the moment, maybe constant time.
meas:   24.52 M, max t:   +3.79, max tau: 7.65e-04, (5/tau)^2: 4.27e+07. For the moment, maybe constant time.
meas:   24.59 M, max t:   +3.77, max tau: 7.60e-04, (5/tau)^2: 4.33e+07. For the moment, maybe constant time.
meas:   24.65 M, max t:   +3.69, max tau: 7.43e-04, (5/tau)^2: 4.52e+07. For the moment, maybe constant time.
meas:   24.73 M, max t:   +3.76, max tau: 7.56e-04, (5/tau)^2: 4.37e+07. For the moment, maybe constant time.
meas:   24.81 M, max t:   +3.76, max tau: 7.54e-04, (5/tau)^2: 4.40e+07. For the moment, maybe constant time.
meas:   24.90 M, max t:   +3.72, max tau: 7.45e-04, (5/tau)^2: 4.51e+07. For the moment, maybe constant time.
meas:   24.98 M, max t:   +3.66, max tau: 7.32e-04, (5/tau)^2: 4.67e+07. For the moment, maybe constant time.
meas:   25.07 M, max t:   +3.65, max tau: 7.29e-04, (5/tau)^2: 4.71e+07. For the moment, maybe constant time.
meas:   25.13 M, max t:   +3.72, max tau: 7.43e-04, (5/tau)^2: 4.53e+07. For the moment, maybe constant time.
meas:   25.22 M, max t:   +3.64, max tau: 7.24e-04, (5/tau)^2: 4.77e+07. For the moment, maybe constant time.
meas:   25.29 M, max t:   +3.69, max tau: 7.33e-04, (5/tau)^2: 4.65e+07. For the moment, maybe constant time.
meas:   25.38 M, max t:   +3.72, max tau: 7.39e-04, (5/tau)^2: 4.58e+07. For the moment, maybe constant time.
meas:   25.47 M, max t:   +3.67, max tau: 7.26e-04, (5/tau)^2: 4.74e+07. For the moment, maybe constant time.
meas:   25.57 M, max t:   +3.66, max tau: 7.23e-04, (5/tau)^2: 4.78e+07. For the moment, maybe constant time.
meas:   25.66 M, max t:   +3.66, max tau: 7.23e-04, (5/tau)^2: 4.78e+07. For the moment, maybe constant time.
meas:   25.75 M, max t:   +3.60, max tau: 7.10e-04, (5/tau)^2: 4.96e+07. For the moment, maybe constant time.
meas:   25.84 M, max t:   +3.68, max tau: 7.23e-04, (5/tau)^2: 4.78e+07. For the moment, maybe constant time.
meas:   25.93 M, max t:   +3.66, max tau: 7.18e-04, (5/tau)^2: 4.85e+07. For the moment, maybe constant time.
meas:   26.03 M, max t:   +3.67, max tau: 7.19e-04, (5/tau)^2: 4.83e+07. For the moment, maybe constant time.
meas:   26.10 M, max t:   +3.58, max tau: 7.00e-04, (5/tau)^2: 5.10e+07. For the moment, maybe constant time.
meas:   26.19 M, max t:   +3.66, max tau: 7.16e-04, (5/tau)^2: 4.88e+07. For the moment, maybe constant time.
meas:   23.70 M, max t:   +3.65, max tau: 7.50e-04, (5/tau)^2: 4.45e+07. For the moment, maybe constant time.
meas:   23.79 M, max t:   +3.68, max tau: 7.54e-04, (5/tau)^2: 4.40e+07. For the moment, maybe constant time.
meas:   23.88 M, max t:   +3.53, max tau: 7.23e-04, (5/tau)^2: 4.79e+07. For the moment, maybe constant time.
meas:   23.92 M, max t:   +3.56, max tau: 7.28e-04, (5/tau)^2: 4.71e+07. For the moment, maybe constant time.
meas:   26.52 M, max t:   +3.56, max tau: 6.91e-04, (5/tau)^2: 5.23e+07. For the moment, maybe constant time.
meas:   24.05 M, max t:   +3.68, max tau: 7.51e-04, (5/tau)^2: 4.44e+07. For the moment, maybe constant time.
meas:   26.70 M, max t:   +3.69, max tau: 7.15e-04, (5/tau)^2: 4.89e+07. For the moment, maybe constant time.
meas:   26.79 M, max t:   +3.74, max tau: 7.22e-04, (5/tau)^2: 4.80e+07. For the moment, maybe constant time.
meas:   26.81 M, max t:   +3.69, max tau: 7.13e-04, (5/tau)^2: 4.91e+07. For the moment, maybe constant time.
meas:   26.91 M, max t:   +3.53, max tau: 6.80e-04, (5/tau)^2: 5.41e+07. For the moment, maybe constant time.
meas:   26.95 M, max t:   +3.47, max tau: 6.68e-04, (5/tau)^2: 5.61e+07. For the moment, maybe constant time.
meas:   27.04 M, max t:   +3.45, max tau: 6.63e-04, (5/tau)^2: 5.68e+07. For the moment, maybe constant time.
meas:   27.12 M, max t:   +3.44, max tau: 6.60e-04, (5/tau)^2: 5.73e+07. For the moment, maybe constant time.
meas:   24.51 M, max t:   +3.44, max tau: 6.95e-04, (5/tau)^2: 5.18e+07. For the moment, maybe constant time.
meas:   24.59 M, max t:   +3.42, max tau: 6.89e-04, (5/tau)^2: 5.26e+07. For the moment, maybe constant time.
meas:   27.34 M, max t:   +3.40, max tau: 6.50e-04, (5/tau)^2: 5.92e+07. For the moment, maybe constant time.
meas:   27.43 M, max t:   +3.39, max tau: 6.48e-04, (5/tau)^2: 5.96e+07. For the moment, maybe constant time.
meas:   27.50 M, max t:   +3.41, max tau: 6.51e-04, (5/tau)^2: 5.90e+07. For the moment, maybe constant time.
meas:   27.59 M, max t:   +3.37, max tau: 6.41e-04, (5/tau)^2: 6.09e+07. For the moment, maybe constant time.
meas:   27.68 M, max t:   +3.38, max tau: 6.43e-04, (5/tau)^2: 6.05e+07. For the moment, maybe constant time.
meas:   26.53 M, max t:   +3.26, max tau: 6.34e-04, (5/tau)^2: 6.23e+07. For the moment, maybe constant time.
meas:   27.84 M, max t:   +3.25, max tau: 6.15e-04, (5/tau)^2: 6.60e+07. For the moment, maybe constant time.
meas:   27.94 M, max t:   +3.21, max tau: 6.08e-04, (5/tau)^2: 6.77e+07. For the moment, maybe constant time.
meas:   26.75 M, max t:   +3.18, max tau: 6.15e-04, (5/tau)^2: 6.61e+07. For the moment, maybe constant time.
meas:   26.84 M, max t:   +3.16, max tau: 6.11e-04, (5/tau)^2: 6.71e+07. For the moment, maybe constant time.
meas:   26.91 M, max t:   +3.12, max tau: 6.01e-04, (5/tau)^2: 6.93e+07. For the moment, maybe constant time.
meas:   27.01 M, max t:   +3.00, max tau: 5.77e-04, (5/tau)^2: 7.52e+07. For the moment, maybe constant time.
meas:   25.61 M, max t:   +2.91, max tau: 5.76e-04, (5/tau)^2: 7.55e+07. For the moment, maybe constant time.
meas:   25.69 M, max t:   +2.82, max tau: 5.57e-04, (5/tau)^2: 8.05e+07. For the moment, maybe constant time.
meas:   25.75 M, max t:   +2.79, max tau: 5.50e-04, (5/tau)^2: 8.26e+07. For the moment, maybe constant time.
meas:   25.82 M, max t:   +2.88, max tau: 5.67e-04, (5/tau)^2: 7.77e+07. For the moment, maybe constant time.
meas:   25.87 M, max t:   +2.88, max tau: 5.66e-04, (5/tau)^2: 7.81e+07. For the moment, maybe constant time.
meas:   25.96 M, max t:   +2.89, max tau: 5.67e-04, (5/tau)^2: 7.78e+07. For the moment, maybe constant time.
meas:   28.85 M, max t:   +2.94, max tau: 5.48e-04, (5/tau)^2: 8.33e+07. For the moment, maybe constant time.
meas:   28.93 M, max t:   +2.89, max tau: 5.38e-04, (5/tau)^2: 8.65e+07. For the moment, maybe constant time.
meas:   34.97 M, max t:   +2.89, max tau: 4.89e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   35.06 M, max t:   +2.92, max tau: 4.93e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   35.16 M, max t:   +2.84, max tau: 4.79e-04, (5/tau)^2: 1.09e+08. For the moment, maybe constant time.
meas:   35.26 M, max t:   +2.95, max tau: 4.96e-04, (5/tau)^2: 1.02e+08. For the moment, maybe constant time.
meas:   35.36 M, max t:   +3.02, max tau: 5.07e-04, (5/tau)^2: 9.71e+07. For the moment, maybe constant time.
meas:   29.28 M, max t:   +2.94, max tau: 5.44e-04, (5/tau)^2: 8.46e+07. For the moment, maybe constant time.
meas:   29.38 M, max t:   +2.95, max tau: 5.45e-04, (5/tau)^2: 8.42e+07. For the moment, maybe constant time.
meas:   29.41 M, max t:   +2.99, max tau: 5.52e-04, (5/tau)^2: 8.20e+07. For the moment, maybe constant time.
meas:   29.51 M, max t:   +3.06, max tau: 5.63e-04, (5/tau)^2: 7.89e+07. For the moment, maybe constant time.
meas:   29.60 M, max t:   +3.02, max tau: 5.56e-04, (5/tau)^2: 8.09e+07. For the moment, maybe constant time.
meas:   29.69 M, max t:   +3.03, max tau: 5.56e-04, (5/tau)^2: 8.10e+07. For the moment, maybe constant time.
meas:   29.76 M, max t:   +3.12, max tau: 5.72e-04, (5/tau)^2: 7.63e+07. For the moment, maybe constant time.
meas:   29.80 M, max t:   +3.15, max tau: 5.77e-04, (5/tau)^2: 7.51e+07. For the moment, maybe constant time.
meas:   29.89 M, max t:   +3.11, max tau: 5.68e-04, (5/tau)^2: 7.74e+07. For the moment, maybe constant time.
meas:   29.95 M, max t:   +3.07, max tau: 5.61e-04, (5/tau)^2: 7.95e+07. For the moment, maybe constant time.
meas:   30.04 M, max t:   +3.11, max tau: 5.67e-04, (5/tau)^2: 7.77e+07. For the moment, maybe constant time.
meas:   30.13 M, max t:   +3.15, max tau: 5.73e-04, (5/tau)^2: 7.60e+07. For the moment, maybe constant time.
meas:   30.21 M, max t:   +3.18, max tau: 5.79e-04, (5/tau)^2: 7.46e+07. For the moment, maybe constant time.
meas:   30.29 M, max t:   +3.12, max tau: 5.67e-04, (5/tau)^2: 7.79e+07. For the moment, maybe constant time.
meas:   30.39 M, max t:   +3.16, max tau: 5.73e-04, (5/tau)^2: 7.62e+07. For the moment, maybe constant time.
meas:   30.48 M, max t:   +3.07, max tau: 5.56e-04, (5/tau)^2: 8.08e+07. For the moment, maybe constant time.
meas:   30.57 M, max t:   +3.18, max tau: 5.76e-04, (5/tau)^2: 7.54e+07. For the moment, maybe constant time.
meas:   30.67 M, max t:   +3.10, max tau: 5.60e-04, (5/tau)^2: 7.96e+07. For the moment, maybe constant time.
meas:   30.76 M, max t:   +3.13, max tau: 5.64e-04, (5/tau)^2: 7.86e+07. For the moment, maybe constant time.
meas:   37.30 M, max t:   +3.13, max tau: 5.12e-04, (5/tau)^2: 9.54e+07. For the moment, maybe constant time.
meas:   37.40 M, max t:   +3.10, max tau: 5.06e-04, (5/tau)^2: 9.75e+07. For the moment, maybe constant time.
meas:   37.50 M, max t:   +3.10, max tau: 5.06e-04, (5/tau)^2: 9.78e+07. For the moment, maybe constant time.
meas:   37.60 M, max t:   +3.09, max tau: 5.04e-04, (5/tau)^2: 9.83e+07. For the moment, maybe constant time.
meas:   37.69 M, max t:   +3.17, max tau: 5.16e-04, (5/tau)^2: 9.40e+07. For the moment, maybe constant time.
meas:   37.79 M, max t:   +3.14, max tau: 5.11e-04, (5/tau)^2: 9.57e+07. For the moment, maybe constant time.
meas:   37.89 M, max t:   +3.13, max tau: 5.09e-04, (5/tau)^2: 9.65e+07. For the moment, maybe constant time.
meas:   37.99 M, max t:   +3.17, max tau: 5.15e-04, (5/tau)^2: 9.44e+07. For the moment, maybe constant time.
meas:   38.09 M, max t:   +3.10, max tau: 5.02e-04, (5/tau)^2: 9.94e+07. For the moment, maybe constant time.
meas:   38.18 M, max t:   +3.21, max tau: 5.20e-04, (5/tau)^2: 9.25e+07. For the moment, maybe constant time.
meas:   38.28 M, max t:   +3.23, max tau: 5.22e-04, (5/tau)^2: 9.17e+07. For the moment, maybe constant time.
meas:   38.62 M, max t:   +3.18, max tau: 5.11e-04, (5/tau)^2: 9.56e+07. For the moment, maybe constant time.
meas:   38.72 M, max t:   +3.15, max tau: 5.07e-04, (5/tau)^2: 9.73e+07. For the moment, maybe constant time.
meas:   38.82 M, max t:   +3.18, max tau: 5.11e-04, (5/tau)^2: 9.57e+07. For the moment, maybe constant time.
meas:   38.91 M, max t:   +3.16, max tau: 5.07e-04, (5/tau)^2: 9.74e+07. For the moment, maybe constant time.
meas:   39.01 M, max t:   +3.12, max tau: 5.00e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   39.11 M, max t:   +3.18, max tau: 5.09e-04, (5/tau)^2: 9.65e+07. For the moment, maybe constant time.
meas:   39.21 M, max t:   +3.27, max tau: 5.22e-04, (5/tau)^2: 9.18e+07. For the moment, maybe constant time.
meas:   39.30 M, max t:   +3.27, max tau: 5.22e-04, (5/tau)^2: 9.18e+07. For the moment, maybe constant time.
meas:   39.40 M, max t:   +3.25, max tau: 5.18e-04, (5/tau)^2: 9.32e+07. For the moment, maybe constant time.
meas:   39.50 M, max t:   +3.19, max tau: 5.07e-04, (5/tau)^2: 9.73e+07. For the moment, maybe constant time.
meas:   39.59 M, max t:   +3.14, max tau: 4.99e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   39.69 M, max t:   +3.13, max tau: 4.96e-04, (5/tau)^2: 1.02e+08. For the moment, maybe constant time.
meas:   39.79 M, max t:   +3.09, max tau: 4.90e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   39.89 M, max t:   +3.07, max tau: 4.85e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   39.99 M, max t:   +3.08, max tau: 4.87e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   40.08 M, max t:   +3.11, max tau: 4.92e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   33.06 M, max t:   +3.17, max tau: 5.51e-04, (5/tau)^2: 8.22e+07. For the moment, maybe constant time.
meas:   40.28 M, max t:   +3.18, max tau: 5.02e-04, (5/tau)^2: 9.94e+07. For the moment, maybe constant time.
meas:   33.23 M, max t:   +3.18, max tau: 5.52e-04, (5/tau)^2: 8.19e+07. For the moment, maybe constant time.
meas:   33.32 M, max t:   +3.22, max tau: 5.58e-04, (5/tau)^2: 8.03e+07. For the moment, maybe constant time.
meas:   33.37 M, max t:   +3.28, max tau: 5.67e-04, (5/tau)^2: 7.78e+07. For the moment, maybe constant time.
meas:   33.45 M, max t:   +3.26, max tau: 5.64e-04, (5/tau)^2: 7.86e+07. For the moment, maybe constant time.
meas:   33.50 M, max t:   +3.25, max tau: 5.61e-04, (5/tau)^2: 7.95e+07. For the moment, maybe constant time.
meas:   33.59 M, max t:   +3.26, max tau: 5.62e-04, (5/tau)^2: 7.91e+07. For the moment, maybe constant time.
meas:   33.63 M, max t:   +3.21, max tau: 5.53e-04, (5/tau)^2: 8.17e+07. For the moment, maybe constant time.
meas:   33.73 M, max t:   +3.23, max tau: 5.57e-04, (5/tau)^2: 8.07e+07. For the moment, maybe constant time.
meas:   33.79 M, max t:   +3.23, max tau: 5.56e-04, (5/tau)^2: 8.08e+07. For the moment, maybe constant time.
meas:   33.88 M, max t:   +3.24, max tau: 5.57e-04, (5/tau)^2: 8.06e+07. For the moment, maybe constant time.
meas:   33.96 M, max t:   +3.28, max tau: 5.62e-04, (5/tau)^2: 7.90e+07. For the moment, maybe constant time.
meas:   34.05 M, max t:   +3.31, max tau: 5.67e-04, (5/tau)^2: 7.77e+07. For the moment, maybe constant time.
meas:   34.13 M, max t:   +3.27, max tau: 5.60e-04, (5/tau)^2: 7.96e+07. For the moment, maybe constant time.
meas:   34.23 M, max t:   +3.22, max tau: 5.51e-04, (5/tau)^2: 8.24e+07. For the moment, maybe constant time.
meas:   34.27 M, max t:   +3.23, max tau: 5.51e-04, (5/tau)^2: 8.22e+07. For the moment, maybe constant time.
meas:   34.34 M, max t:   +3.06, max tau: 5.22e-04, (5/tau)^2: 9.19e+07. For the moment, maybe constant time.
meas:   34.40 M, max t:   +3.01, max tau: 5.13e-04, (5/tau)^2: 9.51e+07. For the moment, maybe constant time.
meas:   34.44 M, max t:   +2.97, max tau: 5.06e-04, (5/tau)^2: 9.77e+07. For the moment, maybe constant time.
meas:   34.54 M, max t:   +2.93, max tau: 4.99e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   34.61 M, max t:   +2.92, max tau: 4.97e-04, (5/tau)^2: 1.01e+08. For the moment, maybe constant time.
meas:   34.70 M, max t:   +2.89, max tau: 4.91e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   34.79 M, max t:   +2.87, max tau: 4.87e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   34.87 M, max t:   +2.87, max tau: 4.87e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   34.96 M, max t:   +2.89, max tau: 4.88e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   35.05 M, max t:   +2.89, max tau: 4.87e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   35.13 M, max t:   +2.85, max tau: 4.81e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   35.19 M, max t:   +2.81, max tau: 4.74e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   35.24 M, max t:   +2.82, max tau: 4.75e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   35.33 M, max t:   +2.87, max tau: 4.83e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   35.41 M, max t:   +2.82, max tau: 4.74e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   35.50 M, max t:   +2.77, max tau: 4.65e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   35.59 M, max t:   +2.79, max tau: 4.68e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   35.66 M, max t:   +2.77, max tau: 4.64e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   35.75 M, max t:   +2.75, max tau: 4.59e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   35.84 M, max t:   +2.83, max tau: 4.72e-04, (5/tau)^2: 1.12e+08. For the moment, maybe constant time.
meas:   35.94 M, max t:   +2.84, max tau: 4.74e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   35.99 M, max t:   +2.83, max tau: 4.73e-04, (5/tau)^2: 1.12e+08. For the moment, maybe constant time.
meas:   36.08 M, max t:   +2.95, max tau: 4.91e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   36.15 M, max t:   +2.95, max tau: 4.90e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   36.25 M, max t:   +2.94, max tau: 4.89e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   36.32 M, max t:   +2.94, max tau: 4.88e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   36.40 M, max t:   +2.89, max tau: 4.79e-04, (5/tau)^2: 1.09e+08. For the moment, maybe constant time.
meas:   36.50 M, max t:   +2.87, max tau: 4.76e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   36.59 M, max t:   +2.95, max tau: 4.87e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   36.67 M, max t:   +2.98, max tau: 4.93e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   36.75 M, max t:   +2.95, max tau: 4.87e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   36.84 M, max t:   +3.04, max tau: 5.02e-04, (5/tau)^2: 9.94e+07. For the moment, maybe constant time.
meas:   36.92 M, max t:   +2.93, max tau: 4.82e-04, (5/tau)^2: 1.08e+08. For the moment, maybe constant time.
meas:   36.97 M, max t:   +2.90, max tau: 4.77e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   37.06 M, max t:   +2.91, max tau: 4.79e-04, (5/tau)^2: 1.09e+08. For the moment, maybe constant time.
meas:   37.15 M, max t:   +2.84, max tau: 4.67e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   37.24 M, max t:   +2.87, max tau: 4.71e-04, (5/tau)^2: 1.13e+08. For the moment, maybe constant time.
meas:   37.33 M, max t:   +2.88, max tau: 4.72e-04, (5/tau)^2: 1.12e+08. For the moment, maybe constant time.
meas:   37.42 M, max t:   +2.85, max tau: 4.65e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   37.51 M, max t:   +2.76, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   37.56 M, max t:   +2.75, max tau: 4.49e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   37.65 M, max t:   +2.81, max tau: 4.57e-04, (5/tau)^2: 1.20e+08. For the moment, maybe constant time.
meas:   37.74 M, max t:   +2.77, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   37.83 M, max t:   +2.81, max tau: 4.56e-04, (5/tau)^2: 1.20e+08. For the moment, maybe constant time.
meas:   37.92 M, max t:   +2.77, max tau: 4.49e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   46.23 M, max t:   +2.69, max tau: 3.96e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   46.33 M, max t:   +2.71, max tau: 3.99e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   38.16 M, max t:   +2.71, max tau: 4.38e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   38.25 M, max t:   +2.70, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   38.33 M, max t:   +2.68, max tau: 4.33e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   38.42 M, max t:   +2.67, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   38.51 M, max t:   +2.72, max tau: 4.38e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   38.60 M, max t:   +2.74, max tau: 4.41e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   47.00 M, max t:   +2.68, max tau: 3.91e-04, (5/tau)^2: 1.63e+08. For the moment, maybe constant time.
meas:   47.10 M, max t:   +2.70, max tau: 3.93e-04, (5/tau)^2: 1.62e+08. For the moment, maybe constant time.
meas:   38.78 M, max t:   +2.65, max tau: 4.25e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   38.88 M, max t:   +2.69, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   38.97 M, max t:   +2.75, max tau: 4.41e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   39.06 M, max t:   +2.81, max tau: 4.50e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   39.10 M, max t:   +2.81, max tau: 4.50e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   39.19 M, max t:   +2.86, max tau: 4.56e-04, (5/tau)^2: 1.20e+08. For the moment, maybe constant time.
meas:   39.28 M, max t:   +2.82, max tau: 4.49e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   39.36 M, max t:   +2.81, max tau: 4.48e-04, (5/tau)^2: 1.25e+08. For the moment, maybe constant time.
meas:   39.43 M, max t:   +2.89, max tau: 4.60e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   39.52 M, max t:   +2.87, max tau: 4.56e-04, (5/tau)^2: 1.20e+08. For the moment, maybe constant time.
meas:   39.61 M, max t:   +2.83, max tau: 4.49e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   39.70 M, max t:   +2.84, max tau: 4.50e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   39.79 M, max t:   +2.84, max tau: 4.50e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   39.88 M, max t:   +2.85, max tau: 4.52e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   39.97 M, max t:   +2.85, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   40.07 M, max t:   +2.80, max tau: 4.43e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   48.77 M, max t:   +2.83, max tau: 4.05e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   40.22 M, max t:   +2.85, max tau: 4.49e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   40.30 M, max t:   +2.80, max tau: 4.41e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   49.05 M, max t:   +2.81, max tau: 4.01e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   49.15 M, max t:   +2.78, max tau: 3.96e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   49.25 M, max t:   +2.74, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:   49.35 M, max t:   +2.78, max tau: 3.96e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   49.44 M, max t:   +2.73, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   49.54 M, max t:   +2.77, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   49.64 M, max t:   +2.74, max tau: 3.90e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.


==> eval/dudect_results/sha256_wasm_stripped.dat <==
  1.93
  1.78
  1.50
  1.78
  1.61
  1.86
  1.42
  1.35
  1.42
  0.95
  1.30
  1.57
  1.98
  1.92
  1.77
  2.20
  2.22
  2.00
  1.98
  2.19
  2.12
  2.24
  2.13
  1.93
  2.08
  1.90
  1.42
  1.27
  1.43
  1.49
  1.35
  1.35
  1.44
  1.51
  1.47
  1.37
  1.14
  1.13
  1.13
  1.39
  1.63
  1.12
  1.29
  1.20
  1.23
  1.15
  1.36
  1.32
  1.33
  1.38
  1.38
  1.56
  1.45
  1.45
  1.44
  1.50
  1.50
  1.61
  1.71
  1.65
  1.57
  1.70
  1.77
  1.83
  1.82
  1.70
  1.84
  2.04
  2.24
  2.22
  2.21
  2.23
  2.30
  2.31
  2.46
  2.29
  2.13
  2.17
  1.96
  1.71
  1.67
  1.74
  2.03
  1.99
  2.03
  1.92
  1.89
  2.02
  1.98
  1.83
  1.74
  1.64
  1.81
  1.74
  1.78
  1.82
  1.83
  1.73
  1.74
  1.91
  1.98
  2.15
  2.12
  2.23
  2.13
  2.13
  2.19
  2.12
  2.10
  2.13
  2.30
  2.38
  2.26
  2.43
  2.44
  2.31
  2.32
  2.32
  2.32
  2.40
  2.47
  2.33
  2.30
  2.47
  2.47
  2.40
  2.25
  2.14
  2.20
  2.37
  2.41
  2.43
  2.43
  2.49
  2.57
  2.58
  2.40
  2.46
  2.57
  2.63
  2.63
  2.59
  2.53
  2.61
  2.54
  2.47
  2.57
  2.55
  2.58
  2.56
  2.60
  2.69
  2.70
  2.72
  2.61
  2.64
  2.64
  2.68
  2.65
  2.66
  2.62
  2.59
  2.52
  2.56
  2.47
  2.46
  2.61
  2.64
  2.72
  2.86
  2.83
  2.86
  2.88
  2.78
  2.88
  2.91
  2.77
  2.54
  2.60
  2.70
  2.61
  2.57
  2.46
  2.41
  2.32
  2.26
  2.19
  2.18
  2.18
  2.14
  2.16
  2.21
  2.20
  2.11
  2.11
  2.10
  1.96
  2.03
  2.08
  2.11
  2.03
  2.02
  2.06
  1.95
  1.90
  1.85
  1.85
  1.93
  1.93
  1.91
  1.78
  1.81
  1.91
  1.91
  1.82
  1.72
  1.65
  1.69
  1.76
  1.82
  1.84
  1.73
  1.83
  1.57
  1.56
  1.56
  1.56
  1.55
  1.55
  1.58
  1.51
  1.54
  1.54
  1.66
  1.68
  1.64
  1.57
  1.56
  1.58
  1.61
  1.58
  1.49
  1.49
  1.38
  1.29
  1.34
  1.36
  1.33
  1.38
  1.36
  1.44
  1.48
  1.57
  1.72
  1.74
  1.86
  1.79
  1.80
  1.86
  1.90
  1.87
  2.01
  2.00
  2.00
  2.01
  1.98
  2.09
  2.10
  2.06
  2.07
  1.97
  1.94
  1.83
  1.73
  1.67
  1.71
  1.69
  1.69
  1.70
  1.66
  1.55
  1.64
  1.62
  1.62
  1.56
  1.50
  1.47
  1.50
  1.35
  1.40
  1.44
  1.49
  1.55
  1.53
  1.54
  1.61
  1.63
  1.58
  1.53
  1.42
  1.39
  1.38
  1.22
  1.20
  1.28
  1.26
  1.20
  1.25
  1.33
  1.35
  1.24
  1.16
  1.20
  1.20
  1.24
  1.25
  1.24
  1.26
  1.18
  1.18
  1.20
  1.19
  1.20
  1.13
  1.07
  1.10
  1.06
  1.13
  1.13
  1.17
  1.13
  1.18
  1.10
  1.05
  1.12
  1.04
  1.13
  1.13
  1.17
  1.19
  1.21
  1.15
  1.11
  1.12
  1.25
  1.20
  1.14
  1.19
  1.18
  1.13
  1.11
  1.11
  1.19
  1.17
  1.09
  1.14
  1.06
  0.94
  0.93
  0.93
  0.95
  1.00
  1.02
  1.02
  1.00
  0.99
  0.95
  0.95
  0.99
  0.96
  0.94
  0.90
  0.92
  0.93
  0.97
  0.97
  0.99
  1.00
  1.00
  1.04
  1.04
  1.04
  1.07
  1.09
  1.08
  1.05
  1.07
  1.06
  1.06
  1.09
  1.06
  1.05
  1.05
  1.03
  1.03
  1.06
  1.06
  1.03
  1.09
  1.05
  1.02
  1.10
  1.06
  0.99
  1.01
  1.00
  0.98
  1.03
  1.05
  1.08
  1.07
  1.10
  1.10
  1.14
  1.10
  1.10
  1.09
  1.13
  1.13
  1.12
  1.11
  1.13
  1.12
  1.05
  1.05
  1.09
  1.10
  1.11
  1.13
  1.14
  1.13
  1.12
  1.15
  1.15
  1.15
  1.19
  1.24
  1.21
  1.28
  1.28
  1.37
  1.47
  1.46
  1.41
  1.40
  1.42
  1.45
  1.37
  1.42
  1.45
  1.37
  1.28
  1.34
  1.39
  1.40
  1.34
  1.40
  1.39
  1.31
  1.29
  1.30
  1.18
  1.13
  1.16
  1.22
  1.24
  1.35
  1.36
  1.25
  1.30
  1.35
  1.33
  1.38
  1.39
  1.31
  1.34
  1.36
  1.43
  1.41
  1.45
  1.45
  1.48
  1.52
  1.55
  1.55
  1.52
  1.59
  1.64
  1.66
  1.69
  1.63
  1.64
  1.68
  1.66
  1.66
  1.68
  1.71
  1.65
  1.66
  1.67
  1.78
  1.69
  1.64
  1.65
  1.64
  1.66
  1.64
  1.65
  1.62
  1.63
  1.58
  1.60
  1.68
  1.57
  1.58
  1.61
  1.51
  1.54
  1.48
  1.51
  1.49
  1.54
  1.62
  1.64
  1.80
  1.84
  1.79
  1.82
  1.82
  1.85
  1.91
  1.84
  1.86
  1.93
  1.94
  1.89
  1.92
  1.85
  1.84
  1.81
  1.77
  1.80
  1.81
  1.79


==> eval/dudect_results/sha256_wasm_stripped.txt <==
meas:    0.03 M, max t:   +1.93, max tau: 1.05e-02, (5/tau)^2: 2.27e+05. For the moment, maybe constant time.
meas:    0.16 M, max t:   +1.78, max tau: 4.39e-03, (5/tau)^2: 1.30e+06. For the moment, maybe constant time.
meas:    0.06 M, max t:   +1.50, max tau: 6.36e-03, (5/tau)^2: 6.18e+05. For the moment, maybe constant time.
meas:    0.40 M, max t:   +1.78, max tau: 2.81e-03, (5/tau)^2: 3.16e+06. For the moment, maybe constant time.
meas:    0.45 M, max t:   +1.61, max tau: 2.40e-03, (5/tau)^2: 4.34e+06. For the moment, maybe constant time.
meas:    0.53 M, max t:   +1.86, max tau: 2.55e-03, (5/tau)^2: 3.85e+06. For the moment, maybe constant time.
meas:    0.43 M, max t:   +1.42, max tau: 2.18e-03, (5/tau)^2: 5.27e+06. For the moment, maybe constant time.
meas:    0.80 M, max t:   +1.35, max tau: 1.51e-03, (5/tau)^2: 1.09e+07. For the moment, maybe constant time.
meas:    0.80 M, max t:   +1.42, max tau: 1.59e-03, (5/tau)^2: 9.91e+06. For the moment, maybe constant time.
meas:    0.38 M, max t:   +0.95, max tau: 1.54e-03, (5/tau)^2: 1.05e+07. For the moment, maybe constant time.
meas:    0.45 M, max t:   +1.30, max tau: 1.95e-03, (5/tau)^2: 6.59e+06. For the moment, maybe constant time.
meas:    0.47 M, max t:   +1.57, max tau: 2.28e-03, (5/tau)^2: 4.83e+06. For the moment, maybe constant time.
meas:    0.53 M, max t:   +1.98, max tau: 2.72e-03, (5/tau)^2: 3.38e+06. For the moment, maybe constant time.
meas:    0.58 M, max t:   +1.92, max tau: 2.52e-03, (5/tau)^2: 3.93e+06. For the moment, maybe constant time.
meas:    0.58 M, max t:   +1.77, max tau: 2.31e-03, (5/tau)^2: 4.67e+06. For the moment, maybe constant time.
meas:    0.65 M, max t:   +2.20, max tau: 2.72e-03, (5/tau)^2: 3.37e+06. For the moment, maybe constant time.
meas:    0.71 M, max t:   +2.22, max tau: 2.65e-03, (5/tau)^2: 3.57e+06. For the moment, maybe constant time.
meas:    0.73 M, max t:   +2.00, max tau: 2.34e-03, (5/tau)^2: 4.57e+06. For the moment, maybe constant time.
meas:    0.86 M, max t:   +1.98, max tau: 2.13e-03, (5/tau)^2: 5.49e+06. For the moment, maybe constant time.
meas:    1.53 M, max t:   +2.19, max tau: 1.77e-03, (5/tau)^2: 7.99e+06. For the moment, maybe constant time.
meas:    0.88 M, max t:   +2.12, max tau: 2.26e-03, (5/tau)^2: 4.89e+06. For the moment, maybe constant time.
meas:    0.92 M, max t:   +2.24, max tau: 2.34e-03, (5/tau)^2: 4.57e+06. For the moment, maybe constant time.
meas:    1.06 M, max t:   +2.13, max tau: 2.07e-03, (5/tau)^2: 5.86e+06. For the moment, maybe constant time.
meas:    1.11 M, max t:   +1.93, max tau: 1.83e-03, (5/tau)^2: 7.43e+06. For the moment, maybe constant time.
meas:    1.92 M, max t:   +2.08, max tau: 1.50e-03, (5/tau)^2: 1.12e+07. For the moment, maybe constant time.
meas:    2.00 M, max t:   +1.90, max tau: 1.34e-03, (5/tau)^2: 1.39e+07. For the moment, maybe constant time.
meas:    2.08 M, max t:   +1.42, max tau: 9.86e-04, (5/tau)^2: 2.57e+07. For the moment, maybe constant time.
meas:    2.16 M, max t:   +1.27, max tau: 8.64e-04, (5/tau)^2: 3.35e+07. For the moment, maybe constant time.
meas:    1.37 M, max t:   +1.43, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    1.43 M, max t:   +1.49, max tau: 1.25e-03, (5/tau)^2: 1.61e+07. For the moment, maybe constant time.
meas:    1.44 M, max t:   +1.35, max tau: 1.12e-03, (5/tau)^2: 1.98e+07. For the moment, maybe constant time.
meas:    1.44 M, max t:   +1.35, max tau: 1.12e-03, (5/tau)^2: 1.98e+07. For the moment, maybe constant time.
meas:    1.50 M, max t:   +1.44, max tau: 1.18e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    2.45 M, max t:   +1.51, max tau: 9.62e-04, (5/tau)^2: 2.70e+07. For the moment, maybe constant time.
meas:    2.52 M, max t:   +1.47, max tau: 9.28e-04, (5/tau)^2: 2.90e+07. For the moment, maybe constant time.
meas:    2.59 M, max t:   +1.37, max tau: 8.48e-04, (5/tau)^2: 3.47e+07. For the moment, maybe constant time.
meas:    2.68 M, max t:   +1.14, max tau: 6.96e-04, (5/tau)^2: 5.15e+07. For the moment, maybe constant time.
meas:    1.83 M, max t:   +1.13, max tau: 8.32e-04, (5/tau)^2: 3.61e+07. For the moment, maybe constant time.
meas:    1.83 M, max t:   +1.13, max tau: 8.32e-04, (5/tau)^2: 3.61e+07. For the moment, maybe constant time.
meas:    1.86 M, max t:   +1.39, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    1.92 M, max t:   +1.63, max tau: 1.17e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    0.86 M, max t:   +1.12, max tau: 1.21e-03, (5/tau)^2: 1.72e+07. For the moment, maybe constant time.
meas:    0.87 M, max t:   +1.29, max tau: 1.39e-03, (5/tau)^2: 1.30e+07. For the moment, maybe constant time.
meas:    0.87 M, max t:   +1.20, max tau: 1.29e-03, (5/tau)^2: 1.51e+07. For the moment, maybe constant time.
meas:    2.10 M, max t:   +1.23, max tau: 8.45e-04, (5/tau)^2: 3.50e+07. For the moment, maybe constant time.
meas:    0.89 M, max t:   +1.15, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    0.93 M, max t:   +1.36, max tau: 1.41e-03, (5/tau)^2: 1.25e+07. For the moment, maybe constant time.
meas:    0.94 M, max t:   +1.32, max tau: 1.36e-03, (5/tau)^2: 1.35e+07. For the moment, maybe constant time.
meas:    0.94 M, max t:   +1.33, max tau: 1.36e-03, (5/tau)^2: 1.34e+07. For the moment, maybe constant time.
meas:    0.96 M, max t:   +1.38, max tau: 1.41e-03, (5/tau)^2: 1.25e+07. For the moment, maybe constant time.
meas:    0.96 M, max t:   +1.38, max tau: 1.41e-03, (5/tau)^2: 1.25e+07. For the moment, maybe constant time.
meas:    1.29 M, max t:   +1.56, max tau: 1.37e-03, (5/tau)^2: 1.32e+07. For the moment, maybe constant time.
meas:    0.98 M, max t:   +1.45, max tau: 1.46e-03, (5/tau)^2: 1.17e+07. For the moment, maybe constant time.
meas:    1.02 M, max t:   +1.45, max tau: 1.44e-03, (5/tau)^2: 1.21e+07. For the moment, maybe constant time.
meas:    1.02 M, max t:   +1.44, max tau: 1.43e-03, (5/tau)^2: 1.23e+07. For the moment, maybe constant time.
meas:    1.04 M, max t:   +1.50, max tau: 1.47e-03, (5/tau)^2: 1.15e+07. For the moment, maybe constant time.
meas:    1.04 M, max t:   +1.50, max tau: 1.47e-03, (5/tau)^2: 1.15e+07. For the moment, maybe constant time.
meas:    4.13 M, max t:   +1.61, max tau: 7.92e-04, (5/tau)^2: 3.99e+07. For the moment, maybe constant time.
meas:    4.20 M, max t:   +1.71, max tau: 8.34e-04, (5/tau)^2: 3.59e+07. For the moment, maybe constant time.
meas:    4.28 M, max t:   +1.65, max tau: 7.95e-04, (5/tau)^2: 3.95e+07. For the moment, maybe constant time.
meas:    4.36 M, max t:   +1.57, max tau: 7.50e-04, (5/tau)^2: 4.45e+07. For the moment, maybe constant time.
meas:    4.42 M, max t:   +1.70, max tau: 8.10e-04, (5/tau)^2: 3.81e+07. For the moment, maybe constant time.
meas:    4.51 M, max t:   +1.77, max tau: 8.34e-04, (5/tau)^2: 3.59e+07. For the moment, maybe constant time.
meas:    4.57 M, max t:   +1.83, max tau: 8.55e-04, (5/tau)^2: 3.42e+07. For the moment, maybe constant time.
meas:    4.63 M, max t:   +1.82, max tau: 8.47e-04, (5/tau)^2: 3.49e+07. For the moment, maybe constant time.
meas:    4.71 M, max t:   +1.70, max tau: 7.82e-04, (5/tau)^2: 4.09e+07. For the moment, maybe constant time.
meas:    6.67 M, max t:   +1.84, max tau: 7.13e-04, (5/tau)^2: 4.92e+07. For the moment, maybe constant time.
meas:    6.77 M, max t:   +2.04, max tau: 7.83e-04, (5/tau)^2: 4.08e+07. For the moment, maybe constant time.
meas:    6.87 M, max t:   +2.24, max tau: 8.54e-04, (5/tau)^2: 3.43e+07. For the moment, maybe constant time.
meas:    6.97 M, max t:   +2.22, max tau: 8.42e-04, (5/tau)^2: 3.53e+07. For the moment, maybe constant time.
meas:    7.07 M, max t:   +2.21, max tau: 8.30e-04, (5/tau)^2: 3.63e+07. For the moment, maybe constant time.
meas:    7.17 M, max t:   +2.23, max tau: 8.34e-04, (5/tau)^2: 3.59e+07. For the moment, maybe constant time.
meas:    7.27 M, max t:   +2.30, max tau: 8.54e-04, (5/tau)^2: 3.43e+07. For the moment, maybe constant time.
meas:    7.37 M, max t:   +2.31, max tau: 8.51e-04, (5/tau)^2: 3.45e+07. For the moment, maybe constant time.
meas:    7.47 M, max t:   +2.46, max tau: 8.99e-04, (5/tau)^2: 3.10e+07. For the moment, maybe constant time.
meas:    7.57 M, max t:   +2.29, max tau: 8.31e-04, (5/tau)^2: 3.62e+07. For the moment, maybe constant time.
meas:    7.67 M, max t:   +2.13, max tau: 7.68e-04, (5/tau)^2: 4.24e+07. For the moment, maybe constant time.
meas:    7.76 M, max t:   +2.17, max tau: 7.77e-04, (5/tau)^2: 4.14e+07. For the moment, maybe constant time.
meas:    7.86 M, max t:   +1.96, max tau: 6.98e-04, (5/tau)^2: 5.14e+07. For the moment, maybe constant time.
meas:    7.96 M, max t:   +1.71, max tau: 6.07e-04, (5/tau)^2: 6.80e+07. For the moment, maybe constant time.
meas:    8.06 M, max t:   +1.67, max tau: 5.87e-04, (5/tau)^2: 7.25e+07. For the moment, maybe constant time.
meas:    8.16 M, max t:   +1.74, max tau: 6.10e-04, (5/tau)^2: 6.71e+07. For the moment, maybe constant time.
meas:    6.64 M, max t:   +2.03, max tau: 7.89e-04, (5/tau)^2: 4.01e+07. For the moment, maybe constant time.
meas:    6.71 M, max t:   +1.99, max tau: 7.70e-04, (5/tau)^2: 4.22e+07. For the moment, maybe constant time.
meas:    6.77 M, max t:   +2.03, max tau: 7.79e-04, (5/tau)^2: 4.12e+07. For the moment, maybe constant time.
meas:    6.86 M, max t:   +1.92, max tau: 7.32e-04, (5/tau)^2: 4.66e+07. For the moment, maybe constant time.
meas:    6.95 M, max t:   +1.89, max tau: 7.17e-04, (5/tau)^2: 4.86e+07. For the moment, maybe constant time.
meas:    7.03 M, max t:   +2.02, max tau: 7.61e-04, (5/tau)^2: 4.31e+07. For the moment, maybe constant time.
meas:    7.12 M, max t:   +1.98, max tau: 7.41e-04, (5/tau)^2: 4.56e+07. For the moment, maybe constant time.
meas:    7.21 M, max t:   +1.83, max tau: 6.81e-04, (5/tau)^2: 5.39e+07. For the moment, maybe constant time.
meas:    7.30 M, max t:   +1.74, max tau: 6.43e-04, (5/tau)^2: 6.05e+07. For the moment, maybe constant time.
meas:    7.37 M, max t:   +1.64, max tau: 6.05e-04, (5/tau)^2: 6.83e+07. For the moment, maybe constant time.
meas:    7.45 M, max t:   +1.81, max tau: 6.63e-04, (5/tau)^2: 5.69e+07. For the moment, maybe constant time.
meas:    9.36 M, max t:   +1.74, max tau: 5.70e-04, (5/tau)^2: 7.70e+07. For the moment, maybe constant time.
meas:    9.49 M, max t:   +1.78, max tau: 5.79e-04, (5/tau)^2: 7.45e+07. For the moment, maybe constant time.
meas:    9.59 M, max t:   +1.82, max tau: 5.87e-04, (5/tau)^2: 7.24e+07. For the moment, maybe constant time.
meas:    9.69 M, max t:   +1.83, max tau: 5.89e-04, (5/tau)^2: 7.20e+07. For the moment, maybe constant time.
meas:    7.88 M, max t:   +1.73, max tau: 6.17e-04, (5/tau)^2: 6.57e+07. For the moment, maybe constant time.
meas:    9.89 M, max t:   +1.74, max tau: 5.52e-04, (5/tau)^2: 8.20e+07. For the moment, maybe constant time.
meas:    8.05 M, max t:   +1.91, max tau: 6.73e-04, (5/tau)^2: 5.53e+07. For the moment, maybe constant time.
meas:    8.14 M, max t:   +1.98, max tau: 6.93e-04, (5/tau)^2: 5.20e+07. For the moment, maybe constant time.
meas:    8.23 M, max t:   +2.15, max tau: 7.50e-04, (5/tau)^2: 4.45e+07. For the moment, maybe constant time.
meas:    8.31 M, max t:   +2.12, max tau: 7.34e-04, (5/tau)^2: 4.64e+07. For the moment, maybe constant time.
meas:    8.40 M, max t:   +2.23, max tau: 7.69e-04, (5/tau)^2: 4.23e+07. For the moment, maybe constant time.
meas:    8.48 M, max t:   +2.13, max tau: 7.31e-04, (5/tau)^2: 4.68e+07. For the moment, maybe constant time.
meas:    8.48 M, max t:   +2.13, max tau: 7.31e-04, (5/tau)^2: 4.68e+07. For the moment, maybe constant time.
meas:    8.57 M, max t:   +2.19, max tau: 7.48e-04, (5/tau)^2: 4.47e+07. For the moment, maybe constant time.
meas:    8.66 M, max t:   +2.12, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:    8.75 M, max t:   +2.10, max tau: 7.10e-04, (5/tau)^2: 4.96e+07. For the moment, maybe constant time.
meas:    8.82 M, max t:   +2.13, max tau: 7.18e-04, (5/tau)^2: 4.85e+07. For the moment, maybe constant time.
meas:    8.90 M, max t:   +2.30, max tau: 7.70e-04, (5/tau)^2: 4.21e+07. For the moment, maybe constant time.
meas:    8.98 M, max t:   +2.38, max tau: 7.93e-04, (5/tau)^2: 3.97e+07. For the moment, maybe constant time.
meas:    9.07 M, max t:   +2.26, max tau: 7.50e-04, (5/tau)^2: 4.45e+07. For the moment, maybe constant time.
meas:    9.17 M, max t:   +2.43, max tau: 8.02e-04, (5/tau)^2: 3.89e+07. For the moment, maybe constant time.
meas:    9.26 M, max t:   +2.44, max tau: 8.02e-04, (5/tau)^2: 3.89e+07. For the moment, maybe constant time.
meas:    9.35 M, max t:   +2.31, max tau: 7.54e-04, (5/tau)^2: 4.39e+07. For the moment, maybe constant time.
meas:    9.43 M, max t:   +2.32, max tau: 7.55e-04, (5/tau)^2: 4.38e+07. For the moment, maybe constant time.
meas:    9.43 M, max t:   +2.32, max tau: 7.55e-04, (5/tau)^2: 4.38e+07. For the moment, maybe constant time.
meas:    9.52 M, max t:   +2.32, max tau: 7.52e-04, (5/tau)^2: 4.41e+07. For the moment, maybe constant time.
meas:    9.60 M, max t:   +2.40, max tau: 7.75e-04, (5/tau)^2: 4.16e+07. For the moment, maybe constant time.
meas:    9.68 M, max t:   +2.47, max tau: 7.95e-04, (5/tau)^2: 3.96e+07. For the moment, maybe constant time.
meas:    9.76 M, max t:   +2.33, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:    9.85 M, max t:   +2.30, max tau: 7.32e-04, (5/tau)^2: 4.66e+07. For the moment, maybe constant time.
meas:    9.94 M, max t:   +2.47, max tau: 7.84e-04, (5/tau)^2: 4.07e+07. For the moment, maybe constant time.
meas:    9.94 M, max t:   +2.47, max tau: 7.84e-04, (5/tau)^2: 4.07e+07. For the moment, maybe constant time.
meas:   10.03 M, max t:   +2.40, max tau: 7.58e-04, (5/tau)^2: 4.35e+07. For the moment, maybe constant time.
meas:   10.11 M, max t:   +2.25, max tau: 7.09e-04, (5/tau)^2: 4.98e+07. For the moment, maybe constant time.
meas:   10.20 M, max t:   +2.14, max tau: 6.71e-04, (5/tau)^2: 5.55e+07. For the moment, maybe constant time.
meas:   10.27 M, max t:   +2.20, max tau: 6.88e-04, (5/tau)^2: 5.29e+07. For the moment, maybe constant time.
meas:   10.35 M, max t:   +2.37, max tau: 7.37e-04, (5/tau)^2: 4.60e+07. For the moment, maybe constant time.
meas:   10.43 M, max t:   +2.41, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:   10.51 M, max t:   +2.43, max tau: 7.49e-04, (5/tau)^2: 4.45e+07. For the moment, maybe constant time.
meas:   10.58 M, max t:   +2.43, max tau: 7.48e-04, (5/tau)^2: 4.47e+07. For the moment, maybe constant time.
meas:   10.67 M, max t:   +2.49, max tau: 7.62e-04, (5/tau)^2: 4.31e+07. For the moment, maybe constant time.
meas:   10.76 M, max t:   +2.57, max tau: 7.83e-04, (5/tau)^2: 4.08e+07. For the moment, maybe constant time.
meas:   10.85 M, max t:   +2.58, max tau: 7.84e-04, (5/tau)^2: 4.06e+07. For the moment, maybe constant time.
meas:   10.93 M, max t:   +2.40, max tau: 7.27e-04, (5/tau)^2: 4.74e+07. For the moment, maybe constant time.
meas:   11.02 M, max t:   +2.46, max tau: 7.40e-04, (5/tau)^2: 4.56e+07. For the moment, maybe constant time.
meas:   11.11 M, max t:   +2.57, max tau: 7.70e-04, (5/tau)^2: 4.22e+07. For the moment, maybe constant time.
meas:   11.20 M, max t:   +2.63, max tau: 7.85e-04, (5/tau)^2: 4.06e+07. For the moment, maybe constant time.
meas:   11.28 M, max t:   +2.63, max tau: 7.84e-04, (5/tau)^2: 4.07e+07. For the moment, maybe constant time.
meas:   11.35 M, max t:   +2.59, max tau: 7.68e-04, (5/tau)^2: 4.24e+07. For the moment, maybe constant time.
meas:   11.44 M, max t:   +2.53, max tau: 7.49e-04, (5/tau)^2: 4.45e+07. For the moment, maybe constant time.
meas:   11.52 M, max t:   +2.61, max tau: 7.70e-04, (5/tau)^2: 4.22e+07. For the moment, maybe constant time.
meas:   11.60 M, max t:   +2.54, max tau: 7.47e-04, (5/tau)^2: 4.48e+07. For the moment, maybe constant time.
meas:   11.69 M, max t:   +2.47, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:   11.77 M, max t:   +2.57, max tau: 7.48e-04, (5/tau)^2: 4.46e+07. For the moment, maybe constant time.
meas:   11.84 M, max t:   +2.55, max tau: 7.42e-04, (5/tau)^2: 4.54e+07. For the moment, maybe constant time.
meas:   11.92 M, max t:   +2.58, max tau: 7.47e-04, (5/tau)^2: 4.48e+07. For the moment, maybe constant time.
meas:   12.01 M, max t:   +2.56, max tau: 7.38e-04, (5/tau)^2: 4.59e+07. For the moment, maybe constant time.
meas:   12.11 M, max t:   +2.60, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:   12.18 M, max t:   +2.69, max tau: 7.71e-04, (5/tau)^2: 4.21e+07. For the moment, maybe constant time.
meas:   12.27 M, max t:   +2.70, max tau: 7.71e-04, (5/tau)^2: 4.20e+07. For the moment, maybe constant time.
meas:   12.36 M, max t:   +2.72, max tau: 7.73e-04, (5/tau)^2: 4.18e+07. For the moment, maybe constant time.
meas:   12.45 M, max t:   +2.61, max tau: 7.40e-04, (5/tau)^2: 4.57e+07. For the moment, maybe constant time.
meas:   12.52 M, max t:   +2.64, max tau: 7.45e-04, (5/tau)^2: 4.51e+07. For the moment, maybe constant time.
meas:   12.59 M, max t:   +2.64, max tau: 7.43e-04, (5/tau)^2: 4.53e+07. For the moment, maybe constant time.
meas:   12.65 M, max t:   +2.68, max tau: 7.55e-04, (5/tau)^2: 4.39e+07. For the moment, maybe constant time.
meas:   12.74 M, max t:   +2.65, max tau: 7.44e-04, (5/tau)^2: 4.52e+07. For the moment, maybe constant time.
meas:   12.83 M, max t:   +2.66, max tau: 7.41e-04, (5/tau)^2: 4.55e+07. For the moment, maybe constant time.
meas:   12.92 M, max t:   +2.62, max tau: 7.28e-04, (5/tau)^2: 4.72e+07. For the moment, maybe constant time.
meas:   13.01 M, max t:   +2.59, max tau: 7.18e-04, (5/tau)^2: 4.85e+07. For the moment, maybe constant time.
meas:   13.08 M, max t:   +2.52, max tau: 6.97e-04, (5/tau)^2: 5.14e+07. For the moment, maybe constant time.
meas:   13.16 M, max t:   +2.56, max tau: 7.06e-04, (5/tau)^2: 5.02e+07. For the moment, maybe constant time.
meas:   13.24 M, max t:   +2.47, max tau: 6.78e-04, (5/tau)^2: 5.44e+07. For the moment, maybe constant time.
meas:   13.33 M, max t:   +2.46, max tau: 6.74e-04, (5/tau)^2: 5.50e+07. For the moment, maybe constant time.
meas:   13.42 M, max t:   +2.61, max tau: 7.13e-04, (5/tau)^2: 4.91e+07. For the moment, maybe constant time.
meas:   13.48 M, max t:   +2.64, max tau: 7.18e-04, (5/tau)^2: 4.85e+07. For the moment, maybe constant time.
meas:   13.56 M, max t:   +2.72, max tau: 7.38e-04, (5/tau)^2: 4.59e+07. For the moment, maybe constant time.
meas:   13.64 M, max t:   +2.86, max tau: 7.75e-04, (5/tau)^2: 4.16e+07. For the moment, maybe constant time.
meas:   13.73 M, max t:   +2.83, max tau: 7.63e-04, (5/tau)^2: 4.29e+07. For the moment, maybe constant time.
meas:   13.81 M, max t:   +2.86, max tau: 7.70e-04, (5/tau)^2: 4.22e+07. For the moment, maybe constant time.
meas:   13.88 M, max t:   +2.88, max tau: 7.72e-04, (5/tau)^2: 4.19e+07. For the moment, maybe constant time.
meas:   13.97 M, max t:   +2.78, max tau: 7.44e-04, (5/tau)^2: 4.52e+07. For the moment, maybe constant time.
meas:   14.06 M, max t:   +2.88, max tau: 7.69e-04, (5/tau)^2: 4.23e+07. For the moment, maybe constant time.
meas:   14.14 M, max t:   +2.91, max tau: 7.73e-04, (5/tau)^2: 4.19e+07. For the moment, maybe constant time.
meas:   14.21 M, max t:   +2.77, max tau: 7.35e-04, (5/tau)^2: 4.62e+07. For the moment, maybe constant time.
meas:   14.30 M, max t:   +2.54, max tau: 6.73e-04, (5/tau)^2: 5.52e+07. For the moment, maybe constant time.
meas:   14.39 M, max t:   +2.60, max tau: 6.86e-04, (5/tau)^2: 5.31e+07. For the moment, maybe constant time.
meas:   14.47 M, max t:   +2.70, max tau: 7.09e-04, (5/tau)^2: 4.97e+07. For the moment, maybe constant time.
meas:   14.56 M, max t:   +2.61, max tau: 6.84e-04, (5/tau)^2: 5.34e+07. For the moment, maybe constant time.
meas:   14.63 M, max t:   +2.57, max tau: 6.72e-04, (5/tau)^2: 5.53e+07. For the moment, maybe constant time.
meas:   14.72 M, max t:   +2.46, max tau: 6.41e-04, (5/tau)^2: 6.08e+07. For the moment, maybe constant time.
meas:   14.80 M, max t:   +2.41, max tau: 6.26e-04, (5/tau)^2: 6.38e+07. For the moment, maybe constant time.
meas:   14.89 M, max t:   +2.32, max tau: 6.02e-04, (5/tau)^2: 6.90e+07. For the moment, maybe constant time.
meas:   14.97 M, max t:   +2.26, max tau: 5.85e-04, (5/tau)^2: 7.32e+07. For the moment, maybe constant time.
meas:   15.05 M, max t:   +2.19, max tau: 5.65e-04, (5/tau)^2: 7.83e+07. For the moment, maybe constant time.
meas:   15.14 M, max t:   +2.18, max tau: 5.60e-04, (5/tau)^2: 7.97e+07. For the moment, maybe constant time.
meas:   15.24 M, max t:   +2.18, max tau: 5.58e-04, (5/tau)^2: 8.02e+07. For the moment, maybe constant time.
meas:   15.30 M, max t:   +2.14, max tau: 5.47e-04, (5/tau)^2: 8.35e+07. For the moment, maybe constant time.
meas:   15.39 M, max t:   +2.16, max tau: 5.50e-04, (5/tau)^2: 8.26e+07. For the moment, maybe constant time.
meas:   15.47 M, max t:   +2.21, max tau: 5.61e-04, (5/tau)^2: 7.94e+07. For the moment, maybe constant time.
meas:   15.55 M, max t:   +2.20, max tau: 5.57e-04, (5/tau)^2: 8.07e+07. For the moment, maybe constant time.
meas:   15.64 M, max t:   +2.11, max tau: 5.34e-04, (5/tau)^2: 8.77e+07. For the moment, maybe constant time.
meas:   15.71 M, max t:   +2.11, max tau: 5.33e-04, (5/tau)^2: 8.79e+07. For the moment, maybe constant time.
meas:   15.75 M, max t:   +2.10, max tau: 5.28e-04, (5/tau)^2: 8.96e+07. For the moment, maybe constant time.
meas:   15.83 M, max t:   +1.96, max tau: 4.92e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   15.92 M, max t:   +2.03, max tau: 5.09e-04, (5/tau)^2: 9.64e+07. For the moment, maybe constant time.
meas:   16.01 M, max t:   +2.08, max tau: 5.20e-04, (5/tau)^2: 9.25e+07. For the moment, maybe constant time.
meas:   16.09 M, max t:   +2.11, max tau: 5.26e-04, (5/tau)^2: 9.05e+07. For the moment, maybe constant time.
meas:   16.18 M, max t:   +2.03, max tau: 5.05e-04, (5/tau)^2: 9.80e+07. For the moment, maybe constant time.
meas:   16.23 M, max t:   +2.02, max tau: 5.01e-04, (5/tau)^2: 9.95e+07. For the moment, maybe constant time.
meas:   16.31 M, max t:   +2.06, max tau: 5.11e-04, (5/tau)^2: 9.58e+07. For the moment, maybe constant time.
meas:   16.37 M, max t:   +1.95, max tau: 4.83e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   16.44 M, max t:   +1.90, max tau: 4.70e-04, (5/tau)^2: 1.13e+08. For the moment, maybe constant time.
meas:   16.52 M, max t:   +1.85, max tau: 4.55e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   16.60 M, max t:   +1.85, max tau: 4.54e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   16.70 M, max t:   +1.93, max tau: 4.72e-04, (5/tau)^2: 1.12e+08. For the moment, maybe constant time.
meas:   16.76 M, max t:   +1.93, max tau: 4.71e-04, (5/tau)^2: 1.13e+08. For the moment, maybe constant time.
meas:   16.84 M, max t:   +1.91, max tau: 4.65e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   16.93 M, max t:   +1.78, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   17.02 M, max t:   +1.81, max tau: 4.38e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   17.11 M, max t:   +1.91, max tau: 4.61e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   17.20 M, max t:   +1.91, max tau: 4.60e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   17.28 M, max t:   +1.82, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   17.37 M, max t:   +1.72, max tau: 4.13e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   17.46 M, max t:   +1.65, max tau: 3.96e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   17.54 M, max t:   +1.69, max tau: 4.05e-04, (5/tau)^2: 1.53e+08. For the moment, maybe constant time.
meas:   17.62 M, max t:   +1.76, max tau: 4.20e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   17.71 M, max t:   +1.82, max tau: 4.34e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   17.80 M, max t:   +1.84, max tau: 4.37e-04, (5/tau)^2: 1.31e+08. For the moment, maybe constant time.
meas:   17.89 M, max t:   +1.73, max tau: 4.09e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   17.97 M, max t:   +1.83, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   22.40 M, max t:   +1.57, max tau: 3.32e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:   22.50 M, max t:   +1.56, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   22.60 M, max t:   +1.56, max tau: 3.27e-04, (5/tau)^2: 2.33e+08. For the moment, maybe constant time.
meas:   22.70 M, max t:   +1.56, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:   22.80 M, max t:   +1.55, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   22.90 M, max t:   +1.55, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:   23.00 M, max t:   +1.58, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:   23.10 M, max t:   +1.51, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:   23.20 M, max t:   +1.54, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:   18.83 M, max t:   +1.54, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   18.92 M, max t:   +1.66, max tau: 3.82e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   19.01 M, max t:   +1.68, max tau: 3.86e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:   19.09 M, max t:   +1.64, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   19.14 M, max t:   +1.57, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   19.22 M, max t:   +1.56, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   19.31 M, max t:   +1.58, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   19.38 M, max t:   +1.61, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   24.10 M, max t:   +1.58, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:   19.55 M, max t:   +1.49, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   19.55 M, max t:   +1.49, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   19.64 M, max t:   +1.38, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   17.60 M, max t:   +1.29, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   17.66 M, max t:   +1.34, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:   17.72 M, max t:   +1.36, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   17.82 M, max t:   +1.33, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:   17.90 M, max t:   +1.38, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:   17.97 M, max t:   +1.36, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:   18.04 M, max t:   +1.44, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   18.13 M, max t:   +1.48, max tau: 3.49e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   18.20 M, max t:   +1.57, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   18.26 M, max t:   +1.72, max tau: 4.02e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   18.33 M, max t:   +1.74, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   18.41 M, max t:   +1.86, max tau: 4.33e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   18.49 M, max t:   +1.79, max tau: 4.16e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   18.58 M, max t:   +1.80, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   18.66 M, max t:   +1.86, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   18.73 M, max t:   +1.90, max tau: 4.39e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   18.80 M, max t:   +1.87, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   18.88 M, max t:   +2.01, max tau: 4.62e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   18.96 M, max t:   +2.00, max tau: 4.60e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   19.02 M, max t:   +2.00, max tau: 4.58e-04, (5/tau)^2: 1.19e+08. For the moment, maybe constant time.
meas:   19.12 M, max t:   +2.01, max tau: 4.59e-04, (5/tau)^2: 1.19e+08. For the moment, maybe constant time.
meas:   19.19 M, max t:   +1.98, max tau: 4.53e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   19.27 M, max t:   +2.09, max tau: 4.75e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   19.35 M, max t:   +2.10, max tau: 4.78e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   19.43 M, max t:   +2.06, max tau: 4.67e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   19.51 M, max t:   +2.07, max tau: 4.69e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   19.59 M, max t:   +1.97, max tau: 4.46e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   19.66 M, max t:   +1.94, max tau: 4.38e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   19.73 M, max t:   +1.83, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   19.81 M, max t:   +1.73, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   19.89 M, max t:   +1.67, max tau: 3.75e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   19.97 M, max t:   +1.71, max tau: 3.83e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   20.05 M, max t:   +1.69, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   20.12 M, max t:   +1.69, max tau: 3.77e-04, (5/tau)^2: 1.76e+08. For the moment, maybe constant time.
meas:   20.19 M, max t:   +1.70, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   20.27 M, max t:   +1.66, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:   20.33 M, max t:   +1.55, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   20.41 M, max t:   +1.64, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   20.48 M, max t:   +1.62, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   20.56 M, max t:   +1.62, max tau: 3.57e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   20.63 M, max t:   +1.56, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   20.71 M, max t:   +1.50, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:   20.80 M, max t:   +1.47, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:   20.88 M, max t:   +1.50, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:   20.96 M, max t:   +1.35, max tau: 2.94e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:   21.03 M, max t:   +1.40, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:   21.09 M, max t:   +1.44, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:   21.17 M, max t:   +1.49, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:   21.25 M, max t:   +1.55, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:   21.33 M, max t:   +1.53, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:   21.40 M, max t:   +1.54, max tau: 3.32e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:   21.48 M, max t:   +1.61, max tau: 3.47e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   21.55 M, max t:   +1.63, max tau: 3.51e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   21.61 M, max t:   +1.58, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   21.69 M, max t:   +1.53, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:   21.77 M, max t:   +1.42, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:   21.85 M, max t:   +1.39, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:   21.93 M, max t:   +1.38, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:   22.02 M, max t:   +1.22, max tau: 2.61e-04, (5/tau)^2: 3.68e+08. For the moment, maybe constant time.
meas:   22.10 M, max t:   +1.20, max tau: 2.54e-04, (5/tau)^2: 3.86e+08. For the moment, maybe constant time.
meas:   22.19 M, max t:   +1.28, max tau: 2.72e-04, (5/tau)^2: 3.38e+08. For the moment, maybe constant time.
meas:   22.27 M, max t:   +1.26, max tau: 2.67e-04, (5/tau)^2: 3.51e+08. For the moment, maybe constant time.
meas:   22.35 M, max t:   +1.20, max tau: 2.54e-04, (5/tau)^2: 3.88e+08. For the moment, maybe constant time.
meas:   22.43 M, max t:   +1.25, max tau: 2.65e-04, (5/tau)^2: 3.57e+08. For the moment, maybe constant time.
meas:   22.50 M, max t:   +1.33, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:   22.58 M, max t:   +1.35, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:   22.66 M, max t:   +1.24, max tau: 2.61e-04, (5/tau)^2: 3.67e+08. For the moment, maybe constant time.
meas:   22.74 M, max t:   +1.16, max tau: 2.43e-04, (5/tau)^2: 4.25e+08. For the moment, maybe constant time.
meas:   22.83 M, max t:   +1.20, max tau: 2.50e-04, (5/tau)^2: 3.99e+08. For the moment, maybe constant time.
meas:   22.92 M, max t:   +1.20, max tau: 2.52e-04, (5/tau)^2: 3.95e+08. For the moment, maybe constant time.
meas:   23.01 M, max t:   +1.24, max tau: 2.58e-04, (5/tau)^2: 3.74e+08. For the moment, maybe constant time.
meas:   23.08 M, max t:   +1.25, max tau: 2.59e-04, (5/tau)^2: 3.72e+08. For the moment, maybe constant time.
meas:   23.16 M, max t:   +1.24, max tau: 2.58e-04, (5/tau)^2: 3.75e+08. For the moment, maybe constant time.
meas:   23.22 M, max t:   +1.26, max tau: 2.62e-04, (5/tau)^2: 3.63e+08. For the moment, maybe constant time.
meas:   23.31 M, max t:   +1.18, max tau: 2.45e-04, (5/tau)^2: 4.16e+08. For the moment, maybe constant time.
meas:   23.36 M, max t:   +1.18, max tau: 2.44e-04, (5/tau)^2: 4.19e+08. For the moment, maybe constant time.
meas:   23.43 M, max t:   +1.20, max tau: 2.48e-04, (5/tau)^2: 4.05e+08. For the moment, maybe constant time.
meas:   23.51 M, max t:   +1.19, max tau: 2.45e-04, (5/tau)^2: 4.16e+08. For the moment, maybe constant time.
meas:   23.59 M, max t:   +1.20, max tau: 2.47e-04, (5/tau)^2: 4.10e+08. For the moment, maybe constant time.
meas:   23.67 M, max t:   +1.13, max tau: 2.32e-04, (5/tau)^2: 4.63e+08. For the moment, maybe constant time.
meas:   23.73 M, max t:   +1.07, max tau: 2.20e-04, (5/tau)^2: 5.16e+08. For the moment, maybe constant time.
meas:   23.81 M, max t:   +1.10, max tau: 2.25e-04, (5/tau)^2: 4.92e+08. For the moment, maybe constant time.
meas:   23.89 M, max t:   +1.06, max tau: 2.16e-04, (5/tau)^2: 5.36e+08. For the moment, maybe constant time.
meas:   23.98 M, max t:   +1.13, max tau: 2.31e-04, (5/tau)^2: 4.68e+08. For the moment, maybe constant time.
meas:   32.90 M, max t:   +1.13, max tau: 1.97e-04, (5/tau)^2: 6.46e+08. For the moment, maybe constant time.
meas:   33.00 M, max t:   +1.17, max tau: 2.04e-04, (5/tau)^2: 6.01e+08. For the moment, maybe constant time.
meas:   33.10 M, max t:   +1.13, max tau: 1.97e-04, (5/tau)^2: 6.42e+08. For the moment, maybe constant time.
meas:   33.20 M, max t:   +1.18, max tau: 2.05e-04, (5/tau)^2: 5.93e+08. For the moment, maybe constant time.
meas:   33.30 M, max t:   +1.10, max tau: 1.91e-04, (5/tau)^2: 6.88e+08. For the moment, maybe constant time.
meas:   24.41 M, max t:   +1.05, max tau: 2.13e-04, (5/tau)^2: 5.49e+08. For the moment, maybe constant time.
meas:   18.66 M, max t:   +1.12, max tau: 2.58e-04, (5/tau)^2: 3.74e+08. For the moment, maybe constant time.
meas:   18.71 M, max t:   +1.04, max tau: 2.40e-04, (5/tau)^2: 4.33e+08. For the moment, maybe constant time.
meas:   18.78 M, max t:   +1.13, max tau: 2.61e-04, (5/tau)^2: 3.67e+08. For the moment, maybe constant time.
meas:   18.78 M, max t:   +1.13, max tau: 2.61e-04, (5/tau)^2: 3.68e+08. For the moment, maybe constant time.
meas:   18.85 M, max t:   +1.17, max tau: 2.69e-04, (5/tau)^2: 3.46e+08. For the moment, maybe constant time.
meas:   18.92 M, max t:   +1.19, max tau: 2.73e-04, (5/tau)^2: 3.36e+08. For the moment, maybe constant time.
meas:   19.00 M, max t:   +1.21, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   19.07 M, max t:   +1.15, max tau: 2.64e-04, (5/tau)^2: 3.58e+08. For the moment, maybe constant time.
meas:   19.13 M, max t:   +1.11, max tau: 2.55e-04, (5/tau)^2: 3.85e+08. For the moment, maybe constant time.
meas:   19.19 M, max t:   +1.12, max tau: 2.57e-04, (5/tau)^2: 3.79e+08. For the moment, maybe constant time.
meas:   19.22 M, max t:   +1.25, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   19.29 M, max t:   +1.20, max tau: 2.73e-04, (5/tau)^2: 3.35e+08. For the moment, maybe constant time.
meas:   19.36 M, max t:   +1.14, max tau: 2.59e-04, (5/tau)^2: 3.73e+08. For the moment, maybe constant time.
meas:   19.43 M, max t:   +1.19, max tau: 2.70e-04, (5/tau)^2: 3.42e+08. For the moment, maybe constant time.
meas:   19.50 M, max t:   +1.18, max tau: 2.67e-04, (5/tau)^2: 3.51e+08. For the moment, maybe constant time.
meas:   19.58 M, max t:   +1.13, max tau: 2.56e-04, (5/tau)^2: 3.83e+08. For the moment, maybe constant time.
meas:   19.63 M, max t:   +1.11, max tau: 2.50e-04, (5/tau)^2: 4.01e+08. For the moment, maybe constant time.
meas:   34.58 M, max t:   +1.11, max tau: 1.89e-04, (5/tau)^2: 7.03e+08. For the moment, maybe constant time.
meas:   34.68 M, max t:   +1.19, max tau: 2.02e-04, (5/tau)^2: 6.10e+08. For the moment, maybe constant time.
meas:   34.78 M, max t:   +1.17, max tau: 1.98e-04, (5/tau)^2: 6.36e+08. For the moment, maybe constant time.
meas:   34.88 M, max t:   +1.09, max tau: 1.84e-04, (5/tau)^2: 7.40e+08. For the moment, maybe constant time.
meas:   34.97 M, max t:   +1.14, max tau: 1.93e-04, (5/tau)^2: 6.73e+08. For the moment, maybe constant time.
meas:   35.07 M, max t:   +1.06, max tau: 1.79e-04, (5/tau)^2: 7.81e+08. For the moment, maybe constant time.
meas:   19.99 M, max t:   +0.94, max tau: 2.10e-04, (5/tau)^2: 5.67e+08. For the moment, maybe constant time.
meas:   20.04 M, max t:   +0.93, max tau: 2.08e-04, (5/tau)^2: 5.79e+08. For the moment, maybe constant time.
meas:   20.04 M, max t:   +0.93, max tau: 2.08e-04, (5/tau)^2: 5.79e+08. For the moment, maybe constant time.
meas:   20.11 M, max t:   +0.95, max tau: 2.11e-04, (5/tau)^2: 5.62e+08. For the moment, maybe constant time.
meas:   20.18 M, max t:   +1.00, max tau: 2.23e-04, (5/tau)^2: 5.04e+08. For the moment, maybe constant time.
meas:   20.25 M, max t:   +1.02, max tau: 2.27e-04, (5/tau)^2: 4.87e+08. For the moment, maybe constant time.
meas:   20.25 M, max t:   +1.02, max tau: 2.26e-04, (5/tau)^2: 4.90e+08. For the moment, maybe constant time.
meas:   20.32 M, max t:   +1.00, max tau: 2.21e-04, (5/tau)^2: 5.12e+08. For the moment, maybe constant time.
meas:   20.35 M, max t:   +0.99, max tau: 2.20e-04, (5/tau)^2: 5.14e+08. For the moment, maybe constant time.
meas:   26.83 M, max t:   +0.95, max tau: 1.84e-04, (5/tau)^2: 7.39e+08. For the moment, maybe constant time.
meas:   26.91 M, max t:   +0.95, max tau: 1.83e-04, (5/tau)^2: 7.43e+08. For the moment, maybe constant time.
meas:   26.99 M, max t:   +0.99, max tau: 1.90e-04, (5/tau)^2: 6.94e+08. For the moment, maybe constant time.
meas:   27.07 M, max t:   +0.96, max tau: 1.85e-04, (5/tau)^2: 7.31e+08. For the moment, maybe constant time.
meas:   27.15 M, max t:   +0.94, max tau: 1.81e-04, (5/tau)^2: 7.61e+08. For the moment, maybe constant time.
meas:   20.73 M, max t:   +0.90, max tau: 1.98e-04, (5/tau)^2: 6.39e+08. For the moment, maybe constant time.
meas:   27.31 M, max t:   +0.92, max tau: 1.76e-04, (5/tau)^2: 8.10e+08. For the moment, maybe constant time.
meas:   27.40 M, max t:   +0.93, max tau: 1.78e-04, (5/tau)^2: 7.85e+08. For the moment, maybe constant time.
meas:   27.48 M, max t:   +0.97, max tau: 1.85e-04, (5/tau)^2: 7.29e+08. For the moment, maybe constant time.
meas:   27.48 M, max t:   +0.97, max tau: 1.85e-04, (5/tau)^2: 7.29e+08. For the moment, maybe constant time.
meas:   21.02 M, max t:   +0.99, max tau: 2.16e-04, (5/tau)^2: 5.37e+08. For the moment, maybe constant time.
meas:   37.13 M, max t:   +1.00, max tau: 1.65e-04, (5/tau)^2: 9.24e+08. For the moment, maybe constant time.
meas:   37.23 M, max t:   +1.00, max tau: 1.63e-04, (5/tau)^2: 9.36e+08. For the moment, maybe constant time.
meas:   37.33 M, max t:   +1.04, max tau: 1.70e-04, (5/tau)^2: 8.69e+08. For the moment, maybe constant time.
meas:   37.43 M, max t:   +1.04, max tau: 1.70e-04, (5/tau)^2: 8.61e+08. For the moment, maybe constant time.
meas:   27.93 M, max t:   +1.04, max tau: 1.96e-04, (5/tau)^2: 6.49e+08. For the moment, maybe constant time.
meas:   14.63 M, max t:   +1.07, max tau: 2.78e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   14.67 M, max t:   +1.09, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   14.71 M, max t:   +1.08, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   28.22 M, max t:   +1.05, max tau: 1.98e-04, (5/tau)^2: 6.40e+08. For the moment, maybe constant time.
meas:   14.78 M, max t:   +1.07, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   14.78 M, max t:   +1.06, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   28.44 M, max t:   +1.06, max tau: 2.00e-04, (5/tau)^2: 6.27e+08. For the moment, maybe constant time.
meas:   14.83 M, max t:   +1.09, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:   14.89 M, max t:   +1.06, max tau: 2.74e-04, (5/tau)^2: 3.33e+08. For the moment, maybe constant time.
meas:   14.89 M, max t:   +1.05, max tau: 2.72e-04, (5/tau)^2: 3.37e+08. For the moment, maybe constant time.
meas:   14.92 M, max t:   +1.05, max tau: 2.72e-04, (5/tau)^2: 3.38e+08. For the moment, maybe constant time.
meas:   14.92 M, max t:   +1.03, max tau: 2.67e-04, (5/tau)^2: 3.52e+08. For the moment, maybe constant time.
meas:   14.93 M, max t:   +1.03, max tau: 2.68e-04, (5/tau)^2: 3.49e+08. For the moment, maybe constant time.
meas:   14.97 M, max t:   +1.06, max tau: 2.74e-04, (5/tau)^2: 3.33e+08. For the moment, maybe constant time.
meas:   14.97 M, max t:   +1.06, max tau: 2.75e-04, (5/tau)^2: 3.31e+08. For the moment, maybe constant time.
meas:   15.01 M, max t:   +1.03, max tau: 2.66e-04, (5/tau)^2: 3.52e+08. For the moment, maybe constant time.
meas:   15.07 M, max t:   +1.09, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   15.09 M, max t:   +1.05, max tau: 2.71e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   29.31 M, max t:   +1.02, max tau: 1.89e-04, (5/tau)^2: 7.02e+08. For the moment, maybe constant time.
meas:   15.19 M, max t:   +1.10, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   15.23 M, max t:   +1.06, max tau: 2.71e-04, (5/tau)^2: 3.41e+08. For the moment, maybe constant time.
meas:   15.27 M, max t:   +0.99, max tau: 2.54e-04, (5/tau)^2: 3.87e+08. For the moment, maybe constant time.
meas:   15.30 M, max t:   +1.01, max tau: 2.57e-04, (5/tau)^2: 3.78e+08. For the moment, maybe constant time.
meas:   15.36 M, max t:   +1.00, max tau: 2.55e-04, (5/tau)^2: 3.85e+08. For the moment, maybe constant time.
meas:   15.37 M, max t:   +0.98, max tau: 2.51e-04, (5/tau)^2: 3.97e+08. For the moment, maybe constant time.
meas:   15.43 M, max t:   +1.03, max tau: 2.62e-04, (5/tau)^2: 3.64e+08. For the moment, maybe constant time.
meas:   15.45 M, max t:   +1.05, max tau: 2.67e-04, (5/tau)^2: 3.50e+08. For the moment, maybe constant time.
meas:   15.48 M, max t:   +1.08, max tau: 2.74e-04, (5/tau)^2: 3.32e+08. For the moment, maybe constant time.
meas:   15.51 M, max t:   +1.07, max tau: 2.72e-04, (5/tau)^2: 3.38e+08. For the moment, maybe constant time.
meas:   15.55 M, max t:   +1.10, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:   15.61 M, max t:   +1.10, max tau: 2.79e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:   15.66 M, max t:   +1.14, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   15.70 M, max t:   +1.10, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:   15.70 M, max t:   +1.10, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:   15.71 M, max t:   +1.09, max tau: 2.75e-04, (5/tau)^2: 3.30e+08. For the moment, maybe constant time.
meas:   15.76 M, max t:   +1.13, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   23.23 M, max t:   +1.13, max tau: 2.34e-04, (5/tau)^2: 4.58e+08. For the moment, maybe constant time.
meas:   23.30 M, max t:   +1.12, max tau: 2.33e-04, (5/tau)^2: 4.61e+08. For the moment, maybe constant time.
meas:   15.90 M, max t:   +1.11, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:   15.93 M, max t:   +1.13, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   15.94 M, max t:   +1.12, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:   15.99 M, max t:   +1.05, max tau: 2.62e-04, (5/tau)^2: 3.65e+08. For the moment, maybe constant time.
meas:   15.99 M, max t:   +1.05, max tau: 2.62e-04, (5/tau)^2: 3.65e+08. For the moment, maybe constant time.
meas:   23.61 M, max t:   +1.09, max tau: 2.25e-04, (5/tau)^2: 4.95e+08. For the moment, maybe constant time.
meas:   23.65 M, max t:   +1.10, max tau: 2.26e-04, (5/tau)^2: 4.90e+08. For the moment, maybe constant time.
meas:   37.50 M, max t:   +1.11, max tau: 1.82e-04, (5/tau)^2: 7.55e+08. For the moment, maybe constant time.
meas:   23.75 M, max t:   +1.13, max tau: 2.32e-04, (5/tau)^2: 4.64e+08. For the moment, maybe constant time.
meas:   37.85 M, max t:   +1.14, max tau: 1.86e-04, (5/tau)^2: 7.26e+08. For the moment, maybe constant time.
meas:   37.94 M, max t:   +1.13, max tau: 1.83e-04, (5/tau)^2: 7.45e+08. For the moment, maybe constant time.
meas:   38.03 M, max t:   +1.12, max tau: 1.82e-04, (5/tau)^2: 7.55e+08. For the moment, maybe constant time.
meas:   24.00 M, max t:   +1.15, max tau: 2.36e-04, (5/tau)^2: 4.50e+08. For the moment, maybe constant time.
meas:   24.05 M, max t:   +1.15, max tau: 2.35e-04, (5/tau)^2: 4.51e+08. For the moment, maybe constant time.
meas:   38.31 M, max t:   +1.15, max tau: 1.86e-04, (5/tau)^2: 7.20e+08. For the moment, maybe constant time.
meas:   38.40 M, max t:   +1.19, max tau: 1.93e-04, (5/tau)^2: 6.72e+08. For the moment, maybe constant time.
meas:   38.49 M, max t:   +1.24, max tau: 2.00e-04, (5/tau)^2: 6.26e+08. For the moment, maybe constant time.
meas:   38.59 M, max t:   +1.21, max tau: 1.94e-04, (5/tau)^2: 6.63e+08. For the moment, maybe constant time.
meas:   43.81 M, max t:   +1.28, max tau: 1.93e-04, (5/tau)^2: 6.68e+08. For the moment, maybe constant time.
meas:   38.77 M, max t:   +1.28, max tau: 2.06e-04, (5/tau)^2: 5.89e+08. For the moment, maybe constant time.
meas:   38.86 M, max t:   +1.37, max tau: 2.19e-04, (5/tau)^2: 5.19e+08. For the moment, maybe constant time.
meas:   38.95 M, max t:   +1.47, max tau: 2.35e-04, (5/tau)^2: 4.53e+08. For the moment, maybe constant time.
meas:   39.04 M, max t:   +1.46, max tau: 2.33e-04, (5/tau)^2: 4.61e+08. For the moment, maybe constant time.
meas:   39.13 M, max t:   +1.41, max tau: 2.25e-04, (5/tau)^2: 4.95e+08. For the moment, maybe constant time.
meas:   39.23 M, max t:   +1.40, max tau: 2.24e-04, (5/tau)^2: 4.99e+08. For the moment, maybe constant time.
meas:   39.32 M, max t:   +1.42, max tau: 2.27e-04, (5/tau)^2: 4.85e+08. For the moment, maybe constant time.
meas:   44.63 M, max t:   +1.45, max tau: 2.16e-04, (5/tau)^2: 5.34e+08. For the moment, maybe constant time.
meas:   44.73 M, max t:   +1.37, max tau: 2.05e-04, (5/tau)^2: 5.93e+08. For the moment, maybe constant time.
meas:   44.83 M, max t:   +1.42, max tau: 2.13e-04, (5/tau)^2: 5.54e+08. For the moment, maybe constant time.
meas:   39.69 M, max t:   +1.45, max tau: 2.30e-04, (5/tau)^2: 4.73e+08. For the moment, maybe constant time.
meas:   45.01 M, max t:   +1.37, max tau: 2.04e-04, (5/tau)^2: 5.98e+08. For the moment, maybe constant time.
meas:   39.88 M, max t:   +1.28, max tau: 2.03e-04, (5/tau)^2: 6.06e+08. For the moment, maybe constant time.
meas:   39.98 M, max t:   +1.34, max tau: 2.11e-04, (5/tau)^2: 5.60e+08. For the moment, maybe constant time.
meas:   40.07 M, max t:   +1.39, max tau: 2.19e-04, (5/tau)^2: 5.22e+08. For the moment, maybe constant time.
meas:   40.16 M, max t:   +1.40, max tau: 2.21e-04, (5/tau)^2: 5.10e+08. For the moment, maybe constant time.
meas:   40.26 M, max t:   +1.34, max tau: 2.11e-04, (5/tau)^2: 5.64e+08. For the moment, maybe constant time.
meas:   40.34 M, max t:   +1.40, max tau: 2.20e-04, (5/tau)^2: 5.16e+08. For the moment, maybe constant time.
meas:   40.43 M, max t:   +1.39, max tau: 2.18e-04, (5/tau)^2: 5.26e+08. For the moment, maybe constant time.
meas:   40.52 M, max t:   +1.31, max tau: 2.06e-04, (5/tau)^2: 5.89e+08. For the moment, maybe constant time.
meas:   40.62 M, max t:   +1.29, max tau: 2.03e-04, (5/tau)^2: 6.09e+08. For the moment, maybe constant time.
meas:   40.71 M, max t:   +1.30, max tau: 2.03e-04, (5/tau)^2: 6.06e+08. For the moment, maybe constant time.
meas:   40.81 M, max t:   +1.18, max tau: 1.85e-04, (5/tau)^2: 7.28e+08. For the moment, maybe constant time.
meas:   40.90 M, max t:   +1.13, max tau: 1.77e-04, (5/tau)^2: 7.95e+08. For the moment, maybe constant time.
meas:   41.00 M, max t:   +1.16, max tau: 1.80e-04, (5/tau)^2: 7.68e+08. For the moment, maybe constant time.
meas:   41.09 M, max t:   +1.22, max tau: 1.91e-04, (5/tau)^2: 6.88e+08. For the moment, maybe constant time.
meas:   41.16 M, max t:   +1.24, max tau: 1.93e-04, (5/tau)^2: 6.71e+08. For the moment, maybe constant time.
meas:   41.26 M, max t:   +1.35, max tau: 2.11e-04, (5/tau)^2: 5.64e+08. For the moment, maybe constant time.
meas:   41.35 M, max t:   +1.36, max tau: 2.12e-04, (5/tau)^2: 5.57e+08. For the moment, maybe constant time.
meas:   41.45 M, max t:   +1.25, max tau: 1.94e-04, (5/tau)^2: 6.64e+08. For the moment, maybe constant time.
meas:   41.54 M, max t:   +1.30, max tau: 2.02e-04, (5/tau)^2: 6.11e+08. For the moment, maybe constant time.
meas:   41.64 M, max t:   +1.35, max tau: 2.09e-04, (5/tau)^2: 5.70e+08. For the moment, maybe constant time.
meas:   41.73 M, max t:   +1.33, max tau: 2.06e-04, (5/tau)^2: 5.89e+08. For the moment, maybe constant time.
meas:   41.81 M, max t:   +1.38, max tau: 2.14e-04, (5/tau)^2: 5.47e+08. For the moment, maybe constant time.
meas:   41.90 M, max t:   +1.39, max tau: 2.14e-04, (5/tau)^2: 5.44e+08. For the moment, maybe constant time.
meas:   41.99 M, max t:   +1.31, max tau: 2.03e-04, (5/tau)^2: 6.09e+08. For the moment, maybe constant time.
meas:   42.07 M, max t:   +1.34, max tau: 2.07e-04, (5/tau)^2: 5.83e+08. For the moment, maybe constant time.
meas:   42.17 M, max t:   +1.36, max tau: 2.09e-04, (5/tau)^2: 5.74e+08. For the moment, maybe constant time.
meas:   42.26 M, max t:   +1.43, max tau: 2.20e-04, (5/tau)^2: 5.18e+08. For the moment, maybe constant time.
meas:   42.34 M, max t:   +1.41, max tau: 2.16e-04, (5/tau)^2: 5.35e+08. For the moment, maybe constant time.
meas:   42.43 M, max t:   +1.45, max tau: 2.23e-04, (5/tau)^2: 5.03e+08. For the moment, maybe constant time.
meas:   42.51 M, max t:   +1.45, max tau: 2.22e-04, (5/tau)^2: 5.07e+08. For the moment, maybe constant time.
meas:   42.61 M, max t:   +1.48, max tau: 2.26e-04, (5/tau)^2: 4.88e+08. For the moment, maybe constant time.
meas:   42.70 M, max t:   +1.52, max tau: 2.33e-04, (5/tau)^2: 4.60e+08. For the moment, maybe constant time.
meas:   42.79 M, max t:   +1.55, max tau: 2.37e-04, (5/tau)^2: 4.47e+08. For the moment, maybe constant time.
meas:   42.88 M, max t:   +1.55, max tau: 2.36e-04, (5/tau)^2: 4.47e+08. For the moment, maybe constant time.
meas:   42.95 M, max t:   +1.52, max tau: 2.32e-04, (5/tau)^2: 4.63e+08. For the moment, maybe constant time.
meas:   43.04 M, max t:   +1.59, max tau: 2.43e-04, (5/tau)^2: 4.23e+08. For the moment, maybe constant time.
meas:   43.14 M, max t:   +1.64, max tau: 2.49e-04, (5/tau)^2: 4.02e+08. For the moment, maybe constant time.
meas:   43.23 M, max t:   +1.66, max tau: 2.52e-04, (5/tau)^2: 3.94e+08. For the moment, maybe constant time.
meas:   43.33 M, max t:   +1.69, max tau: 2.57e-04, (5/tau)^2: 3.78e+08. For the moment, maybe constant time.
meas:   43.42 M, max t:   +1.63, max tau: 2.48e-04, (5/tau)^2: 4.06e+08. For the moment, maybe constant time.
meas:   43.50 M, max t:   +1.64, max tau: 2.49e-04, (5/tau)^2: 4.03e+08. For the moment, maybe constant time.
meas:   43.60 M, max t:   +1.68, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:   43.69 M, max t:   +1.66, max tau: 2.51e-04, (5/tau)^2: 3.98e+08. For the moment, maybe constant time.
meas:   43.77 M, max t:   +1.66, max tau: 2.51e-04, (5/tau)^2: 3.97e+08. For the moment, maybe constant time.
meas:   43.85 M, max t:   +1.68, max tau: 2.53e-04, (5/tau)^2: 3.89e+08. For the moment, maybe constant time.
meas:   43.92 M, max t:   +1.71, max tau: 2.58e-04, (5/tau)^2: 3.75e+08. For the moment, maybe constant time.
meas:   44.02 M, max t:   +1.65, max tau: 2.49e-04, (5/tau)^2: 4.02e+08. For the moment, maybe constant time.
meas:   44.11 M, max t:   +1.66, max tau: 2.51e-04, (5/tau)^2: 3.98e+08. For the moment, maybe constant time.
meas:   44.21 M, max t:   +1.67, max tau: 2.51e-04, (5/tau)^2: 3.96e+08. For the moment, maybe constant time.
meas:   44.30 M, max t:   +1.78, max tau: 2.68e-04, (5/tau)^2: 3.49e+08. For the moment, maybe constant time.
meas:   44.40 M, max t:   +1.69, max tau: 2.54e-04, (5/tau)^2: 3.88e+08. For the moment, maybe constant time.
meas:   44.49 M, max t:   +1.64, max tau: 2.46e-04, (5/tau)^2: 4.12e+08. For the moment, maybe constant time.
meas:   44.57 M, max t:   +1.65, max tau: 2.47e-04, (5/tau)^2: 4.08e+08. For the moment, maybe constant time.
meas:   44.66 M, max t:   +1.64, max tau: 2.46e-04, (5/tau)^2: 4.14e+08. For the moment, maybe constant time.
meas:   44.76 M, max t:   +1.66, max tau: 2.49e-04, (5/tau)^2: 4.05e+08. For the moment, maybe constant time.
meas:   44.85 M, max t:   +1.64, max tau: 2.45e-04, (5/tau)^2: 4.16e+08. For the moment, maybe constant time.
meas:   44.94 M, max t:   +1.65, max tau: 2.46e-04, (5/tau)^2: 4.14e+08. For the moment, maybe constant time.
meas:   45.03 M, max t:   +1.62, max tau: 2.41e-04, (5/tau)^2: 4.29e+08. For the moment, maybe constant time.
meas:   45.13 M, max t:   +1.63, max tau: 2.42e-04, (5/tau)^2: 4.27e+08. For the moment, maybe constant time.
meas:   45.22 M, max t:   +1.58, max tau: 2.35e-04, (5/tau)^2: 4.54e+08. For the moment, maybe constant time.
meas:   45.32 M, max t:   +1.60, max tau: 2.37e-04, (5/tau)^2: 4.43e+08. For the moment, maybe constant time.
meas:   45.41 M, max t:   +1.68, max tau: 2.50e-04, (5/tau)^2: 4.01e+08. For the moment, maybe constant time.
meas:   45.49 M, max t:   +1.57, max tau: 2.34e-04, (5/tau)^2: 4.59e+08. For the moment, maybe constant time.
meas:   45.58 M, max t:   +1.58, max tau: 2.34e-04, (5/tau)^2: 4.56e+08. For the moment, maybe constant time.
meas:   45.67 M, max t:   +1.61, max tau: 2.38e-04, (5/tau)^2: 4.42e+08. For the moment, maybe constant time.
meas:   45.76 M, max t:   +1.51, max tau: 2.23e-04, (5/tau)^2: 5.02e+08. For the moment, maybe constant time.
meas:   45.84 M, max t:   +1.54, max tau: 2.27e-04, (5/tau)^2: 4.85e+08. For the moment, maybe constant time.
meas:   51.19 M, max t:   +1.48, max tau: 2.06e-04, (5/tau)^2: 5.87e+08. For the moment, maybe constant time.
meas:   51.28 M, max t:   +1.51, max tau: 2.11e-04, (5/tau)^2: 5.60e+08. For the moment, maybe constant time.
meas:   51.38 M, max t:   +1.49, max tau: 2.08e-04, (5/tau)^2: 5.79e+08. For the moment, maybe constant time.
meas:   51.48 M, max t:   +1.54, max tau: 2.14e-04, (5/tau)^2: 5.45e+08. For the moment, maybe constant time.
meas:   46.30 M, max t:   +1.62, max tau: 2.38e-04, (5/tau)^2: 4.41e+08. For the moment, maybe constant time.
meas:   46.40 M, max t:   +1.64, max tau: 2.41e-04, (5/tau)^2: 4.32e+08. For the moment, maybe constant time.
meas:   51.78 M, max t:   +1.80, max tau: 2.50e-04, (5/tau)^2: 3.99e+08. For the moment, maybe constant time.
meas:   51.88 M, max t:   +1.84, max tau: 2.55e-04, (5/tau)^2: 3.83e+08. For the moment, maybe constant time.
meas:   51.97 M, max t:   +1.79, max tau: 2.48e-04, (5/tau)^2: 4.07e+08. For the moment, maybe constant time.
meas:   52.07 M, max t:   +1.82, max tau: 2.52e-04, (5/tau)^2: 3.92e+08. For the moment, maybe constant time.
meas:   52.17 M, max t:   +1.82, max tau: 2.52e-04, (5/tau)^2: 3.94e+08. For the moment, maybe constant time.
meas:   52.27 M, max t:   +1.85, max tau: 2.56e-04, (5/tau)^2: 3.82e+08. For the moment, maybe constant time.
meas:   52.37 M, max t:   +1.91, max tau: 2.64e-04, (5/tau)^2: 3.59e+08. For the moment, maybe constant time.
meas:   52.46 M, max t:   +1.84, max tau: 2.54e-04, (5/tau)^2: 3.88e+08. For the moment, maybe constant time.
meas:   52.56 M, max t:   +1.86, max tau: 2.57e-04, (5/tau)^2: 3.79e+08. For the moment, maybe constant time.
meas:   52.66 M, max t:   +1.93, max tau: 2.67e-04, (5/tau)^2: 3.52e+08. For the moment, maybe constant time.
meas:   52.76 M, max t:   +1.94, max tau: 2.67e-04, (5/tau)^2: 3.51e+08. For the moment, maybe constant time.
meas:   52.86 M, max t:   +1.89, max tau: 2.59e-04, (5/tau)^2: 3.71e+08. For the moment, maybe constant time.
meas:   52.96 M, max t:   +1.92, max tau: 2.64e-04, (5/tau)^2: 3.60e+08. For the moment, maybe constant time.
meas:   53.06 M, max t:   +1.85, max tau: 2.55e-04, (5/tau)^2: 3.86e+08. For the moment, maybe constant time.
meas:   53.15 M, max t:   +1.84, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   53.25 M, max t:   +1.81, max tau: 2.48e-04, (5/tau)^2: 4.06e+08. For the moment, maybe constant time.
meas:   53.35 M, max t:   +1.77, max tau: 2.43e-04, (5/tau)^2: 4.24e+08. For the moment, maybe constant time.
meas:   53.45 M, max t:   +1.80, max tau: 2.46e-04, (5/tau)^2: 4.12e+08. For the moment, maybe constant time.
meas:   53.55 M, max t:   +1.81, max tau: 2.47e-04, (5/tau)^2: 4.10e+08. For the moment, maybe constant time.
meas:   53.44 M, max t:   +1.79, max tau: 2.44e-04, (5/tau)^2: 4.19e+08. For the moment, maybe constant time.


==> eval/dudect_results/tea_wasm.dat <==
  2.96
  2.63
  2.51
  1.80
  2.02
  1.62
  2.29
  1.99
  1.88
  2.25
  2.46
  2.08
  1.95
  2.02
  2.22
  2.49
  2.69
  2.47
  2.71
  2.47
  2.44
  2.41
  2.41
  2.41
  2.35
  2.26
  2.38
  2.37
  2.50
  2.35
  2.27
  2.26
  2.24
  2.30
  2.07
  2.07
  2.10
  2.25
  2.27
  2.23
  2.09
  2.09
  2.06
  2.17
  2.21
  2.02
  1.86
  1.89
  2.03
  2.16
  2.08
  2.08
  2.13
  2.28
  2.29
  2.28
  2.41
  2.70
  2.75
  2.56
  2.55
  2.55
  2.54
  2.68
  2.77
  2.64
  2.89
  2.89
  2.79
  2.82
  2.78
  2.83
  2.79
  3.36
  3.36
  3.21
  3.21
  3.20
  3.20
  3.20
  3.20
  3.22
  2.49
  2.49
  2.49
  2.49
  2.50
  2.50
  2.49
  2.49
  2.45
  2.50
  2.50
  2.56
  2.56
  2.57
  2.57
  2.57
  2.76
  2.76
  2.76
  2.76
  2.76
  2.76
  2.76
  2.85
  2.85
  2.85
  2.85
  2.92
  2.92
  2.89
  2.89
  2.89
  2.73
  2.67
  2.65
  2.65
  2.72
  2.63
  2.62
  2.62
  2.68
  2.59
  2.58
  2.52
  2.52
  2.46
  2.46
  2.45
  2.49
  2.49
  2.49
  2.49
  2.57
  2.57
  2.53
  2.46
  2.39
  2.42
  2.40
  2.39
  2.46
  2.49
  2.56
  2.58
  2.52
  2.63
  2.60
  2.76
  2.73
  2.73
  2.68
  2.60
  2.62
  2.72
  2.76
  2.75
  2.66
  2.69
  2.66
  2.67
  2.62
  2.60
  2.57
  2.57
  2.57
  2.57
  2.54
  2.77
  2.77
  2.80
  2.80
  2.81
  2.81
  2.76
  2.55
  2.55
  2.55
  2.56
  2.53
  2.54
  2.53
  2.53
  2.51
  2.68
  2.62
  2.59
  2.60
  2.61
  2.69
  2.62
  2.69
  2.59
  2.50
  2.58
  2.72
  2.79
  2.63
  2.54
  2.51
  2.45
  2.53
  2.47
  2.40
  2.39
  2.44
  2.50
  2.46
  2.45
  2.54
  2.49
  2.49
  2.44
  2.46
  2.42
  2.40
  2.36
  2.37
  2.47
  2.49
  2.51
  2.53
  2.53
  2.62
  2.61
  2.61
  2.60
  2.53
  2.48
  2.52
  2.54
  2.50
  2.44
  2.44
  2.49
  2.48
  2.48
  2.62
  2.62
  2.62
  2.69
  2.60
  2.60
  2.55
  2.45
  2.50
  2.55
  2.50
  2.48
  2.51
  2.50
  2.68
  2.68
  2.68
  2.71
  2.63
  2.63
  2.60
  2.66
  2.70
  2.60
  2.63
  2.77
  2.65
  2.62
  2.62
  2.63
  2.60
  2.63
  2.79
  2.71
  2.75
  2.75
  2.75
  2.92
  2.93
  2.87
  2.87
  2.85
  2.86
  2.86
  2.88
  2.85
  2.85
  2.83
  2.77
  2.77
  2.85
  2.94
  2.94
  2.99
  2.99
  2.98
  2.98
  3.04
  3.04
  3.04
  3.05
  3.02
  2.99
  3.02
  3.10
  3.10
  3.17
  3.14
  3.14
  3.17
  3.19
  3.13
  3.21
  3.20
  3.41
  3.45
  3.46
  3.40
  3.40
  3.40
  3.44
  3.44
  3.41
  3.45
  3.46
  3.37
  3.40
  3.33
  3.31
  3.31
  3.30
  3.30
  3.27
  3.28
  3.36
  3.44
  3.40
  3.35
  3.36
  3.25
  3.20
  3.16
  3.17
  3.10
  3.07
  3.10
  2.99
  3.00
  3.00
  3.02
  3.03
  2.98
  3.11
  3.07
  3.07
  3.06
  3.05
  3.07
  3.07
  3.07
  3.07
  3.07
  3.11
  3.10
  3.11
  3.10
  3.11
  3.11
  3.03
  2.99
  2.98
  3.05
  3.05
  3.17
  3.17
  3.19
  3.31
  3.33
  3.37
  3.37
  3.46
  3.33
  3.28
  3.28
  3.13
  3.08
  3.08
  3.03
  3.04
  3.12
  3.17
  3.15
  3.11
  3.08
  3.10
  3.10
  3.08
  3.04
  3.03
  2.97
  2.92
  2.98
  3.01
  3.07
  3.04
  3.06
  3.05
  3.05
  3.05
  3.01
  3.02
  3.02
  3.02
  3.02
  3.02
  3.02
  3.04
  3.03
  2.97
  2.99
  3.02
  3.09
  3.06
  3.10
  3.20
  3.24
  3.26
  3.24
  3.29
  3.38
  3.42
  3.42
  3.42
  3.33
  3.27
  3.14
  3.14
  3.12
  3.09
  3.15
  3.15
  3.17
  3.18
  3.21
  3.23
  3.23
  3.23
  3.25
  3.19
  3.19
  3.20
  3.20
  3.20
  3.27
  3.25
  3.15
  3.15
  3.22
  3.22
  3.22
  3.18
  3.18
  3.23
  3.23
  3.23
  3.24
  3.24
  3.27
  3.24
  3.20
  3.20
  3.32
  3.32
  3.30
  3.30
  3.30
  3.28
  3.29
  3.28
  3.22
  3.20
  3.23
  3.24
  3.25
  3.26
  3.26
  3.29
  3.31
  3.28
  3.29
  3.28
  3.26
  3.29
  3.33
  3.31
  3.30
  3.30
  3.30
  3.36
  3.35
  3.36
  3.27
  3.30
  3.30
  3.29
  3.36
  3.37
  3.37
  3.34
  3.31
  3.25
  3.23
  3.23
  3.17
  3.13
  3.14
  3.17
  3.21
  3.22
  3.16
  3.28
  3.28
  3.27
  3.28
  3.31
  3.24
  3.24
  3.25
  3.17
  3.22
  3.19
  3.20
  3.20
  3.10
  3.12
  3.09
  3.07
  3.08
  3.08
  3.08
  3.06
  3.12
  3.11
  3.06
  3.04
  3.10
  3.07
  3.09
  3.09
  3.09
  3.09
  3.11
  3.08
  3.07
  3.07
  3.07
  3.00
  3.06
  3.04
  3.05
  3.07
  3.08
  3.11
  3.11
  3.07
  3.00
  3.06
  3.02
  3.03
  3.11
  3.21
  3.24
  3.25
  3.25
  3.27
  3.27
  3.27
  3.31
  3.27
  3.19
  3.12
  3.11
  3.11
  3.11
  3.14
  3.20
  3.22
  3.12
  3.12
  3.12
  3.12
  3.22
  3.22
  3.19
  3.19
  3.20
  3.20
  3.28
  3.32
  3.34
  3.34
  3.35
  3.43
  3.40
  3.35
  3.36
  3.32
  3.32
  3.31
  3.30
  3.24
  3.24
  3.31
  3.31
  3.27
  3.31
  3.29
  3.33
  3.30
  3.30
  3.32
  3.36
  3.38
  3.38
  3.42
  3.44
  3.43
  3.40
  3.43
  3.50
  3.46
  3.41
  3.36
  3.39
  3.41
  3.42
  3.44
  3.45
  3.46
  3.46
  3.48
  3.48
  3.45
  3.36
  3.37
  3.32
  3.32
  3.30
  3.30
  3.30
  3.32
  3.30
  3.30
  3.20
  3.13
  3.12
  3.11
  3.12
  3.12
  3.12
  3.09
  2.99
  2.98
  3.03
  3.03
  3.01
  3.04
  3.02
  3.07
  3.09
  3.09
  3.09
  3.08
  3.03
  3.06
  2.95
  2.94
  3.05
  3.00
  3.04
  3.03
  3.02
  3.03
  3.02
  2.95
  2.97
  2.96
  2.96
  2.98
  2.98
  2.95
  3.02
  3.08
  3.10
  3.10
  3.09
  3.11
  3.11
  3.08
  3.09
  3.05
  3.00
  3.00
  3.00
  3.00
  3.04
  3.08
  3.03
  3.02
  3.10
  3.13
  3.11
  3.14
  3.09
  3.05
  3.05
  3.07
  3.08
  3.10
  3.09
  3.10
  3.10
  3.09
  3.08
  3.02
  3.00
  2.98
  3.02
  3.06
  3.06
  3.04
  3.09
  3.13
  3.16
  3.16
  3.10
  3.09
  3.12
  3.10
  3.14
  3.19
  3.21
  3.21
  3.22
  3.11
  3.06
  3.10
  3.09
  3.07
  3.02
  3.00
  3.01
  3.01
  3.08
  3.07
  2.99
  3.05
  3.06
  3.11
  3.11
  3.10
  3.09
  3.09
  3.09
  3.15
  3.17
  3.16
  3.11
  3.04
  2.98
  3.00
  3.00
  2.97
  3.01
  2.96
  2.96
  2.91
  2.92
  2.96
  2.97
  2.93
  2.93
  2.93
  2.93
  2.93
  2.92
  2.92
  2.92
  2.95
  2.99
  2.97
  2.97
  2.94
  2.94
  2.91
  2.91
  2.90
  2.88
  2.88
  2.86
  2.89
  2.81
  2.81
  2.82
  2.82
  2.82
  2.79
  2.80
  2.73
  2.73
  2.82
  2.85
  2.82
  2.87
  2.87
  2.87
  2.77
  2.76
  2.80
  2.79
  2.79
  2.77
  2.75
  2.73
  2.71
  2.67
  2.68
  2.68
  2.70
  2.77
  2.79
  2.79
  2.83
  2.81
  2.81
  2.81
  2.84
  2.85
  2.79
  2.81
  2.81
  2.80
  2.75
  2.71
  2.68
  2.67
  2.68
  2.78
  2.75
  2.74
  2.74
  2.74
  2.74
  2.75
  2.75
  2.75
  2.67
  2.70
  2.66
  2.69
  2.71
  2.68
  2.68
  2.65
  2.65
  2.63
  2.70
  2.72
  2.79
  2.79
  2.83
  2.82
  2.86
  2.89
  2.89
  2.86
  2.87
  2.87
  2.87
  2.71
  2.71
  2.71
  2.70
  2.68
  2.69
  2.73
  2.73
  2.73
  2.73
  2.73
  2.78
  2.72
  2.72
  2.68
  2.68
  2.67
  2.65
  2.65
  2.64
  2.65
  2.68
  2.68
  2.65
  2.68
  2.74
  2.72
  2.73
  2.73
  2.70
  2.70
  2.68
  2.65
  2.65
  2.64
  2.61
  2.62
  2.59
  2.58
  2.56
  2.60
  2.60
  2.60
  2.62
  2.62
  2.64
  2.68
  2.69
  2.67
  2.67
  2.66
  2.68
  2.68
  2.68
  2.67
  2.57
  2.54
  2.53
  2.55
  2.54
  2.55
  2.54
  2.55
  2.54
  2.55
  2.57
  2.53
  2.57
  2.55
  2.59
  2.56
  2.57
  2.56
  2.57
  2.60
  2.59
  2.59
  2.56
  2.48
  2.51
  2.51
  2.53
  2.50
  2.54
  2.55
  2.58
  2.56
  2.58
  2.56
  2.54
  2.49
  2.50
  2.46
  2.46
  2.42
  2.42
  2.36
  2.37
  2.38
  2.39
  2.39
  2.36
  2.36
  2.37
  2.36
  2.36
  2.45
  2.47
  2.46
  2.43
  2.39
  2.37
  2.37
  2.37
  2.33
  2.32
  2.35
  2.31
  2.33
  2.35
  2.37
  2.37
  2.34
  2.33
  2.34
  2.35
  2.37
  2.39
  2.41
  2.41
  2.46
  2.51
  2.51
  2.51
  2.53
  2.54
  2.55
  2.47
  2.44
  2.41
  2.39
  2.44
  2.45
  2.44
  2.46
  2.46
  2.47
  2.47
  2.46
  2.44
  2.43
  2.41
  2.35
  2.40
  2.41
  2.40
  2.44
  2.50
  2.50
  2.52
  2.53
  2.51
  2.43
  2.47
  2.46
  2.45
  2.45
  2.48
  2.52
  2.55
  2.56
  2.58
  2.57
  2.59
  2.60
  2.62
  2.59
  2.57
  2.57
  2.57
  2.53
  2.53
  2.60
  2.60
  2.53
  2.54
  2.55
  2.52
  2.58
  2.58
  2.62
  2.64
  2.66
  2.60
  2.63
  2.61
  2.60
  2.64
  2.67
  2.65
  2.66
  2.66
  2.72
  2.70
  2.67
  2.67
  2.63
  2.67
  2.66
  2.62
  2.67
  2.66
  2.64
  2.69
  2.71
  2.71
  2.71
  2.67
  2.69
  2.74
  2.70
  2.68
  2.69
  2.68
  2.66
  2.68
  2.62
  2.58
  2.59
  2.52
  2.49
  2.47
  2.46
  2.46
  2.44
  2.39
  2.41
  2.45
  2.49
  2.54
  2.58
  2.56
  2.53
  2.49
  2.51
  2.53
  2.57
  2.61
  2.63
  2.64
  2.67
  2.68
  2.67
  2.70
  2.73
  2.80
  2.77
  2.75
  2.71
  2.73
  2.74
  2.70
  2.68
  2.69
  2.66
  2.65
  2.69
  2.66
  2.67
  2.67
  2.66
  2.63
  2.56
  2.58
  2.54
  2.53
  2.52
  2.53
  2.54
  2.57
  2.60
  2.62
  2.66
  2.63
  2.65
  2.72
  2.72
  2.73
  2.75
  2.74
  2.78
  2.75
  2.74
  2.81
  2.81
  2.84
  2.79
  2.76
  2.76
  2.76
  2.76
  2.78
  2.78
  2.79
  2.80
  2.82
  2.78
  2.76
  2.72
  2.72
  2.71
  2.72
  2.66
  2.67
  2.65
  2.62
  2.62
  2.61
  2.61
  2.59
  2.62
  2.60
  2.58
  2.58
  2.55
  2.52
  2.46
  2.44
  2.44
  2.44
  2.48
  2.47
  2.43
  2.46
  2.50
  2.52
  2.53
  2.49
  2.51
  2.51
  2.48
  2.47
  2.46
  2.43
  2.43
  2.40
  2.35
  2.31
  2.35
  2.32
  2.29
  2.27
  2.27
  2.33
  2.31
  2.30
  2.31
  2.32
  2.33
  2.34
  2.32
  2.32
  2.34
  2.32
  2.32
  2.28
  2.32
  2.29
  2.35
  2.35
  2.31
  2.30
  2.26
  2.27
  2.26
  2.31
  2.41
  2.36
  2.39
  2.40
  2.38
  2.37
  2.42
  2.38
  2.39
  2.42
  2.43
  2.42
  2.41
  2.40
  2.37
  2.38
  2.43
  2.40
  2.40
  2.41
  2.37
  2.41
  2.31
  2.31
  2.28
  2.29
  2.30
  2.30
  2.32
  2.31
  2.32
  2.35
  2.40
  2.39
  2.41
  2.47
  2.42
  2.44
  2.45
  2.44
  2.45
  2.47
  2.45
  2.44
  2.49
  2.53
  2.52
  2.54
  2.57
  2.60
  2.60
  2.57
  2.62
  2.64
  2.64
  2.65
  2.68
  2.65
  2.58
  2.62
  2.64
  2.61
  2.64
  2.69
  2.70
  2.70
  2.69
  2.72
  2.74
  2.75
  2.70
  2.74
  2.72
  2.71
  2.72
  2.74
  2.76
  2.75
  2.76
  2.68
  2.72
  2.70
  2.73
  2.76
  2.72
  2.72
  2.65
  2.68
  2.65
  2.65
  2.69
  2.72
  2.74
  2.76
  2.76
  2.82
  2.79
  2.81
  2.83
  2.82
  2.82
  2.84
  2.85
  2.83
  2.82
  2.81
  2.82
  2.78
  2.80
  2.82
  2.80
  2.82
  2.79
  2.83
  2.85
  2.86
  2.90
  2.89
  2.92
  2.93
  2.96
  2.93
  2.92
  2.91
  2.89
  2.88
  2.86
  2.89
  2.87
  2.85
  2.89
  2.91
  2.92
  2.92
  2.93
  2.94
  2.92
  2.91
  2.84
  2.91
  2.90
  2.86
  2.86
  2.90
  2.90
  2.90
  2.89
  2.91
  2.88
  2.86
  2.87
  2.89
  2.90
  2.89
  2.91
  2.95
  2.96
  2.91
  2.93
  2.95
  2.95
  2.92
  2.94
  2.93
  2.93
  2.92
  2.91
  2.91
  2.90
  2.90
  2.95
  2.94
  2.94
  2.93
  2.92
  2.93
  2.96
  2.94
  2.98
  2.99
  2.98
  2.99
  3.01
  3.02
  3.00
  3.02
  3.03
  3.03
  3.05
  3.02
  3.02
  3.01
  2.98
  3.03
  3.06
  3.06
  3.04
  3.04
  3.03
  3.02
  3.03
  3.06
  3.05
  3.04
  3.05
  3.00
  2.98
  2.98
  2.96
  2.97
  2.97
  2.96
  2.99
  2.97
  2.95
  2.90
  2.89
  2.89
  2.86
  2.90
  2.90
  2.89
  2.91
  2.92
  2.89
  2.90
  2.90
  2.89
  2.86
  2.87
  2.81
  2.82
  2.84
  2.84
  2.86
  2.89
  2.91
  2.93
  2.88
  2.87
  2.90
  2.88
  2.92
  2.87
  2.88
  2.90
  2.87
  2.86
  2.81
  2.82
  2.80
  2.80
  2.79
  2.78
  2.75
  2.77
  2.76
  2.78
  2.83
  2.85
  2.88
  2.91
  2.86
  2.90
  2.91
  2.97
  2.98
  2.96
  2.93
  2.92
  2.94
  2.92
  2.99
  3.00
  3.06
  3.07
  3.07
  3.06
  3.03
  3.04
  3.06
  3.05
  3.09
  3.10
  3.12
  3.11
  3.10
  3.14
  3.20
  3.20
  3.20
  3.19
  3.18
  3.15
  3.14
  3.11
  3.05
  3.01
  3.02
  3.02
  3.04
  3.05
  3.03
  3.03
  3.05
  3.06
  3.05
  3.06
  3.04
  3.06
  3.04
  3.05
  3.06
  3.09
  3.10
  3.11
  3.13
  3.16
  3.16
  3.15
  3.13
  3.13
  3.12
  3.10
  3.09
  3.12
  3.15
  3.17
  3.19
  3.22
  3.29
  3.29
  3.30
  3.30
  3.29
  3.29
  3.29
  3.27
  3.26
  3.26
  3.22
  3.21
  3.24
  3.23
  3.22
  3.22
  3.23
  3.22
  3.20
  3.19
  3.22
  3.22
  3.21
  3.20
  3.22
  3.24
  3.20
  3.21
  3.19
  3.20
  3.19
  3.17
  3.15
  3.20
  3.18
  3.23
  3.24
  3.29
  3.26
  3.28
  3.31
  3.33
  3.30
  3.30
  3.32
  3.27
  3.29
  3.28
  3.27
  3.25
  3.26
  3.27
  3.21
  3.24
  3.24
  3.26
  3.33
  3.32
  3.32
  3.33
  3.31
  3.34
  3.35
  3.37
  3.35
  3.33
  3.39
  3.40
  3.42
  3.44
  3.44
  3.44
  3.43
  3.41
  3.42
  3.44
  3.47
  3.45
  3.50
  3.49
  3.48
  3.46
  3.47
  3.50
  3.49
  3.48
  3.48
  3.50
  3.48
  3.48
  3.48
  3.47
  3.49
  3.50
  3.49
  3.48
  3.47
  3.45
  3.39
  3.36
  3.32
  3.31
  3.35
  3.33
  3.34
  3.36
  3.37
  3.34
  3.35
  3.31
  3.30
  3.35
  3.35
  3.36
  3.38
  3.38
  3.35
  3.36
  3.36
  3.38
  3.43
  3.42
  3.44
  3.49
  3.48
  3.47
  3.44
  3.41
  3.38
  3.37
  3.37
  3.34
  3.31
  3.33
  3.32
  3.27
  3.30
  3.29
  3.37
  3.39
  3.37
  3.37
  3.34
  3.36
  3.34
  3.37
  3.36
  3.39
  3.36
  3.36
  3.32
  3.36
  3.33
  3.34
  3.34
  3.32
  3.36
  3.39
  3.42
  3.44
  3.40
  3.38
  3.38
  3.38
  3.42
  3.42
  3.44
  3.39
  3.36
  3.38
  3.39
  3.39
  3.41
  3.42
  3.41
  3.43
  3.43
  3.43
  3.44
  3.45
  3.42
  3.44
  3.43
  3.43
  3.42
  3.40
  3.39
  3.37
  3.40
  3.39
  3.40
  3.41
  3.40
  3.41
  3.44
  3.46
  3.46
  3.46
  3.49
  3.51
  3.51
  3.49
  3.50
  3.54
  3.52
  3.54
  3.53
  3.54
  3.53
  3.58
  3.58
  3.58
  3.58
  3.53
  3.51
  3.50
  3.49
  3.47
  3.51
  3.51
  3.50
  3.48
  3.46
  3.44
  3.40
  3.37
  3.39
  3.40
  3.39
  3.38
  3.39
  3.42
  3.42
  3.41
  3.41
  3.42
  3.42
  3.40
  3.41
  3.44
  3.44
  3.46
  3.47
  3.44
  3.42
  3.45
  3.44
  3.46
  3.46
  3.46
  3.47
  3.49
  3.52
  3.51
  3.49
  3.50
  3.50
  3.53
  3.53
  3.55
  3.57
  3.60
  3.58
  3.53
  3.52
  3.51
  3.49
  3.50
  3.51
  3.53
  3.53
  3.47
  3.39
  3.39
  3.40
  3.38
  3.40
  3.41
  3.44
  3.44
  3.45
  3.47
  3.52
  3.54
  3.54
  3.55
  3.56
  3.56
  3.56
  3.57
  3.56
  3.56
  3.58
  3.56
  3.57
  3.57
  3.57
  3.55
  3.55
  3.55
  3.56
  3.57
  3.59
  3.59
  3.60
  3.58
  3.56
  3.56
  3.61
  3.64
  3.61
  3.62
  3.61
  3.62
  3.63
  3.64
  3.65
  3.64
  3.64
  3.65
  3.65
  3.65
  3.66
  3.62
  3.60
  3.60
  3.59
  3.59
  3.60
  3.67
  3.66
  3.66
  3.66
  3.68
  3.68
  3.70
  3.76
  3.76
  3.76
  3.75
  3.76
  3.80
  3.84
  3.85
  3.85
  3.93
  3.90
  3.89
  3.89
  3.92
  3.92
  3.91
  3.90
  3.89
  3.87
  3.91
  3.93
  3.94
  3.94
  3.93
  3.92
  3.94
  3.92
  3.90
  3.89
  3.85
  3.88
  3.87
  3.89
  3.89
  3.88
  3.89
  3.89
  3.89
  3.89
  3.92
  3.92
  3.90
  3.90
  3.90
  3.89
  3.89
  3.88
  3.89
  3.87
  3.88
  3.92
  3.88
  3.87
  3.85
  3.83
  3.82
  3.81
  3.76
  3.75
  3.76
  3.74
  3.75
  3.78
  3.77
  3.77
  3.72
  3.72
  3.72
  3.71
  3.72
  3.73
  3.74
  3.75
  3.77
  3.78
  3.70
  3.69
  3.72
  3.69
  3.70
  3.71
  3.71
  3.71
  3.72
  3.71
  3.70
  3.68
  3.70
  3.72
  3.72
  3.74
  3.72
  3.72
  3.72
  3.74
  3.74
  3.71
  3.70
  3.70
  3.68
  3.70
  3.70
  3.70
  3.70
  3.68
  3.67
  3.66
  3.68
  3.66
  3.70
  3.70
  3.72
  3.75
  3.75
  3.74
  3.72
  3.69
  3.70
  3.70
  3.73
  3.72
  3.73
  3.72
  3.72
  3.71
  3.70
  3.69
  3.68
  3.67
  3.64
  3.65
  3.63
  3.62
  3.62
  3.64
  3.63
  3.60
  3.61
  3.63
  3.66
  3.69
  3.67
  3.64
  3.62
  3.60
  3.67
  3.68
  3.71
  3.73
  3.75
  3.73
  3.77
  3.74
  3.73
  3.69
  3.69
  3.68
  3.68
  3.72
  3.70
  3.62
  3.61
  3.65
  3.67
  3.68
  3.67
  3.67
  3.70
  3.68
  3.67
  3.70
  3.69
  3.70
  3.70
  3.68
  3.66
  3.63
  3.60
  3.61
  3.62
  3.64
  3.64
  3.64
  3.65
  3.65
  3.65
  3.65
  3.65
  3.64
  3.63
  3.60
  3.60
  3.61
  3.62
  3.61
  3.61
  3.62
  3.64
  3.60
  3.58
  3.56
  3.58
  3.61
  3.60
  3.62
  3.63
  3.66
  3.66
  3.67
  3.68
  3.70
  3.68
  3.68
  3.68
  3.66
  3.69
  3.72
  3.73
  3.74
  3.74
  3.79
  3.78
  3.78
  3.82
  3.84
  3.85
  3.86
  3.89
  3.92
  3.97
  3.98
  3.97
  3.93
  3.86
  3.88
  3.88
  3.86
  3.90
  3.91
  3.91
  3.91
  3.90
  3.95
  3.95
  3.95
  3.89
  3.88
  3.87
  3.86
  3.86
  3.86
  3.91
  3.93
  3.94
  3.93
  3.96
  3.95
  3.95
  3.93
  3.96
  3.94
  3.97
  4.00
  3.98
  3.93
  3.94
  3.93
  3.96
  3.93
  3.90
  3.91
  3.98
  3.99
  3.97
  3.98
  3.98
  3.96
  3.98
  3.98
  3.99
  3.99
  3.96
  3.92
  3.88
  3.89
  3.90
  3.88
  3.90
  3.83
  3.85
  3.85
  3.84
  3.84
  3.85
  3.87
  3.89
  3.92
  3.92
  3.91
  3.92
  3.95
  4.01
  4.01
  3.98
  3.99
  3.99
  3.98
  3.97
  3.97
  3.96
  3.94
  3.94
  3.92
  3.92
  3.92
  3.94
  3.96
  3.97
  3.99
  3.96
  3.97
  3.93
  3.94
  3.94
  3.94
  3.94
  3.93
  3.94
  3.96
  3.93
  3.92
  3.90
  3.88
  3.89
  3.88
  3.90
  3.90
  3.88
  3.90
  3.90
  3.91
  3.92
  3.89
  3.89
  3.93
  3.95
  3.93
  3.93
  3.94
  3.92
  3.93
  3.91
  3.90
  3.93
  3.94
  3.93
  3.93
  3.89
  3.91
  3.92
  3.92
  3.93
  3.93
  3.92
  3.90
  3.97
  3.97
  3.96
  3.96
  3.92
  3.89
  3.87
  3.87
  3.87
  3.87
  3.87
  3.87
  3.86
  3.86
  3.88
  3.89
  3.90
  3.90
  3.95
  3.93
  3.92
  3.90
  3.89
  3.91
  3.92
  3.91
  3.92
  3.94
  3.96
  3.95
  3.97
  3.98
  3.96
  3.96
  3.98
  3.95
  3.95
  3.91
  3.91
  3.95
  3.95
  3.97
  3.95
  3.94
  3.95
  3.94
  3.93
  3.94
  3.93
  3.94
  3.95
  3.99
  3.98
  3.99
  3.97
  3.98
  3.97
  3.98
  3.99
  4.01
  4.00
  4.06
  4.08
  4.09
  4.07
  4.09
  4.06
  4.09
  4.09
  4.11
  4.12
  4.12
  4.09
  4.07
  4.10
  4.09
  4.05
  4.04
  4.04
  4.02
  3.99
  4.00
  3.98
  3.97
  3.97
  3.97
  3.96
  4.00
  4.00
  4.02
  4.01
  3.98
  4.00
  3.99
  3.97
  3.95
  3.95
  3.96
  3.95
  3.96
  3.99
  3.99
  3.95
  3.95
  3.94
  3.96
  3.94
  3.93
  3.94
  3.95
  3.93
  3.94
  3.93
  3.88
  3.93
  3.95
  3.96
  4.01
  3.99
  3.97
  3.96
  3.93
  3.92
  3.92
  3.91
  3.91
  3.91
  3.92
  3.91
  3.93
  3.96
  3.95
  3.95
  3.93
  3.92
  3.90
  3.90
  3.90
  3.89
  3.91
  3.90
  3.88
  3.88
  3.87
  3.88
  3.89
  3.89
  3.87
  3.87
  3.88
  3.87
  3.88
  3.87
  3.88
  3.91
  3.94
  3.94
  3.95
  3.97
  3.97
  3.96
  3.96
  3.97
  3.97
  3.97
  3.99
  4.00
  4.00
  4.02
  3.99
  4.00
  3.96
  3.98
  3.97
  3.99
  3.92
  3.93
  3.93
  3.93
  3.89
  3.90
  3.88
  3.89
  3.85
  3.85
  3.87
  3.86
  3.89
  3.89
  3.86
  3.82
  3.87
  3.87
  3.87
  3.88
  3.88
  3.87
  3.84
  3.81
  3.79
  3.76
  3.79
  3.80
  3.79
  3.79
  3.78
  3.78
  3.77
  3.83
  3.82
  3.86
  3.85
  3.83
  3.87
  3.87
  3.87
  3.86
  3.85
  3.88
  3.88
  3.88
  3.87
  3.85
  3.84
  3.87
  3.90
  3.89
  3.88
  3.88
  3.87
  3.86
  3.86
  3.84
  3.83
  3.84
  3.85
  3.85
  3.82
  3.83
  3.85
  3.86
  3.84
  3.84
  3.82
  3.80
  3.76
  3.76
  3.81
  3.83
  3.84
  3.85
  3.85
  3.89
  3.87
  3.87
  3.91
  3.88
  3.87
  3.85
  3.83
  3.81
  3.81
  3.82
  3.85
  3.88
  3.88
  3.88
  3.87
  3.88
  3.89
  3.90
  3.88
  3.88
  3.86
  3.86
  3.87
  3.87
  3.85
  3.86
  3.86
  3.87
  3.86
  3.82
  3.81
  3.78
  3.76
  3.77
  3.79
  3.78
  3.77
  3.76
  3.72
  3.72
  3.71
  3.71
  3.69
  3.67
  3.68
  3.70
  3.70
  3.65
  3.62
  3.64
  3.64
  3.65
  3.63
  3.61
  3.68
  3.66
  3.66
  3.73
  3.72
  3.75
  3.74
  3.72
  3.76
  3.76
  3.75
  3.76
  3.75
  3.74
  3.72
  3.72
  3.72
  3.73
  3.74
  3.75
  3.76
  3.74
  3.74
  3.75
  3.74
  3.76
  3.73
  3.74
  3.76
  3.75
  3.75
  3.75
  3.74
  3.79
  3.81
  3.81
  3.84
  3.81
  3.81
  3.79
  3.80
  3.81
  3.85
  3.85
  3.90
  3.91
  3.88
  3.91
  3.92
  3.91
  3.90
  3.88
  3.89
  3.93
  3.95
  3.97
  3.94
  3.95
  3.95
  3.95
  3.96
  3.95
  4.00
  4.00
  3.99
  3.99
  4.02
  4.00
  4.01
  4.03
  4.03
  3.99
  3.99
  3.99
  3.99
  3.99
  4.00
  4.01
  4.00
  3.99
  4.00
  4.04
  4.02
  4.02
  4.04
  4.04
  4.05
  4.04
  4.02
  4.02
  4.01
  4.02
  4.01
  3.99
  3.99
  3.98
  3.98
  4.00
  4.00
  3.95
  3.93
  3.91
  3.92
  3.95
  3.95
  3.97
  3.95
  3.95
  3.95
  3.95
  3.98
  3.98
  3.99
  3.97
  3.95
  3.95
  3.94
  3.92
  3.93
  3.94
  3.96
  3.96
  3.98
  3.97
  3.96
  3.96
  3.95
  3.94
  3.94
  3.96
  3.92
  3.90
  3.89
  3.90
  3.89
  3.89
  3.86
  3.85
  3.80
  3.83
  3.82
  3.82
  3.82
  3.83
  3.80
  3.73
  3.75
  3.74
  3.73
  3.74
  3.78
  3.81
  3.84
  3.86
  3.82
  3.80
  3.79
  3.81
  3.79
  3.79
  3.80
  3.83
  3.82
  3.84
  3.80
  3.75
  3.72
  3.70
  3.67
  3.69
  3.68
  3.73
  3.73
  3.71
  3.70
  3.71
  3.73
  3.70
  3.72
  3.67
  3.65
  3.64
  3.63
  3.62
  3.60
  3.62
  3.63
  3.62
  3.63
  3.59
  3.58
  3.55
  3.56
  3.59
  3.57
  3.56
  3.53
  3.53
  3.51
  3.49
  3.54
  3.57
  3.57
  3.58
  3.57
  3.59
  3.56
  3.54
  3.56
  3.55
  3.54
  3.56
  3.57
  3.59
  3.61
  3.61
  3.60
  3.58
  3.58
  3.61
  3.61
  3.65
  3.65
  3.66
  3.67
  3.66
  3.68
  3.67
  3.67
  3.65
  3.62
  3.62
  3.60
  3.61
  3.59
  3.63
  3.63
  3.62
  3.63
  3.65
  3.64
  3.63
  3.63
  3.63
  3.61
  3.62
  3.64
  3.62
  3.61
  3.62
  3.61
  3.60
  3.59
  3.59
  3.58
  3.59
  3.59
  3.56
  3.58
  3.57
  3.55
  3.52
  3.53
  3.63
  3.61
  3.58
  3.57
  3.58
  3.58
  3.60
  3.61
  3.61
  3.65
  3.64
  3.63
  3.65
  3.65
  3.66
  3.65
  3.65
  3.63
  3.63
  3.59
  3.61
  3.63
  3.60
  3.61
  3.61
  3.61
  3.60
  3.62
  3.61
  3.62
  3.60
  3.63
  3.63
  3.65
  3.67
  3.66
  3.69
  3.68
  3.64
  3.66
  3.65
  3.65
  3.66
  3.68
  3.67
  3.69
  3.70
  3.71
  3.72
  3.73
  3.71
  3.72
  3.72
  3.70
  3.71
  3.70
  3.70
  3.72
  3.72
  3.73
  3.70
  3.69
  3.70
  3.69
  3.70
  3.69
  3.68
  3.69
  3.69
  3.67
  3.66
  3.66
  3.66
  3.68
  3.68
  3.69
  3.68
  3.71
  3.68
  3.68
  3.66
  3.68
  3.68
  3.68
  3.68
  3.66
  3.69
  3.68
  3.67
  3.67
  3.65
  3.66
  3.67
  3.68
  3.67
  3.66
  3.64
  3.64
  3.63
  3.64
  3.66
  3.66
  3.65
  3.64
  3.68
  3.71
  3.71
  3.75
  3.78
  3.82
  3.80
  3.78
  3.77
  3.78
  3.79
  3.76
  3.75
  3.75
  3.77
  3.76
  3.78
  3.82
  3.83
  3.86
  3.86
  3.86
  3.88
  3.88
  3.88
  3.86
  3.89
  3.88
  3.89
  3.93
  3.89
  3.89
  3.87
  3.88
  3.87
  3.89
  3.89
  3.91
  3.89
  3.92
  3.87
  3.87
  3.88
  3.88
  3.88
  3.90
  3.90
  3.89
  3.88
  3.87
  3.85
  3.88
  3.87
  3.87
  3.88
  3.91
  3.87
  3.88
  3.88
  3.88
  3.88
  3.87
  3.89
  3.89
  3.86
  3.91
  3.90
  3.93
  3.94
  3.93
  3.91
  3.90
  3.87
  3.85
  3.85
  3.87
  3.86
  3.89
  3.89
  3.90
  3.87
  3.86
  3.85
  3.85
  3.84
  3.87
  3.85
  3.82
  3.80
  3.80
  3.79
  3.79
  3.85
  3.84
  3.83
  3.81
  3.81
  3.78
  3.75
  3.77
  3.77
  3.74
  3.75
  3.78
  3.81
  3.81
  3.82
  3.83
  3.82
  3.82
  3.79
  3.81
  3.82
  3.81
  3.90
  3.89
  3.89
  3.88
  3.88
  3.90
  3.91
  3.88
  3.85
  3.88
  3.86
  3.88
  3.90
  3.90
  3.91
  3.89
  3.87
  3.87
  3.90
  3.92
  3.93
  3.92
  3.94
  3.95
  3.97
  4.01
  4.02
  4.03
  4.01
  3.99
  3.98
  3.97
  3.93
  3.93
  3.97
  3.97
  3.92
  3.93
  3.95
  3.92
  3.92
  3.92
  3.90
  3.94
  3.95
  3.93
  3.94
  3.91
  3.92
  3.92
  3.89
  3.90
  3.93
  3.92
  3.94
  3.93
  3.92
  3.91
  3.91
  3.90
  3.87
  3.88
  3.94
  3.95
  3.94
  3.93
  3.91
  3.90
  3.91
  3.91
  3.90
  3.89
  3.88
  3.91
  3.89
  3.87
  3.88
  3.90
  3.89
  3.87
  3.90
  3.91
  3.91
  3.90
  3.88
  3.90
  3.90
  3.88
  3.89
  3.93
  3.93
  3.91
  3.92
  3.92
  3.90
  3.89
  3.89
  3.90
  3.92
  3.92
  3.96
  3.92
  3.92
  3.90
  3.88
  3.88
  3.87
  3.88
  3.88
  3.88
  3.90
  3.89
  3.89
  3.89
  3.91
  3.89
  3.93
  3.89
  3.89
  3.87
  3.87
  3.85
  3.83
  3.83
  3.83
  3.83
  3.81
  3.82
  3.83
  3.83
  3.84
  3.86
  3.85
  3.86
  3.84
  3.84
  3.84
  3.83
  3.86
  3.82
  3.82
  3.83
  3.80
  3.79
  3.80
  3.80
  3.74
  3.76
  3.73
  3.74
  3.77
  3.76
  3.77
  3.75
  3.74
  3.72
  3.68
  3.68
  3.67
  3.66
  3.67
  3.69
  3.69
  3.68
  3.68
  3.66
  3.66
  3.65
  3.66
  3.67
  3.65
  3.64
  3.63
  3.64
  3.62
  3.61
  3.61
  3.61
  3.60
  3.60
  3.60
  3.60
  3.59
  3.59
  3.59
  3.61
  3.61
  3.60
  3.60
  3.61
  3.60
  3.65
  3.67
  3.66
  3.66
  3.68
  3.69
  3.69
  3.69
  3.68
  3.72
  3.72
  3.73
  3.73
  3.75
  3.75
  3.76
  3.76
  3.75
  3.73
  3.76
  3.74
  3.76
  3.74
  3.74
  3.71
  3.69
  3.71
  3.72
  3.71
  3.71
  3.71
  3.73
  3.74
  3.78
  3.78
  3.78
  3.81
  3.80
  3.78
  3.78
  3.77
  3.75
  3.78
  3.76
  3.76
  3.80
  3.81
  3.79
  3.80
  3.81
  3.79
  3.79
  3.81
  3.82
  3.83
  3.84
  3.84
  3.82
  3.83
  3.85
  3.82
  3.81
  3.81
  3.78
  3.79
  3.80
  3.83
  3.82
  3.80
  3.81
  3.81
  3.79
  3.76
  3.78
  3.79
  3.80
  3.79
  3.76
  3.76
  3.77
  3.77
  3.77
  3.78
  3.79
  3.79
  3.79
  3.80
  3.82
  3.83
  3.87
  3.85
  3.84
  3.84
  3.87
  3.84
  3.85
  3.85
  3.88
  3.89
  3.86
  3.86
  3.88
  3.88
  3.89
  3.90
  3.89
  3.89
  3.87
  3.87
  3.89
  3.87
  3.87
  3.85
  3.85
  3.83
  3.83
  3.82
  3.82
  3.82
  3.84
  3.86
  3.86
  3.89
  3.89
  3.90
  3.92
  3.93
  3.93
  3.94
  3.95
  3.95
  3.95
  3.97
  3.96
  3.94
  3.93
  3.93
  3.94
  3.95
  3.94
  3.89
  3.88
  3.87
  3.90
  3.90
  3.92
  3.90
  3.90
  3.92
  3.94
  3.94
  3.99
  3.98
  3.97
  3.98
  3.98
  4.00
  3.97
  3.98
  3.98
  4.00
  3.98
  4.01
  4.00
  3.98
  3.97
  3.98
  3.98
  3.97
  3.99
  3.98
  3.98
  3.98
  3.98
  4.02
  4.01
  4.01
  3.99
  4.01
  4.00
  3.98
  3.98
  3.99
  3.97
  3.94
  3.93
  3.93
  3.92
  3.93
  3.94
  3.95
  3.96
  3.96
  3.95
  3.94
  3.93
  3.92
  3.87
  3.88


==> eval/dudect_results/tea_wasm.txt <==
meas:    0.10 M, max t:   +2.96, max tau: 9.55e-03, (5/tau)^2: 2.74e+05. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.63, max tau: 5.98e-03, (5/tau)^2: 6.98e+05. For the moment, maybe constant time.
meas:    0.29 M, max t:   +2.51, max tau: 4.66e-03, (5/tau)^2: 1.15e+06. For the moment, maybe constant time.
meas:    0.23 M, max t:   +1.80, max tau: 3.74e-03, (5/tau)^2: 1.79e+06. For the moment, maybe constant time.
meas:    0.29 M, max t:   +2.02, max tau: 3.76e-03, (5/tau)^2: 1.77e+06. For the moment, maybe constant time.
meas:    0.35 M, max t:   +1.62, max tau: 2.74e-03, (5/tau)^2: 3.32e+06. For the moment, maybe constant time.
meas:    0.68 M, max t:   +2.29, max tau: 2.77e-03, (5/tau)^2: 3.27e+06. For the moment, maybe constant time.
meas:    0.77 M, max t:   +1.99, max tau: 2.26e-03, (5/tau)^2: 4.88e+06. For the moment, maybe constant time.
meas:    0.84 M, max t:   +1.88, max tau: 2.05e-03, (5/tau)^2: 5.94e+06. For the moment, maybe constant time.
meas:    0.97 M, max t:   +2.25, max tau: 2.27e-03, (5/tau)^2: 4.83e+06. For the moment, maybe constant time.
meas:    1.06 M, max t:   +2.46, max tau: 2.39e-03, (5/tau)^2: 4.38e+06. For the moment, maybe constant time.
meas:    1.16 M, max t:   +2.08, max tau: 1.93e-03, (5/tau)^2: 6.68e+06. For the moment, maybe constant time.
meas:    0.98 M, max t:   +1.95, max tau: 1.97e-03, (5/tau)^2: 6.43e+06. For the moment, maybe constant time.
meas:    1.36 M, max t:   +2.02, max tau: 1.73e-03, (5/tau)^2: 8.31e+06. For the moment, maybe constant time.
meas:    1.13 M, max t:   +2.22, max tau: 2.09e-03, (5/tau)^2: 5.74e+06. For the moment, maybe constant time.
meas:    1.50 M, max t:   +2.49, max tau: 2.04e-03, (5/tau)^2: 6.03e+06. For the moment, maybe constant time.
meas:    1.59 M, max t:   +2.69, max tau: 2.13e-03, (5/tau)^2: 5.49e+06. For the moment, maybe constant time.
meas:    1.69 M, max t:   +2.47, max tau: 1.90e-03, (5/tau)^2: 6.91e+06. For the moment, maybe constant time.
meas:    1.78 M, max t:   +2.71, max tau: 2.03e-03, (5/tau)^2: 6.04e+06. For the moment, maybe constant time.
meas:    1.88 M, max t:   +2.47, max tau: 1.81e-03, (5/tau)^2: 7.66e+06. For the moment, maybe constant time.
meas:    1.98 M, max t:   +2.44, max tau: 1.73e-03, (5/tau)^2: 8.33e+06. For the moment, maybe constant time.
meas:    0.03 M, max t:   +2.41, max tau: 1.41e-02, (5/tau)^2: 1.25e+05. For the moment, maybe constant time.
meas:    0.03 M, max t:   +2.41, max tau: 1.41e-02, (5/tau)^2: 1.25e+05. For the moment, maybe constant time.
meas:    0.03 M, max t:   +2.41, max tau: 1.41e-02, (5/tau)^2: 1.25e+05. For the moment, maybe constant time.
meas:    2.35 M, max t:   +2.35, max tau: 1.54e-03, (5/tau)^2: 1.06e+07. For the moment, maybe constant time.
meas:    0.03 M, max t:   +2.26, max tau: 1.32e-02, (5/tau)^2: 1.43e+05. For the moment, maybe constant time.
meas:    2.53 M, max t:   +2.38, max tau: 1.50e-03, (5/tau)^2: 1.12e+07. For the moment, maybe constant time.
meas:    2.63 M, max t:   +2.37, max tau: 1.46e-03, (5/tau)^2: 1.17e+07. For the moment, maybe constant time.
meas:    2.72 M, max t:   +2.50, max tau: 1.51e-03, (5/tau)^2: 1.09e+07. For the moment, maybe constant time.
meas:    2.82 M, max t:   +2.35, max tau: 1.40e-03, (5/tau)^2: 1.27e+07. For the moment, maybe constant time.
meas:    2.25 M, max t:   +2.27, max tau: 1.52e-03, (5/tau)^2: 1.09e+07. For the moment, maybe constant time.
meas:    3.00 M, max t:   +2.26, max tau: 1.30e-03, (5/tau)^2: 1.48e+07. For the moment, maybe constant time.
meas:    2.77 M, max t:   +2.24, max tau: 1.35e-03, (5/tau)^2: 1.38e+07. For the moment, maybe constant time.
meas:    2.86 M, max t:   +2.30, max tau: 1.36e-03, (5/tau)^2: 1.35e+07. For the moment, maybe constant time.
meas:    3.28 M, max t:   +2.07, max tau: 1.14e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    2.64 M, max t:   +2.07, max tau: 1.27e-03, (5/tau)^2: 1.55e+07. For the moment, maybe constant time.
meas:    2.72 M, max t:   +2.10, max tau: 1.27e-03, (5/tau)^2: 1.54e+07. For the moment, maybe constant time.
meas:    2.81 M, max t:   +2.25, max tau: 1.34e-03, (5/tau)^2: 1.38e+07. For the moment, maybe constant time.
meas:    2.82 M, max t:   +2.27, max tau: 1.35e-03, (5/tau)^2: 1.37e+07. For the moment, maybe constant time.
meas:    2.90 M, max t:   +2.23, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    2.97 M, max t:   +2.09, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    3.05 M, max t:   +2.09, max tau: 1.20e-03, (5/tau)^2: 1.75e+07. For the moment, maybe constant time.
meas:    3.13 M, max t:   +2.06, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    3.18 M, max t:   +2.17, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    3.27 M, max t:   +2.21, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    3.34 M, max t:   +2.02, max tau: 1.11e-03, (5/tau)^2: 2.05e+07. For the moment, maybe constant time.
meas:    3.42 M, max t:   +1.86, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:    4.24 M, max t:   +1.89, max tau: 9.16e-04, (5/tau)^2: 2.98e+07. For the moment, maybe constant time.
meas:    0.05 M, max t:   +2.03, max tau: 9.59e-03, (5/tau)^2: 2.72e+05. For the moment, maybe constant time.
meas:    4.42 M, max t:   +2.16, max tau: 1.03e-03, (5/tau)^2: 2.38e+07. For the moment, maybe constant time.
meas:    0.05 M, max t:   +2.08, max tau: 9.81e-03, (5/tau)^2: 2.60e+05. For the moment, maybe constant time.
meas:    0.05 M, max t:   +2.08, max tau: 9.81e-03, (5/tau)^2: 2.60e+05. For the moment, maybe constant time.
meas:    3.82 M, max t:   +2.13, max tau: 1.09e-03, (5/tau)^2: 2.11e+07. For the moment, maybe constant time.
meas:    3.89 M, max t:   +2.28, max tau: 1.15e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    3.92 M, max t:   +2.29, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    4.01 M, max t:   +2.28, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    4.07 M, max t:   +2.41, max tau: 1.19e-03, (5/tau)^2: 1.75e+07. For the moment, maybe constant time.
meas:    4.16 M, max t:   +2.70, max tau: 1.32e-03, (5/tau)^2: 1.43e+07. For the moment, maybe constant time.
meas:    4.22 M, max t:   +2.75, max tau: 1.34e-03, (5/tau)^2: 1.39e+07. For the moment, maybe constant time.
meas:    4.30 M, max t:   +2.56, max tau: 1.23e-03, (5/tau)^2: 1.64e+07. For the moment, maybe constant time.
meas:    4.37 M, max t:   +2.55, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    4.45 M, max t:   +2.55, max tau: 1.21e-03, (5/tau)^2: 1.71e+07. For the moment, maybe constant time.
meas:    4.53 M, max t:   +2.54, max tau: 1.20e-03, (5/tau)^2: 1.75e+07. For the moment, maybe constant time.
meas:    4.70 M, max t:   +2.68, max tau: 1.24e-03, (5/tau)^2: 1.63e+07. For the moment, maybe constant time.
meas:    4.78 M, max t:   +2.77, max tau: 1.26e-03, (5/tau)^2: 1.56e+07. For the moment, maybe constant time.
meas:    4.77 M, max t:   +2.64, max tau: 1.21e-03, (5/tau)^2: 1.72e+07. For the moment, maybe constant time.
meas:    0.07 M, max t:   +2.89, max tau: 1.11e-02, (5/tau)^2: 2.02e+05. For the moment, maybe constant time.
meas:    0.07 M, max t:   +2.89, max tau: 1.11e-02, (5/tau)^2: 2.02e+05. For the moment, maybe constant time.
meas:    0.07 M, max t:   +2.79, max tau: 1.07e-02, (5/tau)^2: 2.17e+05. For the moment, maybe constant time.
meas:    5.09 M, max t:   +2.82, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    0.07 M, max t:   +2.78, max tau: 1.07e-02, (5/tau)^2: 2.18e+05. For the moment, maybe constant time.
meas:    5.24 M, max t:   +2.83, max tau: 1.24e-03, (5/tau)^2: 1.63e+07. For the moment, maybe constant time.
meas:    5.30 M, max t:   +2.79, max tau: 1.21e-03, (5/tau)^2: 1.70e+07. For the moment, maybe constant time.
meas:    0.08 M, max t:   +3.36, max tau: 1.21e-02, (5/tau)^2: 1.69e+05. For the moment, maybe constant time.
meas:    0.08 M, max t:   +3.36, max tau: 1.21e-02, (5/tau)^2: 1.69e+05. For the moment, maybe constant time.
meas:    0.08 M, max t:   +3.21, max tau: 1.15e-02, (5/tau)^2: 1.89e+05. For the moment, maybe constant time.
meas:    0.08 M, max t:   +3.21, max tau: 1.15e-02, (5/tau)^2: 1.89e+05. For the moment, maybe constant time.
meas:    0.08 M, max t:   +3.20, max tau: 1.14e-02, (5/tau)^2: 1.91e+05. For the moment, maybe constant time.
meas:    0.08 M, max t:   +3.20, max tau: 1.14e-02, (5/tau)^2: 1.91e+05. For the moment, maybe constant time.
meas:    0.08 M, max t:   +3.20, max tau: 1.14e-02, (5/tau)^2: 1.91e+05. For the moment, maybe constant time.
meas:    0.08 M, max t:   +3.20, max tau: 1.14e-02, (5/tau)^2: 1.91e+05. For the moment, maybe constant time.
meas:    0.08 M, max t:   +3.22, max tau: 1.15e-02, (5/tau)^2: 1.88e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.49, max tau: 8.44e-03, (5/tau)^2: 3.51e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.49, max tau: 8.44e-03, (5/tau)^2: 3.51e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.49, max tau: 8.44e-03, (5/tau)^2: 3.51e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.49, max tau: 8.44e-03, (5/tau)^2: 3.51e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.50, max tau: 8.45e-03, (5/tau)^2: 3.50e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.50, max tau: 8.45e-03, (5/tau)^2: 3.50e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.49, max tau: 8.43e-03, (5/tau)^2: 3.51e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.49, max tau: 8.43e-03, (5/tau)^2: 3.51e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.45, max tau: 8.27e-03, (5/tau)^2: 3.66e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.50, max tau: 8.31e-03, (5/tau)^2: 3.62e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.50, max tau: 8.31e-03, (5/tau)^2: 3.62e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.56, max tau: 8.49e-03, (5/tau)^2: 3.47e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.56, max tau: 8.49e-03, (5/tau)^2: 3.47e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.57, max tau: 8.52e-03, (5/tau)^2: 3.44e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.57, max tau: 8.52e-03, (5/tau)^2: 3.44e+05. For the moment, maybe constant time.
meas:    0.09 M, max t:   +2.57, max tau: 8.52e-03, (5/tau)^2: 3.44e+05. For the moment, maybe constant time.
meas:    0.10 M, max t:   +2.76, max tau: 8.68e-03, (5/tau)^2: 3.32e+05. For the moment, maybe constant time.
meas:    0.10 M, max t:   +2.76, max tau: 8.68e-03, (5/tau)^2: 3.32e+05. For the moment, maybe constant time.
meas:    0.10 M, max t:   +2.76, max tau: 8.68e-03, (5/tau)^2: 3.32e+05. For the moment, maybe constant time.
meas:    0.10 M, max t:   +2.76, max tau: 8.68e-03, (5/tau)^2: 3.32e+05. For the moment, maybe constant time.
meas:    0.10 M, max t:   +2.76, max tau: 8.68e-03, (5/tau)^2: 3.32e+05. For the moment, maybe constant time.
meas:    0.10 M, max t:   +2.76, max tau: 8.68e-03, (5/tau)^2: 3.32e+05. For the moment, maybe constant time.
meas:    0.10 M, max t:   +2.76, max tau: 8.68e-03, (5/tau)^2: 3.31e+05. For the moment, maybe constant time.
meas:    0.11 M, max t:   +2.85, max tau: 8.69e-03, (5/tau)^2: 3.31e+05. For the moment, maybe constant time.
meas:    0.11 M, max t:   +2.85, max tau: 8.69e-03, (5/tau)^2: 3.31e+05. For the moment, maybe constant time.
meas:    0.11 M, max t:   +2.85, max tau: 8.69e-03, (5/tau)^2: 3.31e+05. For the moment, maybe constant time.
meas:    0.11 M, max t:   +2.85, max tau: 8.69e-03, (5/tau)^2: 3.31e+05. For the moment, maybe constant time.
meas:    0.11 M, max t:   +2.92, max tau: 8.87e-03, (5/tau)^2: 3.18e+05. For the moment, maybe constant time.
meas:    0.11 M, max t:   +2.92, max tau: 8.87e-03, (5/tau)^2: 3.18e+05. For the moment, maybe constant time.
meas:    0.11 M, max t:   +2.89, max tau: 8.75e-03, (5/tau)^2: 3.26e+05. For the moment, maybe constant time.
meas:    0.11 M, max t:   +2.89, max tau: 8.75e-03, (5/tau)^2: 3.26e+05. For the moment, maybe constant time.
meas:    0.11 M, max t:   +2.89, max tau: 8.75e-03, (5/tau)^2: 3.26e+05. For the moment, maybe constant time.
meas:    7.76 M, max t:   +2.73, max tau: 9.81e-04, (5/tau)^2: 2.60e+07. For the moment, maybe constant time.
meas:    7.84 M, max t:   +2.67, max tau: 9.53e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:    7.89 M, max t:   +2.65, max tau: 9.44e-04, (5/tau)^2: 2.80e+07. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.65, max tau: 7.73e-03, (5/tau)^2: 4.18e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.72, max tau: 7.94e-03, (5/tau)^2: 3.96e+05. For the moment, maybe constant time.
meas:    2.14 M, max t:   +2.63, max tau: 1.80e-03, (5/tau)^2: 7.72e+06. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.62, max tau: 7.60e-03, (5/tau)^2: 4.33e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.62, max tau: 7.60e-03, (5/tau)^2: 4.33e+05. For the moment, maybe constant time.
meas:    2.18 M, max t:   +2.68, max tau: 1.81e-03, (5/tau)^2: 7.61e+06. For the moment, maybe constant time.
meas:    2.21 M, max t:   +2.59, max tau: 1.75e-03, (5/tau)^2: 8.21e+06. For the moment, maybe constant time.
meas:    0.22 M, max t:   +2.58, max tau: 5.46e-03, (5/tau)^2: 8.40e+05. For the moment, maybe constant time.
meas:    0.22 M, max t:   +2.52, max tau: 5.34e-03, (5/tau)^2: 8.78e+05. For the moment, maybe constant time.
meas:    0.22 M, max t:   +2.52, max tau: 5.34e-03, (5/tau)^2: 8.78e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.46, max tau: 7.08e-03, (5/tau)^2: 4.98e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.46, max tau: 7.08e-03, (5/tau)^2: 4.98e+05. For the moment, maybe constant time.
meas:    0.12 M, max t:   +2.45, max tau: 7.06e-03, (5/tau)^2: 5.02e+05. For the moment, maybe constant time.
meas:    0.23 M, max t:   +2.49, max tau: 5.15e-03, (5/tau)^2: 9.43e+05. For the moment, maybe constant time.
meas:    0.23 M, max t:   +2.49, max tau: 5.15e-03, (5/tau)^2: 9.43e+05. For the moment, maybe constant time.
meas:    0.23 M, max t:   +2.49, max tau: 5.15e-03, (5/tau)^2: 9.43e+05. For the moment, maybe constant time.
meas:    0.23 M, max t:   +2.49, max tau: 5.15e-03, (5/tau)^2: 9.43e+05. For the moment, maybe constant time.
meas:    0.23 M, max t:   +2.57, max tau: 5.30e-03, (5/tau)^2: 8.91e+05. For the moment, maybe constant time.
meas:    0.23 M, max t:   +2.57, max tau: 5.30e-03, (5/tau)^2: 8.91e+05. For the moment, maybe constant time.
meas:    0.23 M, max t:   +2.53, max tau: 5.23e-03, (5/tau)^2: 9.15e+05. For the moment, maybe constant time.
meas:    0.13 M, max t:   +2.46, max tau: 6.77e-03, (5/tau)^2: 5.45e+05. For the moment, maybe constant time.
meas:    0.14 M, max t:   +2.39, max tau: 6.40e-03, (5/tau)^2: 6.10e+05. For the moment, maybe constant time.
meas:    9.26 M, max t:   +2.42, max tau: 7.97e-04, (5/tau)^2: 3.94e+07. For the moment, maybe constant time.
meas:    9.34 M, max t:   +2.40, max tau: 7.86e-04, (5/tau)^2: 4.04e+07. For the moment, maybe constant time.
meas:    9.38 M, max t:   +2.39, max tau: 7.82e-04, (5/tau)^2: 4.09e+07. For the moment, maybe constant time.
meas:    9.45 M, max t:   +2.46, max tau: 7.99e-04, (5/tau)^2: 3.91e+07. For the moment, maybe constant time.
meas:    9.52 M, max t:   +2.49, max tau: 8.07e-04, (5/tau)^2: 3.84e+07. For the moment, maybe constant time.
meas:    9.60 M, max t:   +2.56, max tau: 8.25e-04, (5/tau)^2: 3.67e+07. For the moment, maybe constant time.
meas:    9.67 M, max t:   +2.58, max tau: 8.29e-04, (5/tau)^2: 3.63e+07. For the moment, maybe constant time.
meas:    9.75 M, max t:   +2.52, max tau: 8.08e-04, (5/tau)^2: 3.83e+07. For the moment, maybe constant time.
meas:    9.82 M, max t:   +2.63, max tau: 8.38e-04, (5/tau)^2: 3.56e+07. For the moment, maybe constant time.
meas:    9.89 M, max t:   +2.60, max tau: 8.27e-04, (5/tau)^2: 3.66e+07. For the moment, maybe constant time.
meas:    9.97 M, max t:   +2.76, max tau: 8.74e-04, (5/tau)^2: 3.27e+07. For the moment, maybe constant time.
meas:    9.99 M, max t:   +2.73, max tau: 8.63e-04, (5/tau)^2: 3.36e+07. For the moment, maybe constant time.
meas:   10.07 M, max t:   +2.73, max tau: 8.60e-04, (5/tau)^2: 3.38e+07. For the moment, maybe constant time.
meas:   10.13 M, max t:   +2.68, max tau: 8.41e-04, (5/tau)^2: 3.53e+07. For the moment, maybe constant time.
meas:   10.21 M, max t:   +2.60, max tau: 8.13e-04, (5/tau)^2: 3.78e+07. For the moment, maybe constant time.
meas:   10.29 M, max t:   +2.62, max tau: 8.18e-04, (5/tau)^2: 3.74e+07. For the moment, maybe constant time.
meas:   10.37 M, max t:   +2.72, max tau: 8.44e-04, (5/tau)^2: 3.51e+07. For the moment, maybe constant time.
meas:   10.45 M, max t:   +2.76, max tau: 8.53e-04, (5/tau)^2: 3.44e+07. For the moment, maybe constant time.
meas:   10.52 M, max t:   +2.75, max tau: 8.49e-04, (5/tau)^2: 3.47e+07. For the moment, maybe constant time.
meas:   10.60 M, max t:   +2.66, max tau: 8.17e-04, (5/tau)^2: 3.75e+07. For the moment, maybe constant time.
meas:   10.68 M, max t:   +2.69, max tau: 8.22e-04, (5/tau)^2: 3.70e+07. For the moment, maybe constant time.
meas:   10.76 M, max t:   +2.66, max tau: 8.11e-04, (5/tau)^2: 3.80e+07. For the moment, maybe constant time.
meas:   10.83 M, max t:   +2.67, max tau: 8.11e-04, (5/tau)^2: 3.80e+07. For the moment, maybe constant time.
meas:   10.89 M, max t:   +2.62, max tau: 7.93e-04, (5/tau)^2: 3.98e+07. For the moment, maybe constant time.
meas:    0.16 M, max t:   +2.60, max tau: 6.43e-03, (5/tau)^2: 6.04e+05. For the moment, maybe constant time.
meas:    0.16 M, max t:   +2.57, max tau: 6.36e-03, (5/tau)^2: 6.19e+05. For the moment, maybe constant time.
meas:    0.16 M, max t:   +2.57, max tau: 6.36e-03, (5/tau)^2: 6.19e+05. For the moment, maybe constant time.
meas:    0.16 M, max t:   +2.57, max tau: 6.36e-03, (5/tau)^2: 6.19e+05. For the moment, maybe constant time.
meas:    0.16 M, max t:   +2.57, max tau: 6.36e-03, (5/tau)^2: 6.19e+05. For the moment, maybe constant time.
meas:   12.37 M, max t:   +2.54, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:    0.17 M, max t:   +2.77, max tau: 6.72e-03, (5/tau)^2: 5.53e+05. For the moment, maybe constant time.
meas:    0.17 M, max t:   +2.77, max tau: 6.72e-03, (5/tau)^2: 5.53e+05. For the moment, maybe constant time.
meas:    0.17 M, max t:   +2.80, max tau: 6.79e-03, (5/tau)^2: 5.42e+05. For the moment, maybe constant time.
meas:    0.17 M, max t:   +2.80, max tau: 6.79e-03, (5/tau)^2: 5.42e+05. For the moment, maybe constant time.
meas:    0.17 M, max t:   +2.81, max tau: 6.80e-03, (5/tau)^2: 5.41e+05. For the moment, maybe constant time.
meas:    0.17 M, max t:   +2.81, max tau: 6.80e-03, (5/tau)^2: 5.41e+05. For the moment, maybe constant time.
meas:    0.17 M, max t:   +2.76, max tau: 6.66e-03, (5/tau)^2: 5.63e+05. For the moment, maybe constant time.
meas:   13.00 M, max t:   +2.55, max tau: 7.06e-04, (5/tau)^2: 5.01e+07. For the moment, maybe constant time.
meas:   13.08 M, max t:   +2.55, max tau: 7.05e-04, (5/tau)^2: 5.03e+07. For the moment, maybe constant time.
meas:   13.14 M, max t:   +2.55, max tau: 7.04e-04, (5/tau)^2: 5.04e+07. For the moment, maybe constant time.
meas:   13.22 M, max t:   +2.56, max tau: 7.04e-04, (5/tau)^2: 5.05e+07. For the moment, maybe constant time.
meas:   13.27 M, max t:   +2.53, max tau: 6.95e-04, (5/tau)^2: 5.17e+07. For the moment, maybe constant time.
meas:   13.36 M, max t:   +2.54, max tau: 6.94e-04, (5/tau)^2: 5.19e+07. For the moment, maybe constant time.
meas:   13.38 M, max t:   +2.53, max tau: 6.91e-04, (5/tau)^2: 5.23e+07. For the moment, maybe constant time.
meas:   13.46 M, max t:   +2.53, max tau: 6.89e-04, (5/tau)^2: 5.26e+07. For the moment, maybe constant time.
meas:   13.54 M, max t:   +2.51, max tau: 6.83e-04, (5/tau)^2: 5.37e+07. For the moment, maybe constant time.
meas:   13.62 M, max t:   +2.68, max tau: 7.26e-04, (5/tau)^2: 4.74e+07. For the moment, maybe constant time.
meas:   13.71 M, max t:   +2.62, max tau: 7.07e-04, (5/tau)^2: 5.01e+07. For the moment, maybe constant time.
meas:   13.79 M, max t:   +2.59, max tau: 6.98e-04, (5/tau)^2: 5.13e+07. For the moment, maybe constant time.
meas:   13.87 M, max t:   +2.60, max tau: 6.97e-04, (5/tau)^2: 5.14e+07. For the moment, maybe constant time.
meas:   13.94 M, max t:   +2.61, max tau: 6.99e-04, (5/tau)^2: 5.12e+07. For the moment, maybe constant time.
meas:   14.02 M, max t:   +2.69, max tau: 7.18e-04, (5/tau)^2: 4.85e+07. For the moment, maybe constant time.
meas:   14.08 M, max t:   +2.62, max tau: 6.99e-04, (5/tau)^2: 5.12e+07. For the moment, maybe constant time.
meas:   14.13 M, max t:   +2.69, max tau: 7.15e-04, (5/tau)^2: 4.89e+07. For the moment, maybe constant time.
meas:   14.21 M, max t:   +2.59, max tau: 6.88e-04, (5/tau)^2: 5.28e+07. For the moment, maybe constant time.
meas:   14.28 M, max t:   +2.50, max tau: 6.61e-04, (5/tau)^2: 5.72e+07. For the moment, maybe constant time.
meas:   14.37 M, max t:   +2.58, max tau: 6.80e-04, (5/tau)^2: 5.40e+07. For the moment, maybe constant time.
meas:   14.43 M, max t:   +2.72, max tau: 7.16e-04, (5/tau)^2: 4.88e+07. For the moment, maybe constant time.
meas:   14.52 M, max t:   +2.79, max tau: 7.32e-04, (5/tau)^2: 4.66e+07. For the moment, maybe constant time.
meas:   14.60 M, max t:   +2.63, max tau: 6.89e-04, (5/tau)^2: 5.27e+07. For the moment, maybe constant time.
meas:   14.68 M, max t:   +2.54, max tau: 6.64e-04, (5/tau)^2: 5.67e+07. For the moment, maybe constant time.
meas:   14.77 M, max t:   +2.51, max tau: 6.53e-04, (5/tau)^2: 5.87e+07. For the moment, maybe constant time.
meas:   14.82 M, max t:   +2.45, max tau: 6.36e-04, (5/tau)^2: 6.19e+07. For the moment, maybe constant time.
meas:   14.90 M, max t:   +2.53, max tau: 6.56e-04, (5/tau)^2: 5.81e+07. For the moment, maybe constant time.
meas:   14.96 M, max t:   +2.47, max tau: 6.38e-04, (5/tau)^2: 6.14e+07. For the moment, maybe constant time.
meas:   15.04 M, max t:   +2.40, max tau: 6.19e-04, (5/tau)^2: 6.53e+07. For the moment, maybe constant time.
meas:   15.08 M, max t:   +2.39, max tau: 6.16e-04, (5/tau)^2: 6.58e+07. For the moment, maybe constant time.
meas:   15.15 M, max t:   +2.44, max tau: 6.28e-04, (5/tau)^2: 6.34e+07. For the moment, maybe constant time.
meas:   15.21 M, max t:   +2.50, max tau: 6.42e-04, (5/tau)^2: 6.07e+07. For the moment, maybe constant time.
meas:   15.29 M, max t:   +2.46, max tau: 6.30e-04, (5/tau)^2: 6.30e+07. For the moment, maybe constant time.
meas:   15.35 M, max t:   +2.45, max tau: 6.25e-04, (5/tau)^2: 6.41e+07. For the moment, maybe constant time.
meas:   15.42 M, max t:   +2.54, max tau: 6.47e-04, (5/tau)^2: 5.97e+07. For the moment, maybe constant time.
meas:   15.50 M, max t:   +2.49, max tau: 6.33e-04, (5/tau)^2: 6.24e+07. For the moment, maybe constant time.
meas:   15.58 M, max t:   +2.49, max tau: 6.30e-04, (5/tau)^2: 6.30e+07. For the moment, maybe constant time.
meas:   15.66 M, max t:   +2.44, max tau: 6.17e-04, (5/tau)^2: 6.56e+07. For the moment, maybe constant time.
meas:   15.71 M, max t:   +2.46, max tau: 6.21e-04, (5/tau)^2: 6.47e+07. For the moment, maybe constant time.
meas:   15.79 M, max t:   +2.42, max tau: 6.10e-04, (5/tau)^2: 6.72e+07. For the moment, maybe constant time.
meas:   15.87 M, max t:   +2.40, max tau: 6.03e-04, (5/tau)^2: 6.87e+07. For the moment, maybe constant time.
meas:   15.94 M, max t:   +2.36, max tau: 5.90e-04, (5/tau)^2: 7.18e+07. For the moment, maybe constant time.
meas:   16.03 M, max t:   +2.37, max tau: 5.93e-04, (5/tau)^2: 7.11e+07. For the moment, maybe constant time.
meas:   16.10 M, max t:   +2.47, max tau: 6.17e-04, (5/tau)^2: 6.57e+07. For the moment, maybe constant time.
meas:   16.18 M, max t:   +2.49, max tau: 6.20e-04, (5/tau)^2: 6.51e+07. For the moment, maybe constant time.
meas:   16.23 M, max t:   +2.51, max tau: 6.23e-04, (5/tau)^2: 6.44e+07. For the moment, maybe constant time.
meas:   16.32 M, max t:   +2.53, max tau: 6.26e-04, (5/tau)^2: 6.39e+07. For the moment, maybe constant time.
meas:   16.40 M, max t:   +2.53, max tau: 6.26e-04, (5/tau)^2: 6.39e+07. For the moment, maybe constant time.
meas:   16.48 M, max t:   +2.62, max tau: 6.45e-04, (5/tau)^2: 6.00e+07. For the moment, maybe constant time.
meas:   16.49 M, max t:   +2.61, max tau: 6.43e-04, (5/tau)^2: 6.05e+07. For the moment, maybe constant time.
meas:   16.51 M, max t:   +2.61, max tau: 6.43e-04, (5/tau)^2: 6.04e+07. For the moment, maybe constant time.
meas:   16.57 M, max t:   +2.60, max tau: 6.40e-04, (5/tau)^2: 6.11e+07. For the moment, maybe constant time.
meas:   16.62 M, max t:   +2.53, max tau: 6.21e-04, (5/tau)^2: 6.49e+07. For the moment, maybe constant time.
meas:   16.66 M, max t:   +2.48, max tau: 6.08e-04, (5/tau)^2: 6.76e+07. For the moment, maybe constant time.
meas:   16.71 M, max t:   +2.52, max tau: 6.16e-04, (5/tau)^2: 6.59e+07. For the moment, maybe constant time.
meas:   16.79 M, max t:   +2.54, max tau: 6.20e-04, (5/tau)^2: 6.50e+07. For the moment, maybe constant time.
meas:   16.87 M, max t:   +2.50, max tau: 6.09e-04, (5/tau)^2: 6.75e+07. For the moment, maybe constant time.
meas:   16.95 M, max t:   +2.44, max tau: 5.92e-04, (5/tau)^2: 7.14e+07. For the moment, maybe constant time.
meas:   17.04 M, max t:   +2.44, max tau: 5.92e-04, (5/tau)^2: 7.14e+07. For the moment, maybe constant time.
meas:   17.11 M, max t:   +2.49, max tau: 6.02e-04, (5/tau)^2: 6.90e+07. For the moment, maybe constant time.
meas:    4.27 M, max t:   +2.48, max tau: 1.20e-03, (5/tau)^2: 1.73e+07. For the moment, maybe constant time.
meas:    4.27 M, max t:   +2.48, max tau: 1.20e-03, (5/tau)^2: 1.73e+07. For the moment, maybe constant time.
meas:    4.30 M, max t:   +2.62, max tau: 1.27e-03, (5/tau)^2: 1.56e+07. For the moment, maybe constant time.
meas:    4.34 M, max t:   +2.62, max tau: 1.26e-03, (5/tau)^2: 1.59e+07. For the moment, maybe constant time.
meas:    4.34 M, max t:   +2.62, max tau: 1.26e-03, (5/tau)^2: 1.58e+07. For the moment, maybe constant time.
meas:    4.36 M, max t:   +2.69, max tau: 1.29e-03, (5/tau)^2: 1.51e+07. For the moment, maybe constant time.
meas:    4.38 M, max t:   +2.60, max tau: 1.24e-03, (5/tau)^2: 1.63e+07. For the moment, maybe constant time.
meas:    4.38 M, max t:   +2.60, max tau: 1.24e-03, (5/tau)^2: 1.63e+07. For the moment, maybe constant time.
meas:    4.41 M, max t:   +2.55, max tau: 1.21e-03, (5/tau)^2: 1.70e+07. For the moment, maybe constant time.
meas:    4.42 M, max t:   +2.45, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    4.44 M, max t:   +2.50, max tau: 1.19e-03, (5/tau)^2: 1.78e+07. For the moment, maybe constant time.
meas:    4.47 M, max t:   +2.55, max tau: 1.21e-03, (5/tau)^2: 1.72e+07. For the moment, maybe constant time.
meas:    4.49 M, max t:   +2.50, max tau: 1.18e-03, (5/tau)^2: 1.80e+07. For the moment, maybe constant time.
meas:    4.51 M, max t:   +2.48, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    4.53 M, max t:   +2.51, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    4.53 M, max t:   +2.50, max tau: 1.17e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    4.54 M, max t:   +2.68, max tau: 1.26e-03, (5/tau)^2: 1.58e+07. For the moment, maybe constant time.
meas:    4.54 M, max t:   +2.68, max tau: 1.26e-03, (5/tau)^2: 1.58e+07. For the moment, maybe constant time.
meas:    4.57 M, max t:   +2.68, max tau: 1.26e-03, (5/tau)^2: 1.58e+07. For the moment, maybe constant time.
meas:    4.58 M, max t:   +2.71, max tau: 1.27e-03, (5/tau)^2: 1.55e+07. For the moment, maybe constant time.
meas:    4.58 M, max t:   +2.63, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    4.59 M, max t:   +2.63, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    4.62 M, max t:   +2.60, max tau: 1.21e-03, (5/tau)^2: 1.70e+07. For the moment, maybe constant time.
meas:    4.65 M, max t:   +2.66, max tau: 1.23e-03, (5/tau)^2: 1.65e+07. For the moment, maybe constant time.
meas:    4.68 M, max t:   +2.70, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    4.72 M, max t:   +2.60, max tau: 1.20e-03, (5/tau)^2: 1.75e+07. For the moment, maybe constant time.
meas:    4.72 M, max t:   +2.63, max tau: 1.21e-03, (5/tau)^2: 1.70e+07. For the moment, maybe constant time.
meas:    4.74 M, max t:   +2.77, max tau: 1.27e-03, (5/tau)^2: 1.55e+07. For the moment, maybe constant time.
meas:    4.78 M, max t:   +2.65, max tau: 1.21e-03, (5/tau)^2: 1.71e+07. For the moment, maybe constant time.
meas:    4.81 M, max t:   +2.62, max tau: 1.20e-03, (5/tau)^2: 1.75e+07. For the moment, maybe constant time.
meas:    4.81 M, max t:   +2.62, max tau: 1.20e-03, (5/tau)^2: 1.75e+07. For the moment, maybe constant time.
meas:    4.83 M, max t:   +2.63, max tau: 1.20e-03, (5/tau)^2: 1.74e+07. For the moment, maybe constant time.
meas:    4.85 M, max t:   +2.60, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    4.85 M, max t:   +2.63, max tau: 1.19e-03, (5/tau)^2: 1.75e+07. For the moment, maybe constant time.
meas:    4.87 M, max t:   +2.79, max tau: 1.26e-03, (5/tau)^2: 1.57e+07. For the moment, maybe constant time.
meas:    4.90 M, max t:   +2.71, max tau: 1.22e-03, (5/tau)^2: 1.67e+07. For the moment, maybe constant time.
meas:    4.93 M, max t:   +2.75, max tau: 1.24e-03, (5/tau)^2: 1.63e+07. For the moment, maybe constant time.
meas:    4.95 M, max t:   +2.75, max tau: 1.24e-03, (5/tau)^2: 1.64e+07. For the moment, maybe constant time.
meas:    4.95 M, max t:   +2.75, max tau: 1.24e-03, (5/tau)^2: 1.64e+07. For the moment, maybe constant time.
meas:    4.99 M, max t:   +2.92, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    5.02 M, max t:   +2.93, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    5.04 M, max t:   +2.87, max tau: 1.28e-03, (5/tau)^2: 1.53e+07. For the moment, maybe constant time.
meas:    5.04 M, max t:   +2.87, max tau: 1.28e-03, (5/tau)^2: 1.53e+07. For the moment, maybe constant time.
meas:    5.06 M, max t:   +2.85, max tau: 1.26e-03, (5/tau)^2: 1.56e+07. For the moment, maybe constant time.
meas:    5.06 M, max t:   +2.86, max tau: 1.27e-03, (5/tau)^2: 1.55e+07. For the moment, maybe constant time.
meas:    5.07 M, max t:   +2.86, max tau: 1.27e-03, (5/tau)^2: 1.55e+07. For the moment, maybe constant time.
meas:    5.10 M, max t:   +2.88, max tau: 1.28e-03, (5/tau)^2: 1.53e+07. For the moment, maybe constant time.
meas:    5.12 M, max t:   +2.85, max tau: 1.26e-03, (5/tau)^2: 1.57e+07. For the moment, maybe constant time.
meas:    5.12 M, max t:   +2.85, max tau: 1.26e-03, (5/tau)^2: 1.57e+07. For the moment, maybe constant time.
meas:    5.12 M, max t:   +2.83, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    5.16 M, max t:   +2.77, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    5.16 M, max t:   +2.77, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    5.17 M, max t:   +2.85, max tau: 1.25e-03, (5/tau)^2: 1.59e+07. For the moment, maybe constant time.
meas:    5.19 M, max t:   +2.94, max tau: 1.29e-03, (5/tau)^2: 1.50e+07. For the moment, maybe constant time.
meas:    5.19 M, max t:   +2.94, max tau: 1.29e-03, (5/tau)^2: 1.50e+07. For the moment, maybe constant time.
meas:    5.23 M, max t:   +2.99, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    5.23 M, max t:   +2.99, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    5.23 M, max t:   +2.98, max tau: 1.30e-03, (5/tau)^2: 1.47e+07. For the moment, maybe constant time.
meas:    5.23 M, max t:   +2.98, max tau: 1.30e-03, (5/tau)^2: 1.47e+07. For the moment, maybe constant time.
meas:    5.25 M, max t:   +3.04, max tau: 1.33e-03, (5/tau)^2: 1.42e+07. For the moment, maybe constant time.
meas:    5.26 M, max t:   +3.04, max tau: 1.33e-03, (5/tau)^2: 1.42e+07. For the moment, maybe constant time.
meas:    5.26 M, max t:   +3.04, max tau: 1.33e-03, (5/tau)^2: 1.42e+07. For the moment, maybe constant time.
meas:    5.27 M, max t:   +3.05, max tau: 1.33e-03, (5/tau)^2: 1.42e+07. For the moment, maybe constant time.
meas:    5.29 M, max t:   +3.02, max tau: 1.31e-03, (5/tau)^2: 1.45e+07. For the moment, maybe constant time.
meas:    5.30 M, max t:   +2.99, max tau: 1.30e-03, (5/tau)^2: 1.48e+07. For the moment, maybe constant time.
meas:    5.32 M, max t:   +3.02, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    5.34 M, max t:   +3.10, max tau: 1.34e-03, (5/tau)^2: 1.39e+07. For the moment, maybe constant time.
meas:    5.34 M, max t:   +3.10, max tau: 1.34e-03, (5/tau)^2: 1.39e+07. For the moment, maybe constant time.
meas:    5.37 M, max t:   +3.17, max tau: 1.37e-03, (5/tau)^2: 1.33e+07. For the moment, maybe constant time.
meas:    5.37 M, max t:   +3.14, max tau: 1.35e-03, (5/tau)^2: 1.36e+07. For the moment, maybe constant time.
meas:    5.37 M, max t:   +3.14, max tau: 1.35e-03, (5/tau)^2: 1.36e+07. For the moment, maybe constant time.
meas:    5.41 M, max t:   +3.17, max tau: 1.36e-03, (5/tau)^2: 1.35e+07. For the moment, maybe constant time.
meas:    5.44 M, max t:   +3.19, max tau: 1.37e-03, (5/tau)^2: 1.34e+07. For the moment, maybe constant time.
meas:    5.44 M, max t:   +3.13, max tau: 1.34e-03, (5/tau)^2: 1.39e+07. For the moment, maybe constant time.
meas:    5.47 M, max t:   +3.21, max tau: 1.37e-03, (5/tau)^2: 1.33e+07. For the moment, maybe constant time.
meas:    5.50 M, max t:   +3.20, max tau: 1.37e-03, (5/tau)^2: 1.34e+07. For the moment, maybe constant time.
meas:    5.53 M, max t:   +3.41, max tau: 1.45e-03, (5/tau)^2: 1.19e+07. For the moment, maybe constant time.
meas:    5.54 M, max t:   +3.45, max tau: 1.47e-03, (5/tau)^2: 1.16e+07. For the moment, maybe constant time.
meas:    5.57 M, max t:   +3.46, max tau: 1.47e-03, (5/tau)^2: 1.16e+07. For the moment, maybe constant time.
meas:    5.60 M, max t:   +3.40, max tau: 1.44e-03, (5/tau)^2: 1.21e+07. For the moment, maybe constant time.
meas:    5.60 M, max t:   +3.40, max tau: 1.44e-03, (5/tau)^2: 1.21e+07. For the moment, maybe constant time.
meas:    5.60 M, max t:   +3.40, max tau: 1.44e-03, (5/tau)^2: 1.21e+07. For the moment, maybe constant time.
meas:    5.64 M, max t:   +3.44, max tau: 1.45e-03, (5/tau)^2: 1.19e+07. For the moment, maybe constant time.
meas:    5.67 M, max t:   +3.44, max tau: 1.44e-03, (5/tau)^2: 1.20e+07. For the moment, maybe constant time.
meas:    5.70 M, max t:   +3.41, max tau: 1.43e-03, (5/tau)^2: 1.22e+07. For the moment, maybe constant time.
meas:    5.73 M, max t:   +3.45, max tau: 1.44e-03, (5/tau)^2: 1.20e+07. For the moment, maybe constant time.
meas:    5.73 M, max t:   +3.46, max tau: 1.44e-03, (5/tau)^2: 1.20e+07. For the moment, maybe constant time.
meas:    5.75 M, max t:   +3.37, max tau: 1.40e-03, (5/tau)^2: 1.27e+07. For the moment, maybe constant time.
meas:    5.76 M, max t:   +3.40, max tau: 1.42e-03, (5/tau)^2: 1.25e+07. For the moment, maybe constant time.
meas:    5.80 M, max t:   +3.33, max tau: 1.38e-03, (5/tau)^2: 1.31e+07. For the moment, maybe constant time.
meas:    5.84 M, max t:   +3.31, max tau: 1.37e-03, (5/tau)^2: 1.33e+07. For the moment, maybe constant time.
meas:    5.87 M, max t:   +3.31, max tau: 1.37e-03, (5/tau)^2: 1.34e+07. For the moment, maybe constant time.
meas:    5.88 M, max t:   +3.30, max tau: 1.36e-03, (5/tau)^2: 1.35e+07. For the moment, maybe constant time.
meas:    5.88 M, max t:   +3.30, max tau: 1.36e-03, (5/tau)^2: 1.35e+07. For the moment, maybe constant time.
meas:    5.91 M, max t:   +3.27, max tau: 1.35e-03, (5/tau)^2: 1.38e+07. For the moment, maybe constant time.
meas:    5.91 M, max t:   +3.28, max tau: 1.35e-03, (5/tau)^2: 1.38e+07. For the moment, maybe constant time.
meas:    5.93 M, max t:   +3.36, max tau: 1.38e-03, (5/tau)^2: 1.31e+07. For the moment, maybe constant time.
meas:    5.95 M, max t:   +3.44, max tau: 1.41e-03, (5/tau)^2: 1.26e+07. For the moment, maybe constant time.
meas:    5.98 M, max t:   +3.40, max tau: 1.39e-03, (5/tau)^2: 1.30e+07. For the moment, maybe constant time.
meas:    6.00 M, max t:   +3.35, max tau: 1.37e-03, (5/tau)^2: 1.34e+07. For the moment, maybe constant time.
meas:    6.01 M, max t:   +3.36, max tau: 1.37e-03, (5/tau)^2: 1.33e+07. For the moment, maybe constant time.
meas:    6.03 M, max t:   +3.25, max tau: 1.32e-03, (5/tau)^2: 1.43e+07. For the moment, maybe constant time.
meas:    6.05 M, max t:   +3.20, max tau: 1.30e-03, (5/tau)^2: 1.47e+07. For the moment, maybe constant time.
meas:    6.06 M, max t:   +3.16, max tau: 1.28e-03, (5/tau)^2: 1.52e+07. For the moment, maybe constant time.
meas:    6.08 M, max t:   +3.17, max tau: 1.29e-03, (5/tau)^2: 1.51e+07. For the moment, maybe constant time.
meas:    6.11 M, max t:   +3.10, max tau: 1.25e-03, (5/tau)^2: 1.59e+07. For the moment, maybe constant time.
meas:    6.11 M, max t:   +3.07, max tau: 1.24e-03, (5/tau)^2: 1.62e+07. For the moment, maybe constant time.
meas:    6.14 M, max t:   +3.10, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    6.16 M, max t:   +2.99, max tau: 1.21e-03, (5/tau)^2: 1.72e+07. For the moment, maybe constant time.
meas:    6.16 M, max t:   +3.00, max tau: 1.21e-03, (5/tau)^2: 1.71e+07. For the moment, maybe constant time.
meas:    6.16 M, max t:   +3.00, max tau: 1.21e-03, (5/tau)^2: 1.71e+07. For the moment, maybe constant time.
meas:    6.18 M, max t:   +3.02, max tau: 1.21e-03, (5/tau)^2: 1.70e+07. For the moment, maybe constant time.
meas:    6.20 M, max t:   +3.03, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    6.21 M, max t:   +2.98, max tau: 1.20e-03, (5/tau)^2: 1.75e+07. For the moment, maybe constant time.
meas:    6.24 M, max t:   +3.11, max tau: 1.24e-03, (5/tau)^2: 1.62e+07. For the moment, maybe constant time.
meas:    6.24 M, max t:   +3.07, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    6.24 M, max t:   +3.07, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    6.26 M, max t:   +3.06, max tau: 1.22e-03, (5/tau)^2: 1.67e+07. For the moment, maybe constant time.
meas:    6.29 M, max t:   +3.05, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    6.30 M, max t:   +3.07, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    6.30 M, max t:   +3.07, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    6.30 M, max t:   +3.07, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    6.32 M, max t:   +3.07, max tau: 1.22e-03, (5/tau)^2: 1.67e+07. For the moment, maybe constant time.
meas:    6.32 M, max t:   +3.07, max tau: 1.22e-03, (5/tau)^2: 1.67e+07. For the moment, maybe constant time.
meas:    6.35 M, max t:   +3.11, max tau: 1.23e-03, (5/tau)^2: 1.64e+07. For the moment, maybe constant time.
meas:    6.35 M, max t:   +3.10, max tau: 1.23e-03, (5/tau)^2: 1.65e+07. For the moment, maybe constant time.
meas:    6.37 M, max t:   +3.11, max tau: 1.23e-03, (5/tau)^2: 1.64e+07. For the moment, maybe constant time.
meas:    6.40 M, max t:   +3.10, max tau: 1.22e-03, (5/tau)^2: 1.67e+07. For the moment, maybe constant time.
meas:    6.43 M, max t:   +3.11, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    6.43 M, max t:   +3.11, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    6.45 M, max t:   +3.03, max tau: 1.19e-03, (5/tau)^2: 1.76e+07. For the moment, maybe constant time.
meas:    6.47 M, max t:   +2.99, max tau: 1.17e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    6.47 M, max t:   +2.98, max tau: 1.17e-03, (5/tau)^2: 1.82e+07. For the moment, maybe constant time.
meas:    6.50 M, max t:   +3.05, max tau: 1.20e-03, (5/tau)^2: 1.74e+07. For the moment, maybe constant time.
meas:    6.50 M, max t:   +3.05, max tau: 1.20e-03, (5/tau)^2: 1.74e+07. For the moment, maybe constant time.
meas:    6.52 M, max t:   +3.17, max tau: 1.24e-03, (5/tau)^2: 1.62e+07. For the moment, maybe constant time.
meas:    6.52 M, max t:   +3.17, max tau: 1.24e-03, (5/tau)^2: 1.62e+07. For the moment, maybe constant time.
meas:    6.54 M, max t:   +3.19, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    6.56 M, max t:   +3.31, max tau: 1.29e-03, (5/tau)^2: 1.49e+07. For the moment, maybe constant time.
meas:    6.56 M, max t:   +3.33, max tau: 1.30e-03, (5/tau)^2: 1.48e+07. For the moment, maybe constant time.
meas:    6.59 M, max t:   +3.37, max tau: 1.31e-03, (5/tau)^2: 1.45e+07. For the moment, maybe constant time.
meas:    6.59 M, max t:   +3.37, max tau: 1.31e-03, (5/tau)^2: 1.45e+07. For the moment, maybe constant time.
meas:    6.62 M, max t:   +3.46, max tau: 1.34e-03, (5/tau)^2: 1.38e+07. For the moment, maybe constant time.
meas:    6.65 M, max t:   +3.33, max tau: 1.29e-03, (5/tau)^2: 1.50e+07. For the moment, maybe constant time.
meas:    6.68 M, max t:   +3.28, max tau: 1.27e-03, (5/tau)^2: 1.55e+07. For the moment, maybe constant time.
meas:    6.68 M, max t:   +3.28, max tau: 1.27e-03, (5/tau)^2: 1.55e+07. For the moment, maybe constant time.
meas:    6.71 M, max t:   +3.13, max tau: 1.21e-03, (5/tau)^2: 1.71e+07. For the moment, maybe constant time.
meas:    6.72 M, max t:   +3.08, max tau: 1.19e-03, (5/tau)^2: 1.77e+07. For the moment, maybe constant time.
meas:    6.73 M, max t:   +3.08, max tau: 1.19e-03, (5/tau)^2: 1.78e+07. For the moment, maybe constant time.
meas:    6.74 M, max t:   +3.03, max tau: 1.17e-03, (5/tau)^2: 1.83e+07. For the moment, maybe constant time.
meas:    6.74 M, max t:   +3.04, max tau: 1.17e-03, (5/tau)^2: 1.83e+07. For the moment, maybe constant time.
meas:    6.77 M, max t:   +3.12, max tau: 1.20e-03, (5/tau)^2: 1.74e+07. For the moment, maybe constant time.
meas:    6.80 M, max t:   +3.17, max tau: 1.22e-03, (5/tau)^2: 1.69e+07. For the moment, maybe constant time.
meas:    6.80 M, max t:   +3.15, max tau: 1.21e-03, (5/tau)^2: 1.72e+07. For the moment, maybe constant time.
meas:    6.82 M, max t:   +3.11, max tau: 1.19e-03, (5/tau)^2: 1.76e+07. For the moment, maybe constant time.
meas:    6.82 M, max t:   +3.08, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    6.82 M, max t:   +3.10, max tau: 1.18e-03, (5/tau)^2: 1.78e+07. For the moment, maybe constant time.
meas:    6.82 M, max t:   +3.10, max tau: 1.19e-03, (5/tau)^2: 1.77e+07. For the moment, maybe constant time.
meas:    6.84 M, max t:   +3.08, max tau: 1.18e-03, (5/tau)^2: 1.80e+07. For the moment, maybe constant time.
meas:    6.86 M, max t:   +3.04, max tau: 1.16e-03, (5/tau)^2: 1.85e+07. For the moment, maybe constant time.
meas:    6.88 M, max t:   +3.03, max tau: 1.15e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    6.91 M, max t:   +2.97, max tau: 1.13e-03, (5/tau)^2: 1.96e+07. For the moment, maybe constant time.
meas:    6.92 M, max t:   +2.92, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:    6.95 M, max t:   +2.98, max tau: 1.13e-03, (5/tau)^2: 1.96e+07. For the moment, maybe constant time.
meas:    6.98 M, max t:   +3.01, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    7.00 M, max t:   +3.07, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    7.02 M, max t:   +3.04, max tau: 1.15e-03, (5/tau)^2: 1.90e+07. For the moment, maybe constant time.
meas:    7.05 M, max t:   +3.06, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.05 M, max t:   +3.05, max tau: 1.15e-03, (5/tau)^2: 1.90e+07. For the moment, maybe constant time.
meas:    7.05 M, max t:   +3.05, max tau: 1.15e-03, (5/tau)^2: 1.90e+07. For the moment, maybe constant time.
meas:    7.05 M, max t:   +3.05, max tau: 1.15e-03, (5/tau)^2: 1.90e+07. For the moment, maybe constant time.
meas:    7.08 M, max t:   +3.01, max tau: 1.13e-03, (5/tau)^2: 1.96e+07. For the moment, maybe constant time.
meas:    7.08 M, max t:   +3.02, max tau: 1.13e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    7.08 M, max t:   +3.02, max tau: 1.14e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    7.08 M, max t:   +3.02, max tau: 1.14e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    7.08 M, max t:   +3.02, max tau: 1.14e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    7.08 M, max t:   +3.02, max tau: 1.14e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    7.10 M, max t:   +3.02, max tau: 1.13e-03, (5/tau)^2: 1.95e+07. For the moment, maybe constant time.
meas:    7.11 M, max t:   +3.04, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    7.13 M, max t:   +3.03, max tau: 1.14e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    7.15 M, max t:   +2.97, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:    7.16 M, max t:   +2.99, max tau: 1.12e-03, (5/tau)^2: 2.00e+07. For the moment, maybe constant time.
meas:    7.16 M, max t:   +3.02, max tau: 1.13e-03, (5/tau)^2: 1.96e+07. For the moment, maybe constant time.
meas:    7.17 M, max t:   +3.09, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.17 M, max t:   +3.06, max tau: 1.14e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    7.20 M, max t:   +3.10, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.22 M, max t:   +3.20, max tau: 1.19e-03, (5/tau)^2: 1.76e+07. For the moment, maybe constant time.
meas:    7.23 M, max t:   +3.24, max tau: 1.20e-03, (5/tau)^2: 1.72e+07. For the moment, maybe constant time.
meas:    7.25 M, max t:   +3.26, max tau: 1.21e-03, (5/tau)^2: 1.71e+07. For the moment, maybe constant time.
meas:    7.25 M, max t:   +3.24, max tau: 1.20e-03, (5/tau)^2: 1.73e+07. For the moment, maybe constant time.
meas:    7.29 M, max t:   +3.29, max tau: 1.22e-03, (5/tau)^2: 1.68e+07. For the moment, maybe constant time.
meas:    7.30 M, max t:   +3.38, max tau: 1.25e-03, (5/tau)^2: 1.60e+07. For the moment, maybe constant time.
meas:    7.31 M, max t:   +3.42, max tau: 1.26e-03, (5/tau)^2: 1.57e+07. For the moment, maybe constant time.
meas:    7.31 M, max t:   +3.42, max tau: 1.26e-03, (5/tau)^2: 1.56e+07. For the moment, maybe constant time.
meas:    7.35 M, max t:   +3.42, max tau: 1.26e-03, (5/tau)^2: 1.57e+07. For the moment, maybe constant time.
meas:    7.37 M, max t:   +3.33, max tau: 1.23e-03, (5/tau)^2: 1.66e+07. For the moment, maybe constant time.
meas:    7.39 M, max t:   +3.27, max tau: 1.20e-03, (5/tau)^2: 1.73e+07. For the moment, maybe constant time.
meas:    7.41 M, max t:   +3.14, max tau: 1.15e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    7.41 M, max t:   +3.14, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.43 M, max t:   +3.12, max tau: 1.15e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    7.46 M, max t:   +3.09, max tau: 1.13e-03, (5/tau)^2: 1.95e+07. For the moment, maybe constant time.
meas:    7.50 M, max t:   +3.15, max tau: 1.15e-03, (5/tau)^2: 1.89e+07. For the moment, maybe constant time.
meas:    7.51 M, max t:   +3.15, max tau: 1.15e-03, (5/tau)^2: 1.89e+07. For the moment, maybe constant time.
meas:    7.55 M, max t:   +3.17, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.57 M, max t:   +3.18, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    7.60 M, max t:   +3.21, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    7.63 M, max t:   +3.23, max tau: 1.17e-03, (5/tau)^2: 1.83e+07. For the moment, maybe constant time.
meas:    7.63 M, max t:   +3.23, max tau: 1.17e-03, (5/tau)^2: 1.83e+07. For the moment, maybe constant time.
meas:    7.63 M, max t:   +3.23, max tau: 1.17e-03, (5/tau)^2: 1.83e+07. For the moment, maybe constant time.
meas:    7.66 M, max t:   +3.25, max tau: 1.18e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    7.68 M, max t:   +3.19, max tau: 1.15e-03, (5/tau)^2: 1.89e+07. For the moment, maybe constant time.
meas:    7.68 M, max t:   +3.19, max tau: 1.15e-03, (5/tau)^2: 1.89e+07. For the moment, maybe constant time.
meas:    7.70 M, max t:   +3.20, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.70 M, max t:   +3.20, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.70 M, max t:   +3.20, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.73 M, max t:   +3.27, max tau: 1.17e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    7.76 M, max t:   +3.25, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    7.78 M, max t:   +3.15, max tau: 1.13e-03, (5/tau)^2: 1.96e+07. For the moment, maybe constant time.
meas:    7.78 M, max t:   +3.15, max tau: 1.13e-03, (5/tau)^2: 1.96e+07. For the moment, maybe constant time.
meas:    7.81 M, max t:   +3.22, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.82 M, max t:   +3.22, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.82 M, max t:   +3.22, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.83 M, max t:   +3.18, max tau: 1.14e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    7.83 M, max t:   +3.18, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    7.84 M, max t:   +3.23, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.84 M, max t:   +3.23, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.84 M, max t:   +3.23, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.86 M, max t:   +3.24, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    7.86 M, max t:   +3.24, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    7.87 M, max t:   +3.27, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    7.90 M, max t:   +3.24, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    7.93 M, max t:   +3.20, max tau: 1.13e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    7.93 M, max t:   +3.20, max tau: 1.13e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    7.96 M, max t:   +3.32, max tau: 1.18e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    7.96 M, max t:   +3.32, max tau: 1.18e-03, (5/tau)^2: 1.81e+07. For the moment, maybe constant time.
meas:    7.98 M, max t:   +3.30, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    7.98 M, max t:   +3.30, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    7.98 M, max t:   +3.30, max tau: 1.17e-03, (5/tau)^2: 1.84e+07. For the moment, maybe constant time.
meas:    7.99 M, max t:   +3.28, max tau: 1.16e-03, (5/tau)^2: 1.85e+07. For the moment, maybe constant time.
meas:    8.01 M, max t:   +3.29, max tau: 1.16e-03, (5/tau)^2: 1.85e+07. For the moment, maybe constant time.
meas:    8.04 M, max t:   +3.28, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    8.07 M, max t:   +3.22, max tau: 1.13e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    8.09 M, max t:   +3.20, max tau: 1.12e-03, (5/tau)^2: 1.98e+07. For the moment, maybe constant time.
meas:    8.10 M, max t:   +3.23, max tau: 1.14e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    8.10 M, max t:   +3.24, max tau: 1.14e-03, (5/tau)^2: 1.94e+07. For the moment, maybe constant time.
meas:    8.11 M, max t:   +3.25, max tau: 1.14e-03, (5/tau)^2: 1.92e+07. For the moment, maybe constant time.
meas:    8.11 M, max t:   +3.26, max tau: 1.14e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    8.13 M, max t:   +3.26, max tau: 1.14e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    8.13 M, max t:   +3.29, max tau: 1.15e-03, (5/tau)^2: 1.88e+07. For the moment, maybe constant time.
meas:    8.15 M, max t:   +3.31, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    8.18 M, max t:   +3.28, max tau: 1.15e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    8.18 M, max t:   +3.29, max tau: 1.15e-03, (5/tau)^2: 1.89e+07. For the moment, maybe constant time.
meas:    8.19 M, max t:   +3.28, max tau: 1.15e-03, (5/tau)^2: 1.90e+07. For the moment, maybe constant time.
meas:    8.21 M, max t:   +3.26, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    8.23 M, max t:   +3.29, max tau: 1.15e-03, (5/tau)^2: 1.90e+07. For the moment, maybe constant time.
meas:    8.26 M, max t:   +3.33, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    8.29 M, max t:   +3.31, max tau: 1.15e-03, (5/tau)^2: 1.89e+07. For the moment, maybe constant time.
meas:    8.31 M, max t:   +3.30, max tau: 1.15e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    8.31 M, max t:   +3.30, max tau: 1.15e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    8.33 M, max t:   +3.30, max tau: 1.14e-03, (5/tau)^2: 1.91e+07. For the moment, maybe constant time.
meas:    8.35 M, max t:   +3.36, max tau: 1.16e-03, (5/tau)^2: 1.85e+07. For the moment, maybe constant time.
meas:    8.36 M, max t:   +3.35, max tau: 1.16e-03, (5/tau)^2: 1.86e+07. For the moment, maybe constant time.
meas:    8.36 M, max t:   +3.36, max tau: 1.16e-03, (5/tau)^2: 1.85e+07. For the moment, maybe constant time.
meas:    8.37 M, max t:   +3.27, max tau: 1.13e-03, (5/tau)^2: 1.95e+07. For the moment, maybe constant time.
meas:    8.40 M, max t:   +3.30, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    8.40 M, max t:   +3.30, max tau: 1.14e-03, (5/tau)^2: 1.93e+07. For the moment, maybe constant time.
meas:    8.43 M, max t:   +3.29, max tau: 1.13e-03, (5/tau)^2: 1.95e+07. For the moment, maybe constant time.
meas:    8.45 M, max t:   +3.36, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    8.48 M, max t:   +3.37, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    8.48 M, max t:   +3.37, max tau: 1.16e-03, (5/tau)^2: 1.87e+07. For the moment, maybe constant time.
meas:    8.48 M, max t:   +3.34, max tau: 1.15e-03, (5/tau)^2: 1.90e+07. For the moment, maybe constant time.
meas:    8.51 M, max t:   +3.31, max tau: 1.13e-03, (5/tau)^2: 1.95e+07. For the moment, maybe constant time.
meas:    8.54 M, max t:   +3.25, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:    8.54 M, max t:   +3.23, max tau: 1.11e-03, (5/tau)^2: 2.04e+07. For the moment, maybe constant time.
meas:    8.54 M, max t:   +3.23, max tau: 1.11e-03, (5/tau)^2: 2.04e+07. For the moment, maybe constant time.
meas:    8.55 M, max t:   +3.17, max tau: 1.08e-03, (5/tau)^2: 2.13e+07. For the moment, maybe constant time.
meas:    8.57 M, max t:   +3.13, max tau: 1.07e-03, (5/tau)^2: 2.18e+07. For the moment, maybe constant time.
meas:    8.59 M, max t:   +3.14, max tau: 1.07e-03, (5/tau)^2: 2.18e+07. For the moment, maybe constant time.
meas:    8.62 M, max t:   +3.17, max tau: 1.08e-03, (5/tau)^2: 2.15e+07. For the moment, maybe constant time.
meas:    8.64 M, max t:   +3.21, max tau: 1.09e-03, (5/tau)^2: 2.10e+07. For the moment, maybe constant time.
meas:    8.65 M, max t:   +3.22, max tau: 1.10e-03, (5/tau)^2: 2.08e+07. For the moment, maybe constant time.
meas:    8.68 M, max t:   +3.16, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:    8.70 M, max t:   +3.28, max tau: 1.11e-03, (5/tau)^2: 2.03e+07. For the moment, maybe constant time.
meas:    8.70 M, max t:   +3.28, max tau: 1.11e-03, (5/tau)^2: 2.03e+07. For the moment, maybe constant time.
meas:    8.75 M, max t:   +3.27, max tau: 1.11e-03, (5/tau)^2: 2.04e+07. For the moment, maybe constant time.
meas:    8.75 M, max t:   +3.28, max tau: 1.11e-03, (5/tau)^2: 2.04e+07. For the moment, maybe constant time.
meas:    8.75 M, max t:   +3.31, max tau: 1.12e-03, (5/tau)^2: 2.00e+07. For the moment, maybe constant time.
meas:    8.78 M, max t:   +3.24, max tau: 1.09e-03, (5/tau)^2: 2.09e+07. For the moment, maybe constant time.
meas:    8.78 M, max t:   +3.24, max tau: 1.09e-03, (5/tau)^2: 2.09e+07. For the moment, maybe constant time.
meas:    8.79 M, max t:   +3.25, max tau: 1.10e-03, (5/tau)^2: 2.08e+07. For the moment, maybe constant time.
meas:    8.83 M, max t:   +3.17, max tau: 1.07e-03, (5/tau)^2: 2.19e+07. For the moment, maybe constant time.
meas:    8.86 M, max t:   +3.22, max tau: 1.08e-03, (5/tau)^2: 2.14e+07. For the moment, maybe constant time.
meas:    8.86 M, max t:   +3.19, max tau: 1.07e-03, (5/tau)^2: 2.18e+07. For the moment, maybe constant time.
meas:    8.89 M, max t:   +3.20, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:    8.89 M, max t:   +3.20, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:    8.91 M, max t:   +3.10, max tau: 1.04e-03, (5/tau)^2: 2.32e+07. For the moment, maybe constant time.
meas:    8.93 M, max t:   +3.12, max tau: 1.04e-03, (5/tau)^2: 2.30e+07. For the moment, maybe constant time.
meas:    8.95 M, max t:   +3.09, max tau: 1.03e-03, (5/tau)^2: 2.35e+07. For the moment, maybe constant time.
meas:    8.98 M, max t:   +3.07, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    9.00 M, max t:   +3.08, max tau: 1.03e-03, (5/tau)^2: 2.37e+07. For the moment, maybe constant time.
meas:    9.00 M, max t:   +3.08, max tau: 1.03e-03, (5/tau)^2: 2.37e+07. For the moment, maybe constant time.
meas:    9.00 M, max t:   +3.08, max tau: 1.03e-03, (5/tau)^2: 2.37e+07. For the moment, maybe constant time.
meas:    9.03 M, max t:   +3.06, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:    9.06 M, max t:   +3.12, max tau: 1.04e-03, (5/tau)^2: 2.33e+07. For the moment, maybe constant time.
meas:    9.06 M, max t:   +3.11, max tau: 1.03e-03, (5/tau)^2: 2.34e+07. For the moment, maybe constant time.
meas:    9.09 M, max t:   +3.06, max tau: 1.01e-03, (5/tau)^2: 2.43e+07. For the moment, maybe constant time.
meas:    9.09 M, max t:   +3.04, max tau: 1.01e-03, (5/tau)^2: 2.46e+07. For the moment, maybe constant time.
meas:    9.12 M, max t:   +3.10, max tau: 1.03e-03, (5/tau)^2: 2.38e+07. For the moment, maybe constant time.
meas:    9.15 M, max t:   +3.07, max tau: 1.02e-03, (5/tau)^2: 2.42e+07. For the moment, maybe constant time.
meas:    9.18 M, max t:   +3.09, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:    9.18 M, max t:   +3.09, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:    9.19 M, max t:   +3.09, max tau: 1.02e-03, (5/tau)^2: 2.41e+07. For the moment, maybe constant time.
meas:    9.19 M, max t:   +3.09, max tau: 1.02e-03, (5/tau)^2: 2.41e+07. For the moment, maybe constant time.
meas:    9.21 M, max t:   +3.11, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    9.22 M, max t:   +3.08, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:    9.25 M, max t:   +3.07, max tau: 1.01e-03, (5/tau)^2: 2.46e+07. For the moment, maybe constant time.
meas:    9.28 M, max t:   +3.07, max tau: 1.01e-03, (5/tau)^2: 2.46e+07. For the moment, maybe constant time.
meas:    9.28 M, max t:   +3.07, max tau: 1.01e-03, (5/tau)^2: 2.46e+07. For the moment, maybe constant time.
meas:    9.30 M, max t:   +3.00, max tau: 9.82e-04, (5/tau)^2: 2.59e+07. For the moment, maybe constant time.
meas:    9.32 M, max t:   +3.06, max tau: 1.00e-03, (5/tau)^2: 2.49e+07. For the moment, maybe constant time.
meas:    9.33 M, max t:   +3.04, max tau: 9.95e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    9.35 M, max t:   +3.05, max tau: 9.97e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    9.38 M, max t:   +3.07, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:    9.38 M, max t:   +3.08, max tau: 1.01e-03, (5/tau)^2: 2.47e+07. For the moment, maybe constant time.
meas:    9.39 M, max t:   +3.11, max tau: 1.02e-03, (5/tau)^2: 2.43e+07. For the moment, maybe constant time.
meas:    9.39 M, max t:   +3.11, max tau: 1.01e-03, (5/tau)^2: 2.43e+07. For the moment, maybe constant time.
meas:    9.40 M, max t:   +3.07, max tau: 1.00e-03, (5/tau)^2: 2.49e+07. For the moment, maybe constant time.
meas:    9.43 M, max t:   +3.00, max tau: 9.77e-04, (5/tau)^2: 2.62e+07. For the moment, maybe constant time.
meas:    9.45 M, max t:   +3.06, max tau: 9.94e-04, (5/tau)^2: 2.53e+07. For the moment, maybe constant time.
meas:    9.47 M, max t:   +3.02, max tau: 9.83e-04, (5/tau)^2: 2.59e+07. For the moment, maybe constant time.
meas:    9.50 M, max t:   +3.03, max tau: 9.83e-04, (5/tau)^2: 2.59e+07. For the moment, maybe constant time.
meas:    9.54 M, max t:   +3.11, max tau: 1.01e-03, (5/tau)^2: 2.46e+07. For the moment, maybe constant time.
meas:    9.57 M, max t:   +3.21, max tau: 1.04e-03, (5/tau)^2: 2.32e+07. For the moment, maybe constant time.
meas:    9.60 M, max t:   +3.24, max tau: 1.04e-03, (5/tau)^2: 2.29e+07. For the moment, maybe constant time.
meas:    9.60 M, max t:   +3.25, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:    9.60 M, max t:   +3.25, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:    9.63 M, max t:   +3.27, max tau: 1.05e-03, (5/tau)^2: 2.26e+07. For the moment, maybe constant time.
meas:    9.63 M, max t:   +3.27, max tau: 1.05e-03, (5/tau)^2: 2.26e+07. For the moment, maybe constant time.
meas:    9.63 M, max t:   +3.27, max tau: 1.05e-03, (5/tau)^2: 2.26e+07. For the moment, maybe constant time.
meas:    9.65 M, max t:   +3.31, max tau: 1.06e-03, (5/tau)^2: 2.21e+07. For the moment, maybe constant time.
meas:    9.67 M, max t:   +3.27, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:    9.71 M, max t:   +3.19, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    9.73 M, max t:   +3.12, max tau: 1.00e-03, (5/tau)^2: 2.50e+07. For the moment, maybe constant time.
meas:    9.75 M, max t:   +3.11, max tau: 9.95e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    9.75 M, max t:   +3.11, max tau: 9.95e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    9.75 M, max t:   +3.11, max tau: 9.95e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    9.75 M, max t:   +3.14, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:    9.78 M, max t:   +3.20, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    9.79 M, max t:   +3.22, max tau: 1.03e-03, (5/tau)^2: 2.36e+07. For the moment, maybe constant time.
meas:    9.82 M, max t:   +3.12, max tau: 9.97e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    9.83 M, max t:   +3.12, max tau: 9.94e-04, (5/tau)^2: 2.53e+07. For the moment, maybe constant time.
meas:    9.83 M, max t:   +3.12, max tau: 9.94e-04, (5/tau)^2: 2.53e+07. For the moment, maybe constant time.
meas:    9.83 M, max t:   +3.12, max tau: 9.95e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    9.87 M, max t:   +3.22, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    9.87 M, max t:   +3.22, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    9.89 M, max t:   +3.19, max tau: 1.01e-03, (5/tau)^2: 2.44e+07. For the moment, maybe constant time.
meas:    9.89 M, max t:   +3.19, max tau: 1.01e-03, (5/tau)^2: 2.43e+07. For the moment, maybe constant time.
meas:    9.90 M, max t:   +3.20, max tau: 1.02e-03, (5/tau)^2: 2.42e+07. For the moment, maybe constant time.
meas:    9.90 M, max t:   +3.20, max tau: 1.02e-03, (5/tau)^2: 2.42e+07. For the moment, maybe constant time.
meas:    9.93 M, max t:   +3.28, max tau: 1.04e-03, (5/tau)^2: 2.30e+07. For the moment, maybe constant time.
meas:    9.97 M, max t:   +3.32, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:    9.99 M, max t:   +3.34, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:    9.99 M, max t:   +3.34, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:    9.99 M, max t:   +3.35, max tau: 1.06e-03, (5/tau)^2: 2.22e+07. For the moment, maybe constant time.
meas:   10.02 M, max t:   +3.43, max tau: 1.08e-03, (5/tau)^2: 2.13e+07. For the moment, maybe constant time.
meas:   10.03 M, max t:   +3.40, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:   10.05 M, max t:   +3.35, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:   10.11 M, max t:   +3.36, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:   10.14 M, max t:   +3.32, max tau: 1.04e-03, (5/tau)^2: 2.30e+07. For the moment, maybe constant time.
meas:   10.14 M, max t:   +3.32, max tau: 1.04e-03, (5/tau)^2: 2.30e+07. For the moment, maybe constant time.
meas:   10.16 M, max t:   +3.31, max tau: 1.04e-03, (5/tau)^2: 2.32e+07. For the moment, maybe constant time.
meas:   10.19 M, max t:   +3.30, max tau: 1.03e-03, (5/tau)^2: 2.33e+07. For the moment, maybe constant time.
meas:   10.22 M, max t:   +3.24, max tau: 1.01e-03, (5/tau)^2: 2.43e+07. For the moment, maybe constant time.
meas:   10.22 M, max t:   +3.24, max tau: 1.01e-03, (5/tau)^2: 2.43e+07. For the moment, maybe constant time.
meas:   10.25 M, max t:   +3.31, max tau: 1.03e-03, (5/tau)^2: 2.34e+07. For the moment, maybe constant time.
meas:   10.25 M, max t:   +3.31, max tau: 1.03e-03, (5/tau)^2: 2.33e+07. For the moment, maybe constant time.
meas:   10.29 M, max t:   +3.27, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:   10.31 M, max t:   +3.31, max tau: 1.03e-03, (5/tau)^2: 2.35e+07. For the moment, maybe constant time.
meas:   10.34 M, max t:   +3.29, max tau: 1.02e-03, (5/tau)^2: 2.38e+07. For the moment, maybe constant time.
meas:   10.36 M, max t:   +3.33, max tau: 1.03e-03, (5/tau)^2: 2.34e+07. For the moment, maybe constant time.
meas:   10.39 M, max t:   +3.30, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:   10.39 M, max t:   +3.30, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:   10.40 M, max t:   +3.32, max tau: 1.03e-03, (5/tau)^2: 2.36e+07. For the moment, maybe constant time.
meas:   10.43 M, max t:   +3.36, max tau: 1.04e-03, (5/tau)^2: 2.31e+07. For the moment, maybe constant time.
meas:   10.43 M, max t:   +3.38, max tau: 1.05e-03, (5/tau)^2: 2.28e+07. For the moment, maybe constant time.
meas:   10.45 M, max t:   +3.38, max tau: 1.04e-03, (5/tau)^2: 2.29e+07. For the moment, maybe constant time.
meas:   10.47 M, max t:   +3.42, max tau: 1.06e-03, (5/tau)^2: 2.23e+07. For the moment, maybe constant time.
meas:   10.49 M, max t:   +3.44, max tau: 1.06e-03, (5/tau)^2: 2.21e+07. For the moment, maybe constant time.
meas:   10.51 M, max t:   +3.43, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:   10.54 M, max t:   +3.40, max tau: 1.05e-03, (5/tau)^2: 2.29e+07. For the moment, maybe constant time.
meas:   10.56 M, max t:   +3.43, max tau: 1.06e-03, (5/tau)^2: 2.25e+07. For the moment, maybe constant time.
meas:   10.59 M, max t:   +3.50, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:   10.62 M, max t:   +3.46, max tau: 1.06e-03, (5/tau)^2: 2.22e+07. For the moment, maybe constant time.
meas:   10.65 M, max t:   +3.41, max tau: 1.04e-03, (5/tau)^2: 2.29e+07. For the moment, maybe constant time.
meas:   10.67 M, max t:   +3.36, max tau: 1.03e-03, (5/tau)^2: 2.36e+07. For the moment, maybe constant time.
meas:   10.70 M, max t:   +3.39, max tau: 1.04e-03, (5/tau)^2: 2.33e+07. For the moment, maybe constant time.
meas:   10.72 M, max t:   +3.41, max tau: 1.04e-03, (5/tau)^2: 2.30e+07. For the moment, maybe constant time.
meas:   10.76 M, max t:   +3.42, max tau: 1.04e-03, (5/tau)^2: 2.30e+07. For the moment, maybe constant time.
meas:   10.77 M, max t:   +3.44, max tau: 1.05e-03, (5/tau)^2: 2.28e+07. For the moment, maybe constant time.
meas:   10.79 M, max t:   +3.45, max tau: 1.05e-03, (5/tau)^2: 2.26e+07. For the moment, maybe constant time.
meas:   10.79 M, max t:   +3.46, max tau: 1.05e-03, (5/tau)^2: 2.26e+07. For the moment, maybe constant time.
meas:   10.79 M, max t:   +3.46, max tau: 1.05e-03, (5/tau)^2: 2.26e+07. For the moment, maybe constant time.
meas:   10.82 M, max t:   +3.48, max tau: 1.06e-03, (5/tau)^2: 2.23e+07. For the moment, maybe constant time.
meas:   10.82 M, max t:   +3.48, max tau: 1.06e-03, (5/tau)^2: 2.23e+07. For the moment, maybe constant time.
meas:   10.84 M, max t:   +3.45, max tau: 1.05e-03, (5/tau)^2: 2.28e+07. For the moment, maybe constant time.
meas:   10.87 M, max t:   +3.36, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:   10.90 M, max t:   +3.37, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:   10.93 M, max t:   +3.32, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:   10.93 M, max t:   +3.32, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:   10.96 M, max t:   +3.30, max tau: 9.97e-04, (5/tau)^2: 2.51e+07. For the moment, maybe constant time.
meas:   10.96 M, max t:   +3.30, max tau: 9.96e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:   10.96 M, max t:   +3.30, max tau: 9.96e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:   10.97 M, max t:   +3.32, max tau: 1.00e-03, (5/tau)^2: 2.49e+07. For the moment, maybe constant time.
meas:   10.99 M, max t:   +3.30, max tau: 9.95e-04, (5/tau)^2: 2.53e+07. For the moment, maybe constant time.
meas:   10.99 M, max t:   +3.30, max tau: 9.95e-04, (5/tau)^2: 2.53e+07. For the moment, maybe constant time.
meas:   11.02 M, max t:   +3.20, max tau: 9.64e-04, (5/tau)^2: 2.69e+07. For the moment, maybe constant time.
meas:   11.05 M, max t:   +3.13, max tau: 9.43e-04, (5/tau)^2: 2.81e+07. For the moment, maybe constant time.
meas:   11.07 M, max t:   +3.12, max tau: 9.37e-04, (5/tau)^2: 2.85e+07. For the moment, maybe constant time.
meas:   11.08 M, max t:   +3.11, max tau: 9.34e-04, (5/tau)^2: 2.86e+07. For the moment, maybe constant time.
meas:   11.09 M, max t:   +3.12, max tau: 9.36e-04, (5/tau)^2: 2.85e+07. For the moment, maybe constant time.
meas:   11.09 M, max t:   +3.12, max tau: 9.36e-04, (5/tau)^2: 2.85e+07. For the moment, maybe constant time.
meas:   11.09 M, max t:   +3.12, max tau: 9.36e-04, (5/tau)^2: 2.85e+07. For the moment, maybe constant time.
meas:   11.14 M, max t:   +3.09, max tau: 9.24e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:   11.17 M, max t:   +2.99, max tau: 8.96e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:   11.19 M, max t:   +2.98, max tau: 8.89e-04, (5/tau)^2: 3.16e+07. For the moment, maybe constant time.
meas:   11.21 M, max t:   +3.03, max tau: 9.06e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:   11.22 M, max t:   +3.03, max tau: 9.03e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:   11.22 M, max t:   +3.01, max tau: 8.98e-04, (5/tau)^2: 3.10e+07. For the moment, maybe constant time.
meas:   11.23 M, max t:   +3.04, max tau: 9.06e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:   11.25 M, max t:   +3.02, max tau: 9.02e-04, (5/tau)^2: 3.08e+07. For the moment, maybe constant time.
meas:   11.26 M, max t:   +3.07, max tau: 9.14e-04, (5/tau)^2: 2.99e+07. For the moment, maybe constant time.
meas:   11.28 M, max t:   +3.09, max tau: 9.20e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:   11.28 M, max t:   +3.09, max tau: 9.20e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:   11.28 M, max t:   +3.09, max tau: 9.20e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:   11.31 M, max t:   +3.08, max tau: 9.16e-04, (5/tau)^2: 2.98e+07. For the moment, maybe constant time.
meas:   11.32 M, max t:   +3.03, max tau: 8.99e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:   11.35 M, max t:   +3.06, max tau: 9.07e-04, (5/tau)^2: 3.04e+07. For the moment, maybe constant time.
meas:   11.39 M, max t:   +2.95, max tau: 8.73e-04, (5/tau)^2: 3.28e+07. For the moment, maybe constant time.
meas:   11.43 M, max t:   +2.94, max tau: 8.69e-04, (5/tau)^2: 3.31e+07. For the moment, maybe constant time.
meas:   11.46 M, max t:   +3.05, max tau: 9.01e-04, (5/tau)^2: 3.08e+07. For the moment, maybe constant time.
meas:   11.48 M, max t:   +3.00, max tau: 8.86e-04, (5/tau)^2: 3.18e+07. For the moment, maybe constant time.
meas:   11.50 M, max t:   +3.04, max tau: 8.95e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:   11.52 M, max t:   +3.03, max tau: 8.93e-04, (5/tau)^2: 3.13e+07. For the moment, maybe constant time.
meas:   11.52 M, max t:   +3.02, max tau: 8.90e-04, (5/tau)^2: 3.15e+07. For the moment, maybe constant time.
meas:   11.54 M, max t:   +3.03, max tau: 8.93e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:   11.59 M, max t:   +3.02, max tau: 8.86e-04, (5/tau)^2: 3.18e+07. For the moment, maybe constant time.
meas:   11.62 M, max t:   +2.95, max tau: 8.67e-04, (5/tau)^2: 3.33e+07. For the moment, maybe constant time.
meas:   11.64 M, max t:   +2.97, max tau: 8.71e-04, (5/tau)^2: 3.29e+07. For the moment, maybe constant time.
meas:   11.66 M, max t:   +2.96, max tau: 8.68e-04, (5/tau)^2: 3.32e+07. For the moment, maybe constant time.
meas:   11.66 M, max t:   +2.96, max tau: 8.68e-04, (5/tau)^2: 3.32e+07. For the moment, maybe constant time.
meas:   11.66 M, max t:   +2.98, max tau: 8.72e-04, (5/tau)^2: 3.29e+07. For the moment, maybe constant time.
meas:   11.66 M, max t:   +2.98, max tau: 8.72e-04, (5/tau)^2: 3.29e+07. For the moment, maybe constant time.
meas:   11.68 M, max t:   +2.95, max tau: 8.64e-04, (5/tau)^2: 3.35e+07. For the moment, maybe constant time.
meas:   11.70 M, max t:   +3.02, max tau: 8.84e-04, (5/tau)^2: 3.20e+07. For the moment, maybe constant time.
meas:   11.71 M, max t:   +3.08, max tau: 9.00e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:   11.75 M, max t:   +3.10, max tau: 9.03e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:   11.75 M, max t:   +3.10, max tau: 9.03e-04, (5/tau)^2: 3.07e+07. For the moment, maybe constant time.
meas:   11.75 M, max t:   +3.09, max tau: 9.00e-04, (5/tau)^2: 3.08e+07. For the moment, maybe constant time.
meas:   11.78 M, max t:   +3.11, max tau: 9.07e-04, (5/tau)^2: 3.04e+07. For the moment, maybe constant time.
meas:   11.78 M, max t:   +3.11, max tau: 9.07e-04, (5/tau)^2: 3.04e+07. For the moment, maybe constant time.
meas:   11.79 M, max t:   +3.08, max tau: 8.97e-04, (5/tau)^2: 3.10e+07. For the moment, maybe constant time.
meas:   11.80 M, max t:   +3.09, max tau: 8.99e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:   11.82 M, max t:   +3.05, max tau: 8.87e-04, (5/tau)^2: 3.17e+07. For the moment, maybe constant time.
meas:   11.83 M, max t:   +3.00, max tau: 8.72e-04, (5/tau)^2: 3.29e+07. For the moment, maybe constant time.
meas:   11.86 M, max t:   +3.00, max tau: 8.71e-04, (5/tau)^2: 3.30e+07. For the moment, maybe constant time.
meas:   11.86 M, max t:   +3.00, max tau: 8.71e-04, (5/tau)^2: 3.30e+07. For the moment, maybe constant time.
meas:   11.88 M, max t:   +3.00, max tau: 8.69e-04, (5/tau)^2: 3.31e+07. For the moment, maybe constant time.
meas:   11.90 M, max t:   +3.04, max tau: 8.81e-04, (5/tau)^2: 3.22e+07. For the moment, maybe constant time.
meas:   11.93 M, max t:   +3.08, max tau: 8.93e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:   11.94 M, max t:   +3.03, max tau: 8.77e-04, (5/tau)^2: 3.25e+07. For the moment, maybe constant time.
meas:   11.95 M, max t:   +3.02, max tau: 8.73e-04, (5/tau)^2: 3.28e+07. For the moment, maybe constant time.
meas:   11.98 M, max t:   +3.10, max tau: 8.96e-04, (5/tau)^2: 3.11e+07. For the moment, maybe constant time.
meas:   11.99 M, max t:   +3.13, max tau: 9.04e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:   12.01 M, max t:   +3.11, max tau: 8.97e-04, (5/tau)^2: 3.11e+07. For the moment, maybe constant time.
meas:   12.04 M, max t:   +3.14, max tau: 9.05e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:   12.07 M, max t:   +3.09, max tau: 8.89e-04, (5/tau)^2: 3.16e+07. For the moment, maybe constant time.
meas:   12.10 M, max t:   +3.05, max tau: 8.78e-04, (5/tau)^2: 3.24e+07. For the moment, maybe constant time.
meas:   12.10 M, max t:   +3.05, max tau: 8.78e-04, (5/tau)^2: 3.24e+07. For the moment, maybe constant time.
meas:   12.10 M, max t:   +3.07, max tau: 8.82e-04, (5/tau)^2: 3.22e+07. For the moment, maybe constant time.
meas:   12.11 M, max t:   +3.08, max tau: 8.84e-04, (5/tau)^2: 3.20e+07. For the moment, maybe constant time.
meas:   12.14 M, max t:   +3.10, max tau: 8.89e-04, (5/tau)^2: 3.17e+07. For the moment, maybe constant time.
meas:   12.17 M, max t:   +3.09, max tau: 8.85e-04, (5/tau)^2: 3.19e+07. For the moment, maybe constant time.
meas:   12.19 M, max t:   +3.10, max tau: 8.87e-04, (5/tau)^2: 3.17e+07. For the moment, maybe constant time.
meas:   12.19 M, max t:   +3.10, max tau: 8.87e-04, (5/tau)^2: 3.17e+07. For the moment, maybe constant time.
meas:   12.22 M, max t:   +3.09, max tau: 8.84e-04, (5/tau)^2: 3.20e+07. For the moment, maybe constant time.
meas:   12.25 M, max t:   +3.08, max tau: 8.80e-04, (5/tau)^2: 3.23e+07. For the moment, maybe constant time.
meas:   12.26 M, max t:   +3.02, max tau: 8.63e-04, (5/tau)^2: 3.36e+07. For the moment, maybe constant time.
meas:   12.29 M, max t:   +3.00, max tau: 8.55e-04, (5/tau)^2: 3.42e+07. For the moment, maybe constant time.
meas:   12.31 M, max t:   +2.98, max tau: 8.51e-04, (5/tau)^2: 3.45e+07. For the moment, maybe constant time.
meas:   12.34 M, max t:   +3.02, max tau: 8.60e-04, (5/tau)^2: 3.38e+07. For the moment, maybe constant time.
meas:   12.36 M, max t:   +3.06, max tau: 8.69e-04, (5/tau)^2: 3.31e+07. For the moment, maybe constant time.
meas:   12.37 M, max t:   +3.06, max tau: 8.70e-04, (5/tau)^2: 3.30e+07. For the moment, maybe constant time.
meas:   12.39 M, max t:   +3.04, max tau: 8.64e-04, (5/tau)^2: 3.35e+07. For the moment, maybe constant time.
meas:   12.40 M, max t:   +3.09, max tau: 8.77e-04, (5/tau)^2: 3.25e+07. For the moment, maybe constant time.
meas:   12.43 M, max t:   +3.13, max tau: 8.88e-04, (5/tau)^2: 3.17e+07. For the moment, maybe constant time.
meas:   12.45 M, max t:   +3.16, max tau: 8.95e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:   12.45 M, max t:   +3.16, max tau: 8.95e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:   12.47 M, max t:   +3.10, max tau: 8.79e-04, (5/tau)^2: 3.24e+07. For the moment, maybe constant time.
meas:   12.49 M, max t:   +3.09, max tau: 8.76e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:   12.51 M, max t:   +3.12, max tau: 8.81e-04, (5/tau)^2: 3.22e+07. For the moment, maybe constant time.
meas:   12.54 M, max t:   +3.10, max tau: 8.76e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:   12.55 M, max t:   +3.14, max tau: 8.85e-04, (5/tau)^2: 3.19e+07. For the moment, maybe constant time.
meas:   12.58 M, max t:   +3.19, max tau: 8.99e-04, (5/tau)^2: 3.10e+07. For the moment, maybe constant time.
meas:   12.59 M, max t:   +3.21, max tau: 9.04e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:   12.62 M, max t:   +3.21, max tau: 9.05e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:   12.64 M, max t:   +3.22, max tau: 9.05e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:   12.67 M, max t:   +3.11, max tau: 8.75e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:   12.70 M, max t:   +3.06, max tau: 8.60e-04, (5/tau)^2: 3.38e+07. For the moment, maybe constant time.
meas:   12.71 M, max t:   +3.10, max tau: 8.70e-04, (5/tau)^2: 3.31e+07. For the moment, maybe constant time.
meas:   12.74 M, max t:   +3.09, max tau: 8.67e-04, (5/tau)^2: 3.33e+07. For the moment, maybe constant time.
meas:   12.77 M, max t:   +3.07, max tau: 8.59e-04, (5/tau)^2: 3.39e+07. For the moment, maybe constant time.
meas:   12.80 M, max t:   +3.02, max tau: 8.44e-04, (5/tau)^2: 3.51e+07. For the moment, maybe constant time.
meas:   12.82 M, max t:   +3.00, max tau: 8.39e-04, (5/tau)^2: 3.55e+07. For the moment, maybe constant time.
meas:   12.82 M, max t:   +3.01, max tau: 8.42e-04, (5/tau)^2: 3.53e+07. For the moment, maybe constant time.
meas:   12.82 M, max t:   +3.01, max tau: 8.41e-04, (5/tau)^2: 3.53e+07. For the moment, maybe constant time.
meas:   12.84 M, max t:   +3.08, max tau: 8.60e-04, (5/tau)^2: 3.38e+07. For the moment, maybe constant time.
meas:   12.85 M, max t:   +3.07, max tau: 8.57e-04, (5/tau)^2: 3.41e+07. For the moment, maybe constant time.
meas:   12.88 M, max t:   +2.99, max tau: 8.32e-04, (5/tau)^2: 3.61e+07. For the moment, maybe constant time.
meas:   12.90 M, max t:   +3.05, max tau: 8.50e-04, (5/tau)^2: 3.46e+07. For the moment, maybe constant time.
meas:   12.92 M, max t:   +3.06, max tau: 8.51e-04, (5/tau)^2: 3.46e+07. For the moment, maybe constant time.
meas:   12.97 M, max t:   +3.11, max tau: 8.63e-04, (5/tau)^2: 3.36e+07. For the moment, maybe constant time.
meas:   12.99 M, max t:   +3.11, max tau: 8.63e-04, (5/tau)^2: 3.36e+07. For the moment, maybe constant time.
meas:   13.00 M, max t:   +3.10, max tau: 8.59e-04, (5/tau)^2: 3.39e+07. For the moment, maybe constant time.
meas:   13.01 M, max t:   +3.09, max tau: 8.56e-04, (5/tau)^2: 3.41e+07. For the moment, maybe constant time.
meas:   13.04 M, max t:   +3.09, max tau: 8.54e-04, (5/tau)^2: 3.42e+07. For the moment, maybe constant time.
meas:   13.04 M, max t:   +3.09, max tau: 8.54e-04, (5/tau)^2: 3.42e+07. For the moment, maybe constant time.
meas:   13.07 M, max t:   +3.15, max tau: 8.71e-04, (5/tau)^2: 3.30e+07. For the moment, maybe constant time.
meas:   13.09 M, max t:   +3.17, max tau: 8.77e-04, (5/tau)^2: 3.25e+07. For the moment, maybe constant time.
meas:   13.09 M, max t:   +3.16, max tau: 8.74e-04, (5/tau)^2: 3.28e+07. For the moment, maybe constant time.
meas:   13.11 M, max t:   +3.11, max tau: 8.58e-04, (5/tau)^2: 3.40e+07. For the moment, maybe constant time.
meas:   13.13 M, max t:   +3.04, max tau: 8.40e-04, (5/tau)^2: 3.55e+07. For the moment, maybe constant time.
meas:   13.16 M, max t:   +2.98, max tau: 8.20e-04, (5/tau)^2: 3.71e+07. For the moment, maybe constant time.
meas:   13.18 M, max t:   +3.00, max tau: 8.26e-04, (5/tau)^2: 3.67e+07. For the moment, maybe constant time.
meas:   13.20 M, max t:   +3.00, max tau: 8.27e-04, (5/tau)^2: 3.66e+07. For the moment, maybe constant time.
meas:   13.21 M, max t:   +2.97, max tau: 8.18e-04, (5/tau)^2: 3.73e+07. For the moment, maybe constant time.
meas:   13.24 M, max t:   +3.01, max tau: 8.26e-04, (5/tau)^2: 3.66e+07. For the moment, maybe constant time.
meas:   13.26 M, max t:   +2.96, max tau: 8.12e-04, (5/tau)^2: 3.79e+07. For the moment, maybe constant time.
meas:   13.26 M, max t:   +2.96, max tau: 8.13e-04, (5/tau)^2: 3.78e+07. For the moment, maybe constant time.
meas:   13.27 M, max t:   +2.91, max tau: 7.98e-04, (5/tau)^2: 3.92e+07. For the moment, maybe constant time.
meas:   13.29 M, max t:   +2.92, max tau: 8.01e-04, (5/tau)^2: 3.89e+07. For the moment, maybe constant time.
meas:   13.30 M, max t:   +2.96, max tau: 8.10e-04, (5/tau)^2: 3.81e+07. For the moment, maybe constant time.
meas:   13.32 M, max t:   +2.97, max tau: 8.14e-04, (5/tau)^2: 3.77e+07. For the moment, maybe constant time.
meas:   13.35 M, max t:   +2.93, max tau: 8.03e-04, (5/tau)^2: 3.88e+07. For the moment, maybe constant time.
meas:   13.35 M, max t:   +2.93, max tau: 8.02e-04, (5/tau)^2: 3.88e+07. For the moment, maybe constant time.
meas:   13.35 M, max t:   +2.93, max tau: 8.02e-04, (5/tau)^2: 3.89e+07. For the moment, maybe constant time.
meas:   13.37 M, max t:   +2.93, max tau: 8.02e-04, (5/tau)^2: 3.89e+07. For the moment, maybe constant time.
meas:   13.37 M, max t:   +2.93, max tau: 8.02e-04, (5/tau)^2: 3.89e+07. For the moment, maybe constant time.
meas:   13.40 M, max t:   +2.92, max tau: 7.97e-04, (5/tau)^2: 3.93e+07. For the moment, maybe constant time.
meas:   13.42 M, max t:   +2.92, max tau: 7.98e-04, (5/tau)^2: 3.93e+07. For the moment, maybe constant time.
meas:   13.42 M, max t:   +2.92, max tau: 7.98e-04, (5/tau)^2: 3.93e+07. For the moment, maybe constant time.
meas:   13.44 M, max t:   +2.95, max tau: 8.04e-04, (5/tau)^2: 3.87e+07. For the moment, maybe constant time.
meas:   13.48 M, max t:   +2.99, max tau: 8.14e-04, (5/tau)^2: 3.78e+07. For the moment, maybe constant time.
meas:   13.51 M, max t:   +2.97, max tau: 8.08e-04, (5/tau)^2: 3.83e+07. For the moment, maybe constant time.
meas:   13.51 M, max t:   +2.97, max tau: 8.09e-04, (5/tau)^2: 3.82e+07. For the moment, maybe constant time.
meas:   13.52 M, max t:   +2.94, max tau: 8.00e-04, (5/tau)^2: 3.90e+07. For the moment, maybe constant time.
meas:   13.52 M, max t:   +2.94, max tau: 8.00e-04, (5/tau)^2: 3.90e+07. For the moment, maybe constant time.
meas:   13.54 M, max t:   +2.91, max tau: 7.90e-04, (5/tau)^2: 4.00e+07. For the moment, maybe constant time.
meas:   13.54 M, max t:   +2.91, max tau: 7.90e-04, (5/tau)^2: 4.01e+07. For the moment, maybe constant time.
meas:   13.54 M, max t:   +2.90, max tau: 7.89e-04, (5/tau)^2: 4.02e+07. For the moment, maybe constant time.
meas:   13.57 M, max t:   +2.88, max tau: 7.82e-04, (5/tau)^2: 4.09e+07. For the moment, maybe constant time.
meas:   13.57 M, max t:   +2.88, max tau: 7.82e-04, (5/tau)^2: 4.08e+07. For the moment, maybe constant time.
meas:   13.60 M, max t:   +2.86, max tau: 7.77e-04, (5/tau)^2: 4.14e+07. For the moment, maybe constant time.
meas:   13.62 M, max t:   +2.89, max tau: 7.84e-04, (5/tau)^2: 4.07e+07. For the moment, maybe constant time.
meas:   13.66 M, max t:   +2.81, max tau: 7.60e-04, (5/tau)^2: 4.33e+07. For the moment, maybe constant time.
meas:   13.67 M, max t:   +2.81, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:   13.70 M, max t:   +2.82, max tau: 7.63e-04, (5/tau)^2: 4.30e+07. For the moment, maybe constant time.
meas:   13.70 M, max t:   +2.82, max tau: 7.63e-04, (5/tau)^2: 4.30e+07. For the moment, maybe constant time.
meas:   13.72 M, max t:   +2.82, max tau: 7.62e-04, (5/tau)^2: 4.30e+07. For the moment, maybe constant time.
meas:   13.74 M, max t:   +2.79, max tau: 7.54e-04, (5/tau)^2: 4.40e+07. For the moment, maybe constant time.
meas:   13.74 M, max t:   +2.80, max tau: 7.55e-04, (5/tau)^2: 4.38e+07. For the moment, maybe constant time.
meas:   13.76 M, max t:   +2.73, max tau: 7.35e-04, (5/tau)^2: 4.63e+07. For the moment, maybe constant time.
meas:   13.79 M, max t:   +2.73, max tau: 7.35e-04, (5/tau)^2: 4.63e+07. For the moment, maybe constant time.
meas:   13.82 M, max t:   +2.82, max tau: 7.60e-04, (5/tau)^2: 4.33e+07. For the moment, maybe constant time.
meas:   13.86 M, max t:   +2.85, max tau: 7.66e-04, (5/tau)^2: 4.26e+07. For the moment, maybe constant time.
meas:   13.89 M, max t:   +2.82, max tau: 7.58e-04, (5/tau)^2: 4.35e+07. For the moment, maybe constant time.
meas:   13.93 M, max t:   +2.87, max tau: 7.68e-04, (5/tau)^2: 4.24e+07. For the moment, maybe constant time.
meas:   13.93 M, max t:   +2.87, max tau: 7.68e-04, (5/tau)^2: 4.24e+07. For the moment, maybe constant time.
meas:   13.93 M, max t:   +2.87, max tau: 7.68e-04, (5/tau)^2: 4.24e+07. For the moment, maybe constant time.
meas:   13.95 M, max t:   +2.77, max tau: 7.42e-04, (5/tau)^2: 4.55e+07. For the moment, maybe constant time.
meas:   13.98 M, max t:   +2.76, max tau: 7.38e-04, (5/tau)^2: 4.59e+07. For the moment, maybe constant time.
meas:   14.00 M, max t:   +2.80, max tau: 7.47e-04, (5/tau)^2: 4.48e+07. For the moment, maybe constant time.
meas:   14.02 M, max t:   +2.79, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:   14.02 M, max t:   +2.79, max tau: 7.46e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:   14.04 M, max t:   +2.77, max tau: 7.41e-04, (5/tau)^2: 4.56e+07. For the moment, maybe constant time.
meas:   14.07 M, max t:   +2.75, max tau: 7.33e-04, (5/tau)^2: 4.65e+07. For the moment, maybe constant time.
meas:   14.09 M, max t:   +2.73, max tau: 7.27e-04, (5/tau)^2: 4.74e+07. For the moment, maybe constant time.
meas:   14.13 M, max t:   +2.71, max tau: 7.22e-04, (5/tau)^2: 4.79e+07. For the moment, maybe constant time.
meas:   14.16 M, max t:   +2.67, max tau: 7.10e-04, (5/tau)^2: 4.96e+07. For the moment, maybe constant time.
meas:   14.16 M, max t:   +2.68, max tau: 7.12e-04, (5/tau)^2: 4.93e+07. For the moment, maybe constant time.
meas:   14.17 M, max t:   +2.68, max tau: 7.12e-04, (5/tau)^2: 4.93e+07. For the moment, maybe constant time.
meas:   14.20 M, max t:   +2.70, max tau: 7.16e-04, (5/tau)^2: 4.88e+07. For the moment, maybe constant time.
meas:   14.23 M, max t:   +2.77, max tau: 7.36e-04, (5/tau)^2: 4.62e+07. For the moment, maybe constant time.
meas:   14.24 M, max t:   +2.79, max tau: 7.40e-04, (5/tau)^2: 4.57e+07. For the moment, maybe constant time.
meas:   14.29 M, max t:   +2.79, max tau: 7.38e-04, (5/tau)^2: 4.59e+07. For the moment, maybe constant time.
meas:   14.32 M, max t:   +2.83, max tau: 7.47e-04, (5/tau)^2: 4.48e+07. For the moment, maybe constant time.
meas:   14.33 M, max t:   +2.81, max tau: 7.41e-04, (5/tau)^2: 4.55e+07. For the moment, maybe constant time.
meas:   14.33 M, max t:   +2.81, max tau: 7.41e-04, (5/tau)^2: 4.55e+07. For the moment, maybe constant time.
meas:   14.33 M, max t:   +2.81, max tau: 7.41e-04, (5/tau)^2: 4.55e+07. For the moment, maybe constant time.
meas:   14.34 M, max t:   +2.84, max tau: 7.50e-04, (5/tau)^2: 4.44e+07. For the moment, maybe constant time.
meas:   14.36 M, max t:   +2.85, max tau: 7.52e-04, (5/tau)^2: 4.43e+07. For the moment, maybe constant time.
meas:   14.39 M, max t:   +2.79, max tau: 7.37e-04, (5/tau)^2: 4.61e+07. For the moment, maybe constant time.
meas:   14.39 M, max t:   +2.81, max tau: 7.40e-04, (5/tau)^2: 4.57e+07. For the moment, maybe constant time.
meas:   14.40 M, max t:   +2.81, max tau: 7.42e-04, (5/tau)^2: 4.55e+07. For the moment, maybe constant time.
meas:   14.40 M, max t:   +2.80, max tau: 7.38e-04, (5/tau)^2: 4.60e+07. For the moment, maybe constant time.
meas:   14.43 M, max t:   +2.75, max tau: 7.23e-04, (5/tau)^2: 4.78e+07. For the moment, maybe constant time.
meas:   14.45 M, max t:   +2.71, max tau: 7.12e-04, (5/tau)^2: 4.93e+07. For the moment, maybe constant time.
meas:   14.47 M, max t:   +2.68, max tau: 7.05e-04, (5/tau)^2: 5.03e+07. For the moment, maybe constant time.
meas:   14.48 M, max t:   +2.67, max tau: 7.02e-04, (5/tau)^2: 5.07e+07. For the moment, maybe constant time.
meas:   14.51 M, max t:   +2.68, max tau: 7.05e-04, (5/tau)^2: 5.03e+07. For the moment, maybe constant time.
meas:   14.53 M, max t:   +2.78, max tau: 7.30e-04, (5/tau)^2: 4.69e+07. For the moment, maybe constant time.
meas:   14.53 M, max t:   +2.75, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:   14.53 M, max t:   +2.74, max tau: 7.20e-04, (5/tau)^2: 4.83e+07. For the moment, maybe constant time.
meas:   14.53 M, max t:   +2.74, max tau: 7.20e-04, (5/tau)^2: 4.83e+07. For the moment, maybe constant time.
meas:   14.53 M, max t:   +2.74, max tau: 7.20e-04, (5/tau)^2: 4.83e+07. For the moment, maybe constant time.
meas:   14.56 M, max t:   +2.74, max tau: 7.17e-04, (5/tau)^2: 4.86e+07. For the moment, maybe constant time.
meas:   14.59 M, max t:   +2.75, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:   14.59 M, max t:   +2.75, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:   14.59 M, max t:   +2.75, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:   14.62 M, max t:   +2.67, max tau: 6.98e-04, (5/tau)^2: 5.13e+07. For the moment, maybe constant time.
meas:   14.64 M, max t:   +2.70, max tau: 7.05e-04, (5/tau)^2: 5.03e+07. For the moment, maybe constant time.
meas:   14.68 M, max t:   +2.66, max tau: 6.94e-04, (5/tau)^2: 5.19e+07. For the moment, maybe constant time.
meas:   14.70 M, max t:   +2.69, max tau: 7.02e-04, (5/tau)^2: 5.08e+07. For the moment, maybe constant time.
meas:   14.74 M, max t:   +2.71, max tau: 7.06e-04, (5/tau)^2: 5.01e+07. For the moment, maybe constant time.
meas:   14.78 M, max t:   +2.68, max tau: 6.98e-04, (5/tau)^2: 5.13e+07. For the moment, maybe constant time.
meas:   14.81 M, max t:   +2.68, max tau: 6.97e-04, (5/tau)^2: 5.15e+07. For the moment, maybe constant time.
meas:   14.85 M, max t:   +2.65, max tau: 6.89e-04, (5/tau)^2: 5.27e+07. For the moment, maybe constant time.
meas:   14.85 M, max t:   +2.65, max tau: 6.89e-04, (5/tau)^2: 5.27e+07. For the moment, maybe constant time.
meas:   14.88 M, max t:   +2.63, max tau: 6.83e-04, (5/tau)^2: 5.36e+07. For the moment, maybe constant time.
meas:   14.91 M, max t:   +2.70, max tau: 6.99e-04, (5/tau)^2: 5.11e+07. For the moment, maybe constant time.
meas:   14.94 M, max t:   +2.72, max tau: 7.03e-04, (5/tau)^2: 5.06e+07. For the moment, maybe constant time.
meas:   14.99 M, max t:   +2.79, max tau: 7.21e-04, (5/tau)^2: 4.80e+07. For the moment, maybe constant time.
meas:   15.02 M, max t:   +2.79, max tau: 7.19e-04, (5/tau)^2: 4.84e+07. For the moment, maybe constant time.
meas:   15.04 M, max t:   +2.83, max tau: 7.30e-04, (5/tau)^2: 4.69e+07. For the moment, maybe constant time.
meas:   15.05 M, max t:   +2.82, max tau: 7.28e-04, (5/tau)^2: 4.72e+07. For the moment, maybe constant time.
meas:   15.09 M, max t:   +2.86, max tau: 7.36e-04, (5/tau)^2: 4.61e+07. For the moment, maybe constant time.
meas:   15.12 M, max t:   +2.89, max tau: 7.42e-04, (5/tau)^2: 4.54e+07. For the moment, maybe constant time.
meas:   15.14 M, max t:   +2.89, max tau: 7.43e-04, (5/tau)^2: 4.53e+07. For the moment, maybe constant time.
meas:   15.16 M, max t:   +2.86, max tau: 7.36e-04, (5/tau)^2: 4.62e+07. For the moment, maybe constant time.
meas:   15.16 M, max t:   +2.87, max tau: 7.36e-04, (5/tau)^2: 4.61e+07. For the moment, maybe constant time.
meas:   15.16 M, max t:   +2.87, max tau: 7.37e-04, (5/tau)^2: 4.60e+07. For the moment, maybe constant time.
meas:   15.16 M, max t:   +2.87, max tau: 7.37e-04, (5/tau)^2: 4.60e+07. For the moment, maybe constant time.
meas:   15.19 M, max t:   +2.71, max tau: 6.96e-04, (5/tau)^2: 5.16e+07. For the moment, maybe constant time.
meas:   15.19 M, max t:   +2.71, max tau: 6.96e-04, (5/tau)^2: 5.16e+07. For the moment, maybe constant time.
meas:   15.19 M, max t:   +2.71, max tau: 6.96e-04, (5/tau)^2: 5.16e+07. For the moment, maybe constant time.
meas:   15.20 M, max t:   +2.70, max tau: 6.93e-04, (5/tau)^2: 5.20e+07. For the moment, maybe constant time.
meas:   15.23 M, max t:   +2.68, max tau: 6.86e-04, (5/tau)^2: 5.31e+07. For the moment, maybe constant time.
meas:   15.23 M, max t:   +2.69, max tau: 6.89e-04, (5/tau)^2: 5.26e+07. For the moment, maybe constant time.
meas:   15.27 M, max t:   +2.73, max tau: 6.99e-04, (5/tau)^2: 5.12e+07. For the moment, maybe constant time.
meas:   15.28 M, max t:   +2.73, max tau: 6.98e-04, (5/tau)^2: 5.14e+07. For the moment, maybe constant time.
meas:   15.31 M, max t:   +2.73, max tau: 6.98e-04, (5/tau)^2: 5.13e+07. For the moment, maybe constant time.
meas:   15.31 M, max t:   +2.73, max tau: 6.98e-04, (5/tau)^2: 5.13e+07. For the moment, maybe constant time.
meas:   15.31 M, max t:   +2.73, max tau: 6.98e-04, (5/tau)^2: 5.13e+07. For the moment, maybe constant time.
meas:   15.34 M, max t:   +2.78, max tau: 7.09e-04, (5/tau)^2: 4.98e+07. For the moment, maybe constant time.
meas:   15.36 M, max t:   +2.72, max tau: 6.93e-04, (5/tau)^2: 5.20e+07. For the moment, maybe constant time.
meas:   15.36 M, max t:   +2.72, max tau: 6.93e-04, (5/tau)^2: 5.20e+07. For the moment, maybe constant time.
meas:   15.38 M, max t:   +2.68, max tau: 6.84e-04, (5/tau)^2: 5.35e+07. For the moment, maybe constant time.
meas:   15.38 M, max t:   +2.68, max tau: 6.84e-04, (5/tau)^2: 5.35e+07. For the moment, maybe constant time.
meas:   15.40 M, max t:   +2.67, max tau: 6.79e-04, (5/tau)^2: 5.42e+07. For the moment, maybe constant time.
meas:   15.41 M, max t:   +2.65, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:   15.41 M, max t:   +2.65, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:   15.41 M, max t:   +2.64, max tau: 6.72e-04, (5/tau)^2: 5.53e+07. For the moment, maybe constant time.
meas:   15.43 M, max t:   +2.65, max tau: 6.74e-04, (5/tau)^2: 5.51e+07. For the moment, maybe constant time.
meas:   15.46 M, max t:   +2.68, max tau: 6.82e-04, (5/tau)^2: 5.37e+07. For the moment, maybe constant time.
meas:   15.48 M, max t:   +2.68, max tau: 6.81e-04, (5/tau)^2: 5.39e+07. For the moment, maybe constant time.
meas:   15.49 M, max t:   +2.65, max tau: 6.74e-04, (5/tau)^2: 5.50e+07. For the moment, maybe constant time.
meas:   15.52 M, max t:   +2.68, max tau: 6.79e-04, (5/tau)^2: 5.42e+07. For the moment, maybe constant time.
meas:   15.55 M, max t:   +2.74, max tau: 6.94e-04, (5/tau)^2: 5.20e+07. For the moment, maybe constant time.
meas:   15.56 M, max t:   +2.72, max tau: 6.89e-04, (5/tau)^2: 5.26e+07. For the moment, maybe constant time.
meas:   15.56 M, max t:   +2.73, max tau: 6.91e-04, (5/tau)^2: 5.23e+07. For the moment, maybe constant time.
meas:   15.58 M, max t:   +2.73, max tau: 6.92e-04, (5/tau)^2: 5.22e+07. For the moment, maybe constant time.
meas:   15.60 M, max t:   +2.70, max tau: 6.83e-04, (5/tau)^2: 5.36e+07. For the moment, maybe constant time.
meas:   15.60 M, max t:   +2.70, max tau: 6.83e-04, (5/tau)^2: 5.36e+07. For the moment, maybe constant time.
meas:   15.62 M, max t:   +2.68, max tau: 6.79e-04, (5/tau)^2: 5.42e+07. For the moment, maybe constant time.
meas:   15.65 M, max t:   +2.65, max tau: 6.69e-04, (5/tau)^2: 5.59e+07. For the moment, maybe constant time.
meas:   15.65 M, max t:   +2.65, max tau: 6.71e-04, (5/tau)^2: 5.56e+07. For the moment, maybe constant time.
meas:   15.68 M, max t:   +2.64, max tau: 6.67e-04, (5/tau)^2: 5.62e+07. For the moment, maybe constant time.
meas:   15.70 M, max t:   +2.61, max tau: 6.58e-04, (5/tau)^2: 5.78e+07. For the moment, maybe constant time.
meas:   15.72 M, max t:   +2.62, max tau: 6.61e-04, (5/tau)^2: 5.72e+07. For the moment, maybe constant time.
meas:   15.73 M, max t:   +2.59, max tau: 6.52e-04, (5/tau)^2: 5.89e+07. For the moment, maybe constant time.
meas:   15.76 M, max t:   +2.58, max tau: 6.49e-04, (5/tau)^2: 5.93e+07. For the moment, maybe constant time.
meas:   15.79 M, max t:   +2.56, max tau: 6.44e-04, (5/tau)^2: 6.03e+07. For the moment, maybe constant time.
meas:   15.81 M, max t:   +2.60, max tau: 6.55e-04, (5/tau)^2: 5.83e+07. For the moment, maybe constant time.
meas:   15.81 M, max t:   +2.60, max tau: 6.55e-04, (5/tau)^2: 5.83e+07. For the moment, maybe constant time.
meas:   15.82 M, max t:   +2.60, max tau: 6.53e-04, (5/tau)^2: 5.86e+07. For the moment, maybe constant time.
meas:   15.85 M, max t:   +2.62, max tau: 6.57e-04, (5/tau)^2: 5.79e+07. For the moment, maybe constant time.
meas:   15.85 M, max t:   +2.62, max tau: 6.57e-04, (5/tau)^2: 5.79e+07. For the moment, maybe constant time.
meas:   15.85 M, max t:   +2.64, max tau: 6.62e-04, (5/tau)^2: 5.70e+07. For the moment, maybe constant time.
meas:   15.88 M, max t:   +2.68, max tau: 6.72e-04, (5/tau)^2: 5.53e+07. For the moment, maybe constant time.
meas:   15.92 M, max t:   +2.69, max tau: 6.73e-04, (5/tau)^2: 5.52e+07. For the moment, maybe constant time.
meas:   15.95 M, max t:   +2.67, max tau: 6.68e-04, (5/tau)^2: 5.60e+07. For the moment, maybe constant time.
meas:   15.95 M, max t:   +2.67, max tau: 6.68e-04, (5/tau)^2: 5.60e+07. For the moment, maybe constant time.
meas:   15.97 M, max t:   +2.66, max tau: 6.66e-04, (5/tau)^2: 5.64e+07. For the moment, maybe constant time.
meas:   15.99 M, max t:   +2.68, max tau: 6.70e-04, (5/tau)^2: 5.57e+07. For the moment, maybe constant time.
meas:   15.99 M, max t:   +2.68, max tau: 6.71e-04, (5/tau)^2: 5.55e+07. For the moment, maybe constant time.
meas:   16.01 M, max t:   +2.68, max tau: 6.70e-04, (5/tau)^2: 5.56e+07. For the moment, maybe constant time.
meas:   16.01 M, max t:   +2.67, max tau: 6.68e-04, (5/tau)^2: 5.60e+07. For the moment, maybe constant time.
meas:   16.04 M, max t:   +2.57, max tau: 6.41e-04, (5/tau)^2: 6.09e+07. For the moment, maybe constant time.
meas:   16.07 M, max t:   +2.54, max tau: 6.33e-04, (5/tau)^2: 6.25e+07. For the moment, maybe constant time.
meas:   16.07 M, max t:   +2.53, max tau: 6.31e-04, (5/tau)^2: 6.27e+07. For the moment, maybe constant time.
meas:   16.09 M, max t:   +2.55, max tau: 6.36e-04, (5/tau)^2: 6.19e+07. For the moment, maybe constant time.
meas:   16.09 M, max t:   +2.54, max tau: 6.34e-04, (5/tau)^2: 6.21e+07. For the moment, maybe constant time.
meas:   16.12 M, max t:   +2.55, max tau: 6.34e-04, (5/tau)^2: 6.21e+07. For the moment, maybe constant time.
meas:   16.15 M, max t:   +2.54, max tau: 6.32e-04, (5/tau)^2: 6.26e+07. For the moment, maybe constant time.
meas:   68.13 M, max t:   +2.55, max tau: 3.09e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   68.21 M, max t:   +2.54, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   68.29 M, max t:   +2.55, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:   68.37 M, max t:   +2.57, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:   68.46 M, max t:   +2.53, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:   68.54 M, max t:   +2.57, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:   68.61 M, max t:   +2.55, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   68.66 M, max t:   +2.59, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:   68.72 M, max t:   +2.56, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   68.78 M, max t:   +2.57, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   68.86 M, max t:   +2.56, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:   68.89 M, max t:   +2.57, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   68.98 M, max t:   +2.60, max tau: 3.13e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:   69.07 M, max t:   +2.59, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:   69.15 M, max t:   +2.59, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:   69.24 M, max t:   +2.56, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   69.32 M, max t:   +2.48, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   69.38 M, max t:   +2.51, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   69.47 M, max t:   +2.51, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   69.55 M, max t:   +2.53, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:   69.58 M, max t:   +2.50, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   69.67 M, max t:   +2.54, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:   69.73 M, max t:   +2.55, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:   69.82 M, max t:   +2.58, max tau: 3.09e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:   70.63 M, max t:   +2.56, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:   70.72 M, max t:   +2.58, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   70.81 M, max t:   +2.56, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:   70.88 M, max t:   +2.54, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   70.96 M, max t:   +2.49, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:   71.03 M, max t:   +2.50, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:   71.11 M, max t:   +2.46, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   71.19 M, max t:   +2.46, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   71.27 M, max t:   +2.42, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   71.35 M, max t:   +2.42, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:   71.42 M, max t:   +2.36, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:   71.51 M, max t:   +2.37, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   71.56 M, max t:   +2.38, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   71.65 M, max t:   +2.39, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   71.73 M, max t:   +2.39, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   71.80 M, max t:   +2.36, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   71.86 M, max t:   +2.36, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   71.93 M, max t:   +2.37, max tau: 2.79e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:   72.02 M, max t:   +2.36, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:   72.09 M, max t:   +2.36, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:   72.17 M, max t:   +2.45, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   72.25 M, max t:   +2.47, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   17.04 M, max t:   +2.46, max tau: 5.96e-04, (5/tau)^2: 7.04e+07. For the moment, maybe constant time.
meas:   72.38 M, max t:   +2.43, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   72.44 M, max t:   +2.39, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   72.52 M, max t:   +2.37, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:   72.56 M, max t:   +2.37, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   72.64 M, max t:   +2.37, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:   17.13 M, max t:   +2.33, max tau: 5.62e-04, (5/tau)^2: 7.92e+07. For the moment, maybe constant time.
meas:   72.81 M, max t:   +2.32, max tau: 2.72e-04, (5/tau)^2: 3.37e+08. For the moment, maybe constant time.
meas:   72.87 M, max t:   +2.35, max tau: 2.75e-04, (5/tau)^2: 3.31e+08. For the moment, maybe constant time.
meas:   72.96 M, max t:   +2.31, max tau: 2.71e-04, (5/tau)^2: 3.41e+08. For the moment, maybe constant time.
meas:   73.03 M, max t:   +2.33, max tau: 2.73e-04, (5/tau)^2: 3.36e+08. For the moment, maybe constant time.
meas:   73.11 M, max t:   +2.35, max tau: 2.75e-04, (5/tau)^2: 3.30e+08. For the moment, maybe constant time.
meas:   73.19 M, max t:   +2.37, max tau: 2.77e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:   73.27 M, max t:   +2.37, max tau: 2.76e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:   73.33 M, max t:   +2.34, max tau: 2.73e-04, (5/tau)^2: 3.36e+08. For the moment, maybe constant time.
meas:   73.33 M, max t:   +2.33, max tau: 2.72e-04, (5/tau)^2: 3.37e+08. For the moment, maybe constant time.
meas:   73.40 M, max t:   +2.34, max tau: 2.73e-04, (5/tau)^2: 3.35e+08. For the moment, maybe constant time.
meas:   73.49 M, max t:   +2.35, max tau: 2.74e-04, (5/tau)^2: 3.32e+08. For the moment, maybe constant time.
meas:   73.57 M, max t:   +2.37, max tau: 2.76e-04, (5/tau)^2: 3.28e+08. For the moment, maybe constant time.
meas:   73.65 M, max t:   +2.39, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:   73.73 M, max t:   +2.41, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:   73.76 M, max t:   +2.41, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:   73.84 M, max t:   +2.46, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   73.92 M, max t:   +2.51, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   74.00 M, max t:   +2.51, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:   74.09 M, max t:   +2.51, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:   74.16 M, max t:   +2.53, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   74.23 M, max t:   +2.54, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   74.29 M, max t:   +2.55, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:   74.36 M, max t:   +2.47, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:   74.43 M, max t:   +2.44, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   74.49 M, max t:   +2.41, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   74.58 M, max t:   +2.39, max tau: 2.77e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:   74.64 M, max t:   +2.44, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   74.73 M, max t:   +2.45, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   74.81 M, max t:   +2.44, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   74.90 M, max t:   +2.46, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:   74.98 M, max t:   +2.46, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   75.07 M, max t:   +2.47, max tau: 2.85e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   75.15 M, max t:   +2.47, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   75.20 M, max t:   +2.46, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:   75.29 M, max t:   +2.44, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:   75.34 M, max t:   +2.43, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:   75.43 M, max t:   +2.41, max tau: 2.78e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:   75.52 M, max t:   +2.35, max tau: 2.70e-04, (5/tau)^2: 3.42e+08. For the moment, maybe constant time.
meas:   75.60 M, max t:   +2.40, max tau: 2.76e-04, (5/tau)^2: 3.29e+08. For the moment, maybe constant time.
meas:   75.68 M, max t:   +2.41, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   75.76 M, max t:   +2.40, max tau: 2.76e-04, (5/tau)^2: 3.28e+08. For the moment, maybe constant time.
meas:   75.85 M, max t:   +2.44, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   75.93 M, max t:   +2.50, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   76.01 M, max t:   +2.50, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   76.07 M, max t:   +2.52, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:   76.16 M, max t:   +2.53, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   76.24 M, max t:   +2.51, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   76.33 M, max t:   +2.43, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:   76.41 M, max t:   +2.47, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   76.47 M, max t:   +2.46, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:   76.55 M, max t:   +2.45, max tau: 2.80e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:   76.59 M, max t:   +2.45, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:   75.86 M, max t:   +2.48, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:   76.71 M, max t:   +2.52, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   76.80 M, max t:   +2.55, max tau: 2.91e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:   76.82 M, max t:   +2.56, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   76.86 M, max t:   +2.58, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   75.25 M, max t:   +2.57, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:   75.32 M, max t:   +2.59, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:   75.33 M, max t:   +2.60, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:   77.11 M, max t:   +2.62, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   77.19 M, max t:   +2.59, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   75.57 M, max t:   +2.57, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:   75.65 M, max t:   +2.57, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   75.68 M, max t:   +2.57, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   75.76 M, max t:   +2.53, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:   77.52 M, max t:   +2.53, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   77.61 M, max t:   +2.60, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:   77.70 M, max t:   +2.60, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:   77.78 M, max t:   +2.53, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   77.86 M, max t:   +2.54, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   77.92 M, max t:   +2.55, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:   77.99 M, max t:   +2.52, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   78.06 M, max t:   +2.58, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:   78.12 M, max t:   +2.58, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:   78.19 M, max t:   +2.62, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:   78.25 M, max t:   +2.64, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:   78.33 M, max t:   +2.66, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   76.66 M, max t:   +2.60, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:   76.75 M, max t:   +2.63, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   76.82 M, max t:   +2.61, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:   76.91 M, max t:   +2.60, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:   78.71 M, max t:   +2.64, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:   77.02 M, max t:   +2.67, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:   78.85 M, max t:   +2.65, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   78.91 M, max t:   +2.66, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:   78.99 M, max t:   +2.66, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:   77.27 M, max t:   +2.72, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   77.34 M, max t:   +2.70, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   77.43 M, max t:   +2.67, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:   79.27 M, max t:   +2.67, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   79.35 M, max t:   +2.63, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:   77.65 M, max t:   +2.67, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:   77.74 M, max t:   +2.66, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   77.82 M, max t:   +2.62, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:   77.90 M, max t:   +2.67, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:   79.75 M, max t:   +2.66, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   79.84 M, max t:   +2.64, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:   78.13 M, max t:   +2.69, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:   78.22 M, max t:   +2.71, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   78.30 M, max t:   +2.71, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:   78.35 M, max t:   +2.71, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   78.44 M, max t:   +2.67, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   78.51 M, max t:   +2.69, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:   78.57 M, max t:   +2.74, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:   78.65 M, max t:   +2.70, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:   78.73 M, max t:   +2.68, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:   78.82 M, max t:   +2.69, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:   78.87 M, max t:   +2.68, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   78.95 M, max t:   +2.66, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:   79.01 M, max t:   +2.68, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   79.09 M, max t:   +2.62, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   79.17 M, max t:   +2.58, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:   79.24 M, max t:   +2.59, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:   79.31 M, max t:   +2.52, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:   79.37 M, max t:   +2.49, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:   79.45 M, max t:   +2.47, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   79.53 M, max t:   +2.46, max tau: 2.76e-04, (5/tau)^2: 3.28e+08. For the moment, maybe constant time.
meas:   79.57 M, max t:   +2.46, max tau: 2.76e-04, (5/tau)^2: 3.28e+08. For the moment, maybe constant time.
meas:   79.62 M, max t:   +2.44, max tau: 2.74e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:   79.68 M, max t:   +2.39, max tau: 2.68e-04, (5/tau)^2: 3.49e+08. For the moment, maybe constant time.
meas:   79.76 M, max t:   +2.41, max tau: 2.70e-04, (5/tau)^2: 3.42e+08. For the moment, maybe constant time.
meas:   79.83 M, max t:   +2.45, max tau: 2.74e-04, (5/tau)^2: 3.32e+08. For the moment, maybe constant time.
meas:   79.91 M, max t:   +2.49, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   79.99 M, max t:   +2.54, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:   80.08 M, max t:   +2.58, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   80.16 M, max t:   +2.56, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   80.24 M, max t:   +2.53, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   80.31 M, max t:   +2.49, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:   80.37 M, max t:   +2.51, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   80.39 M, max t:   +2.53, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   80.48 M, max t:   +2.57, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   80.55 M, max t:   +2.61, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   80.61 M, max t:   +2.63, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   80.69 M, max t:   +2.64, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:   80.76 M, max t:   +2.67, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:   80.79 M, max t:   +2.68, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:   80.88 M, max t:   +2.67, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:   80.94 M, max t:   +2.70, max tau: 3.00e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:   81.01 M, max t:   +2.73, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:   81.08 M, max t:   +2.80, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:   81.16 M, max t:   +2.77, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   81.23 M, max t:   +2.75, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:   81.31 M, max t:   +2.71, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   81.40 M, max t:   +2.73, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:   81.48 M, max t:   +2.74, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:   81.57 M, max t:   +2.70, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:   81.63 M, max t:   +2.68, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:   81.68 M, max t:   +2.69, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:   81.77 M, max t:   +2.66, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:   81.82 M, max t:   +2.65, max tau: 2.93e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:   81.84 M, max t:   +2.69, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:   81.92 M, max t:   +2.66, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:   82.00 M, max t:   +2.67, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   82.08 M, max t:   +2.67, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:   82.17 M, max t:   +2.66, max tau: 2.93e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:   82.25 M, max t:   +2.63, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   82.34 M, max t:   +2.56, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   82.39 M, max t:   +2.58, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   82.46 M, max t:   +2.54, max tau: 2.80e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:   82.52 M, max t:   +2.53, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:   82.59 M, max t:   +2.52, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   82.67 M, max t:   +2.53, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   82.73 M, max t:   +2.54, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:   82.82 M, max t:   +2.57, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   82.90 M, max t:   +2.60, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   82.98 M, max t:   +2.62, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   83.06 M, max t:   +2.66, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   83.12 M, max t:   +2.63, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:   83.16 M, max t:   +2.65, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   83.21 M, max t:   +2.72, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   83.25 M, max t:   +2.72, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   83.31 M, max t:   +2.73, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:   83.40 M, max t:   +2.75, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   83.48 M, max t:   +2.74, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:   83.56 M, max t:   +2.78, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:   83.65 M, max t:   +2.75, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   83.66 M, max t:   +2.74, max tau: 3.00e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:   83.75 M, max t:   +2.81, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   83.83 M, max t:   +2.81, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   83.87 M, max t:   +2.84, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:   83.94 M, max t:   +2.79, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:   84.00 M, max t:   +2.76, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:   84.06 M, max t:   +2.76, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:   84.13 M, max t:   +2.76, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   84.21 M, max t:   +2.76, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:   84.27 M, max t:   +2.78, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:   84.36 M, max t:   +2.78, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:   84.42 M, max t:   +2.79, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:   84.51 M, max t:   +2.80, max tau: 3.05e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:   84.58 M, max t:   +2.82, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:   84.64 M, max t:   +2.78, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:   84.73 M, max t:   +2.76, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:   84.78 M, max t:   +2.72, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   84.86 M, max t:   +2.72, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   84.94 M, max t:   +2.71, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   85.00 M, max t:   +2.72, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:   85.07 M, max t:   +2.66, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:   85.15 M, max t:   +2.67, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   85.23 M, max t:   +2.65, max tau: 2.87e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   85.30 M, max t:   +2.62, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:   85.38 M, max t:   +2.62, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:   85.43 M, max t:   +2.61, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   85.52 M, max t:   +2.61, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   85.59 M, max t:   +2.59, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:   85.67 M, max t:   +2.62, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   85.74 M, max t:   +2.60, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:   85.79 M, max t:   +2.58, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   85.87 M, max t:   +2.58, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:   85.95 M, max t:   +2.55, max tau: 2.75e-04, (5/tau)^2: 3.30e+08. For the moment, maybe constant time.
meas:   86.00 M, max t:   +2.52, max tau: 2.72e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   86.08 M, max t:   +2.46, max tau: 2.65e-04, (5/tau)^2: 3.55e+08. For the moment, maybe constant time.
meas:   86.16 M, max t:   +2.44, max tau: 2.63e-04, (5/tau)^2: 3.62e+08. For the moment, maybe constant time.
meas:   86.22 M, max t:   +2.44, max tau: 2.63e-04, (5/tau)^2: 3.62e+08. For the moment, maybe constant time.
meas:   86.27 M, max t:   +2.44, max tau: 2.63e-04, (5/tau)^2: 3.62e+08. For the moment, maybe constant time.
meas:   86.36 M, max t:   +2.48, max tau: 2.66e-04, (5/tau)^2: 3.52e+08. For the moment, maybe constant time.
meas:   86.41 M, max t:   +2.47, max tau: 2.66e-04, (5/tau)^2: 3.53e+08. For the moment, maybe constant time.
meas:   86.47 M, max t:   +2.43, max tau: 2.62e-04, (5/tau)^2: 3.65e+08. For the moment, maybe constant time.
meas:   86.56 M, max t:   +2.46, max tau: 2.65e-04, (5/tau)^2: 3.57e+08. For the moment, maybe constant time.
meas:   86.65 M, max t:   +2.50, max tau: 2.69e-04, (5/tau)^2: 3.47e+08. For the moment, maybe constant time.
meas:   86.72 M, max t:   +2.52, max tau: 2.70e-04, (5/tau)^2: 3.42e+08. For the moment, maybe constant time.
meas:   86.80 M, max t:   +2.53, max tau: 2.71e-04, (5/tau)^2: 3.40e+08. For the moment, maybe constant time.
meas:   86.88 M, max t:   +2.49, max tau: 2.67e-04, (5/tau)^2: 3.49e+08. For the moment, maybe constant time.
meas:   86.96 M, max t:   +2.51, max tau: 2.69e-04, (5/tau)^2: 3.46e+08. For the moment, maybe constant time.
meas:   87.04 M, max t:   +2.51, max tau: 2.69e-04, (5/tau)^2: 3.45e+08. For the moment, maybe constant time.
meas:   87.08 M, max t:   +2.48, max tau: 2.66e-04, (5/tau)^2: 3.53e+08. For the moment, maybe constant time.
meas:   87.17 M, max t:   +2.47, max tau: 2.65e-04, (5/tau)^2: 3.57e+08. For the moment, maybe constant time.
meas:   87.21 M, max t:   +2.46, max tau: 2.63e-04, (5/tau)^2: 3.61e+08. For the moment, maybe constant time.
meas:   87.29 M, max t:   +2.43, max tau: 2.60e-04, (5/tau)^2: 3.69e+08. For the moment, maybe constant time.
meas:   87.37 M, max t:   +2.43, max tau: 2.60e-04, (5/tau)^2: 3.70e+08. For the moment, maybe constant time.
meas:   87.43 M, max t:   +2.40, max tau: 2.57e-04, (5/tau)^2: 3.79e+08. For the moment, maybe constant time.
meas:   87.52 M, max t:   +2.35, max tau: 2.52e-04, (5/tau)^2: 3.95e+08. For the moment, maybe constant time.
meas:   87.59 M, max t:   +2.31, max tau: 2.47e-04, (5/tau)^2: 4.11e+08. For the moment, maybe constant time.
meas:   87.67 M, max t:   +2.35, max tau: 2.51e-04, (5/tau)^2: 3.98e+08. For the moment, maybe constant time.
meas:   87.72 M, max t:   +2.32, max tau: 2.48e-04, (5/tau)^2: 4.07e+08. For the moment, maybe constant time.
meas:   87.78 M, max t:   +2.29, max tau: 2.44e-04, (5/tau)^2: 4.19e+08. For the moment, maybe constant time.
meas:   87.86 M, max t:   +2.27, max tau: 2.42e-04, (5/tau)^2: 4.27e+08. For the moment, maybe constant time.
meas:   87.93 M, max t:   +2.27, max tau: 2.42e-04, (5/tau)^2: 4.26e+08. For the moment, maybe constant time.
meas:   88.01 M, max t:   +2.33, max tau: 2.48e-04, (5/tau)^2: 4.05e+08. For the moment, maybe constant time.
meas:   88.10 M, max t:   +2.31, max tau: 2.46e-04, (5/tau)^2: 4.13e+08. For the moment, maybe constant time.
meas:   88.14 M, max t:   +2.30, max tau: 2.45e-04, (5/tau)^2: 4.17e+08. For the moment, maybe constant time.
meas:   88.21 M, max t:   +2.31, max tau: 2.46e-04, (5/tau)^2: 4.14e+08. For the moment, maybe constant time.
meas:   88.24 M, max t:   +2.32, max tau: 2.47e-04, (5/tau)^2: 4.09e+08. For the moment, maybe constant time.
meas:   88.33 M, max t:   +2.33, max tau: 2.48e-04, (5/tau)^2: 4.06e+08. For the moment, maybe constant time.
meas:   88.42 M, max t:   +2.34, max tau: 2.49e-04, (5/tau)^2: 4.05e+08. For the moment, maybe constant time.
meas:   88.50 M, max t:   +2.32, max tau: 2.47e-04, (5/tau)^2: 4.09e+08. For the moment, maybe constant time.
meas:   88.53 M, max t:   +2.32, max tau: 2.47e-04, (5/tau)^2: 4.10e+08. For the moment, maybe constant time.
meas:   88.55 M, max t:   +2.34, max tau: 2.48e-04, (5/tau)^2: 4.05e+08. For the moment, maybe constant time.
meas:   88.58 M, max t:   +2.32, max tau: 2.47e-04, (5/tau)^2: 4.11e+08. For the moment, maybe constant time.
meas:   88.67 M, max t:   +2.32, max tau: 2.47e-04, (5/tau)^2: 4.11e+08. For the moment, maybe constant time.
meas:   88.75 M, max t:   +2.28, max tau: 2.42e-04, (5/tau)^2: 4.28e+08. For the moment, maybe constant time.
meas:   88.82 M, max t:   +2.32, max tau: 2.46e-04, (5/tau)^2: 4.13e+08. For the moment, maybe constant time.
meas:   88.90 M, max t:   +2.29, max tau: 2.43e-04, (5/tau)^2: 4.23e+08. For the moment, maybe constant time.
meas:   88.98 M, max t:   +2.35, max tau: 2.49e-04, (5/tau)^2: 4.04e+08. For the moment, maybe constant time.
meas:   89.03 M, max t:   +2.35, max tau: 2.49e-04, (5/tau)^2: 4.05e+08. For the moment, maybe constant time.
meas:   89.07 M, max t:   +2.31, max tau: 2.45e-04, (5/tau)^2: 4.16e+08. For the moment, maybe constant time.
meas:   89.15 M, max t:   +2.30, max tau: 2.43e-04, (5/tau)^2: 4.22e+08. For the moment, maybe constant time.
meas:   89.23 M, max t:   +2.26, max tau: 2.39e-04, (5/tau)^2: 4.36e+08. For the moment, maybe constant time.
meas:   89.32 M, max t:   +2.27, max tau: 2.40e-04, (5/tau)^2: 4.34e+08. For the moment, maybe constant time.
meas:   89.39 M, max t:   +2.26, max tau: 2.39e-04, (5/tau)^2: 4.36e+08. For the moment, maybe constant time.
meas:   89.47 M, max t:   +2.31, max tau: 2.45e-04, (5/tau)^2: 4.18e+08. For the moment, maybe constant time.
meas:   89.56 M, max t:   +2.41, max tau: 2.54e-04, (5/tau)^2: 3.87e+08. For the moment, maybe constant time.
meas:   89.61 M, max t:   +2.36, max tau: 2.50e-04, (5/tau)^2: 4.01e+08. For the moment, maybe constant time.
meas:   89.70 M, max t:   +2.39, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   89.77 M, max t:   +2.40, max tau: 2.53e-04, (5/tau)^2: 3.91e+08. For the moment, maybe constant time.
meas:   89.85 M, max t:   +2.38, max tau: 2.51e-04, (5/tau)^2: 3.96e+08. For the moment, maybe constant time.
meas:   89.93 M, max t:   +2.37, max tau: 2.50e-04, (5/tau)^2: 3.99e+08. For the moment, maybe constant time.
meas:   90.01 M, max t:   +2.42, max tau: 2.55e-04, (5/tau)^2: 3.86e+08. For the moment, maybe constant time.
meas:   90.08 M, max t:   +2.38, max tau: 2.51e-04, (5/tau)^2: 3.98e+08. For the moment, maybe constant time.
meas:   90.14 M, max t:   +2.39, max tau: 2.52e-04, (5/tau)^2: 3.94e+08. For the moment, maybe constant time.
meas:   90.22 M, max t:   +2.42, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:   90.28 M, max t:   +2.43, max tau: 2.56e-04, (5/tau)^2: 3.83e+08. For the moment, maybe constant time.
meas:   90.30 M, max t:   +2.42, max tau: 2.54e-04, (5/tau)^2: 3.86e+08. For the moment, maybe constant time.
meas:   90.35 M, max t:   +2.41, max tau: 2.53e-04, (5/tau)^2: 3.90e+08. For the moment, maybe constant time.
meas:   90.44 M, max t:   +2.40, max tau: 2.52e-04, (5/tau)^2: 3.94e+08. For the moment, maybe constant time.
meas:   90.49 M, max t:   +2.37, max tau: 2.50e-04, (5/tau)^2: 4.01e+08. For the moment, maybe constant time.
meas:   90.52 M, max t:   +2.38, max tau: 2.50e-04, (5/tau)^2: 3.99e+08. For the moment, maybe constant time.
meas:   90.61 M, max t:   +2.43, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:   90.68 M, max t:   +2.40, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   90.71 M, max t:   +2.40, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   90.79 M, max t:   +2.41, max tau: 2.53e-04, (5/tau)^2: 3.91e+08. For the moment, maybe constant time.
meas:   90.88 M, max t:   +2.37, max tau: 2.49e-04, (5/tau)^2: 4.03e+08. For the moment, maybe constant time.
meas:   90.96 M, max t:   +2.41, max tau: 2.53e-04, (5/tau)^2: 3.91e+08. For the moment, maybe constant time.
meas:   91.05 M, max t:   +2.31, max tau: 2.42e-04, (5/tau)^2: 4.25e+08. For the moment, maybe constant time.
meas:   91.14 M, max t:   +2.31, max tau: 2.42e-04, (5/tau)^2: 4.28e+08. For the moment, maybe constant time.
meas:   91.19 M, max t:   +2.28, max tau: 2.39e-04, (5/tau)^2: 4.38e+08. For the moment, maybe constant time.
meas:   91.27 M, max t:   +2.29, max tau: 2.39e-04, (5/tau)^2: 4.36e+08. For the moment, maybe constant time.
meas:   91.35 M, max t:   +2.30, max tau: 2.41e-04, (5/tau)^2: 4.31e+08. For the moment, maybe constant time.
meas:   91.43 M, max t:   +2.30, max tau: 2.41e-04, (5/tau)^2: 4.31e+08. For the moment, maybe constant time.
meas:   91.48 M, max t:   +2.32, max tau: 2.43e-04, (5/tau)^2: 4.23e+08. For the moment, maybe constant time.
meas:   91.53 M, max t:   +2.31, max tau: 2.41e-04, (5/tau)^2: 4.29e+08. For the moment, maybe constant time.
meas:   91.61 M, max t:   +2.32, max tau: 2.42e-04, (5/tau)^2: 4.26e+08. For the moment, maybe constant time.
meas:   91.68 M, max t:   +2.35, max tau: 2.46e-04, (5/tau)^2: 4.14e+08. For the moment, maybe constant time.
meas:   91.74 M, max t:   +2.40, max tau: 2.51e-04, (5/tau)^2: 3.97e+08. For the moment, maybe constant time.
meas:   91.79 M, max t:   +2.39, max tau: 2.50e-04, (5/tau)^2: 4.00e+08. For the moment, maybe constant time.
meas:   91.87 M, max t:   +2.41, max tau: 2.52e-04, (5/tau)^2: 3.95e+08. For the moment, maybe constant time.
meas:   91.96 M, max t:   +2.47, max tau: 2.58e-04, (5/tau)^2: 3.77e+08. For the moment, maybe constant time.
meas:   92.04 M, max t:   +2.42, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:   92.10 M, max t:   +2.44, max tau: 2.54e-04, (5/tau)^2: 3.87e+08. For the moment, maybe constant time.
meas:   92.18 M, max t:   +2.45, max tau: 2.55e-04, (5/tau)^2: 3.85e+08. For the moment, maybe constant time.
meas:   92.26 M, max t:   +2.44, max tau: 2.54e-04, (5/tau)^2: 3.87e+08. For the moment, maybe constant time.
meas:   92.32 M, max t:   +2.45, max tau: 2.55e-04, (5/tau)^2: 3.85e+08. For the moment, maybe constant time.
meas:   92.41 M, max t:   +2.47, max tau: 2.57e-04, (5/tau)^2: 3.78e+08. For the moment, maybe constant time.
meas:   92.49 M, max t:   +2.45, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:   92.57 M, max t:   +2.44, max tau: 2.54e-04, (5/tau)^2: 3.88e+08. For the moment, maybe constant time.
meas:   92.63 M, max t:   +2.49, max tau: 2.58e-04, (5/tau)^2: 3.75e+08. For the moment, maybe constant time.
meas:   92.71 M, max t:   +2.53, max tau: 2.63e-04, (5/tau)^2: 3.62e+08. For the moment, maybe constant time.
meas:   92.80 M, max t:   +2.52, max tau: 2.62e-04, (5/tau)^2: 3.65e+08. For the moment, maybe constant time.
meas:   92.86 M, max t:   +2.54, max tau: 2.63e-04, (5/tau)^2: 3.61e+08. For the moment, maybe constant time.
meas:   92.94 M, max t:   +2.57, max tau: 2.66e-04, (5/tau)^2: 3.53e+08. For the moment, maybe constant time.
meas:   92.99 M, max t:   +2.60, max tau: 2.70e-04, (5/tau)^2: 3.43e+08. For the moment, maybe constant time.
meas:   93.03 M, max t:   +2.60, max tau: 2.70e-04, (5/tau)^2: 3.44e+08. For the moment, maybe constant time.
meas:   93.08 M, max t:   +2.57, max tau: 2.67e-04, (5/tau)^2: 3.52e+08. For the moment, maybe constant time.
meas:   93.17 M, max t:   +2.62, max tau: 2.72e-04, (5/tau)^2: 3.39e+08. For the moment, maybe constant time.
meas:   93.25 M, max t:   +2.64, max tau: 2.73e-04, (5/tau)^2: 3.35e+08. For the moment, maybe constant time.
meas:   93.33 M, max t:   +2.64, max tau: 2.74e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:   93.40 M, max t:   +2.65, max tau: 2.74e-04, (5/tau)^2: 3.32e+08. For the moment, maybe constant time.
meas:   93.45 M, max t:   +2.68, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:   93.53 M, max t:   +2.65, max tau: 2.74e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:   93.61 M, max t:   +2.58, max tau: 2.67e-04, (5/tau)^2: 3.51e+08. For the moment, maybe constant time.
meas:   93.69 M, max t:   +2.62, max tau: 2.70e-04, (5/tau)^2: 3.42e+08. For the moment, maybe constant time.
meas:   93.77 M, max t:   +2.64, max tau: 2.73e-04, (5/tau)^2: 3.36e+08. For the moment, maybe constant time.
meas:   93.84 M, max t:   +2.61, max tau: 2.70e-04, (5/tau)^2: 3.43e+08. For the moment, maybe constant time.
meas:   93.93 M, max t:   +2.64, max tau: 2.72e-04, (5/tau)^2: 3.38e+08. For the moment, maybe constant time.
meas:   94.00 M, max t:   +2.69, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:   94.05 M, max t:   +2.70, max tau: 2.78e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   94.10 M, max t:   +2.70, max tau: 2.78e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   94.19 M, max t:   +2.69, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:   94.26 M, max t:   +2.72, max tau: 2.80e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:   94.34 M, max t:   +2.74, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   94.42 M, max t:   +2.75, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:   94.51 M, max t:   +2.70, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:   94.59 M, max t:   +2.74, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   94.65 M, max t:   +2.72, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:   94.73 M, max t:   +2.71, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   94.81 M, max t:   +2.72, max tau: 2.79e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:   94.89 M, max t:   +2.74, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:   94.97 M, max t:   +2.76, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:   95.02 M, max t:   +2.75, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   95.11 M, max t:   +2.76, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:   95.20 M, max t:   +2.68, max tau: 2.75e-04, (5/tau)^2: 3.30e+08. For the moment, maybe constant time.
meas:   95.28 M, max t:   +2.72, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:   95.36 M, max t:   +2.70, max tau: 2.77e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:   95.44 M, max t:   +2.73, max tau: 2.80e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:   95.53 M, max t:   +2.76, max tau: 2.82e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:   95.60 M, max t:   +2.72, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:   95.68 M, max t:   +2.72, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:   95.74 M, max t:   +2.65, max tau: 2.71e-04, (5/tau)^2: 3.40e+08. For the moment, maybe constant time.
meas:   95.82 M, max t:   +2.68, max tau: 2.74e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:   95.88 M, max t:   +2.65, max tau: 2.70e-04, (5/tau)^2: 3.42e+08. For the moment, maybe constant time.
meas:   95.96 M, max t:   +2.65, max tau: 2.70e-04, (5/tau)^2: 3.42e+08. For the moment, maybe constant time.
meas:   96.02 M, max t:   +2.69, max tau: 2.74e-04, (5/tau)^2: 3.32e+08. For the moment, maybe constant time.
meas:   96.11 M, max t:   +2.72, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:   96.18 M, max t:   +2.74, max tau: 2.80e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:   96.25 M, max t:   +2.76, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:   96.34 M, max t:   +2.76, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:   96.43 M, max t:   +2.82, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   96.51 M, max t:   +2.79, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:   96.59 M, max t:   +2.81, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   96.66 M, max t:   +2.83, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   96.73 M, max t:   +2.82, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   96.78 M, max t:   +2.82, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   96.87 M, max t:   +2.84, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:   96.96 M, max t:   +2.85, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:   97.04 M, max t:   +2.83, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   97.10 M, max t:   +2.82, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   97.18 M, max t:   +2.81, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:   97.24 M, max t:   +2.82, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   97.31 M, max t:   +2.78, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:   97.39 M, max t:   +2.80, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:   97.47 M, max t:   +2.82, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   97.55 M, max t:   +2.80, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:   97.58 M, max t:   +2.82, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   97.67 M, max t:   +2.79, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:   97.74 M, max t:   +2.83, max tau: 2.87e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   97.82 M, max t:   +2.85, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:   97.86 M, max t:   +2.86, max tau: 2.89e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:   97.94 M, max t:   +2.90, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   98.03 M, max t:   +2.89, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:   98.08 M, max t:   +2.92, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:   98.12 M, max t:   +2.93, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:   98.19 M, max t:   +2.96, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:   98.28 M, max t:   +2.93, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:   98.35 M, max t:   +2.92, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:   98.41 M, max t:   +2.91, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   98.49 M, max t:   +2.89, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:   98.57 M, max t:   +2.88, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   98.64 M, max t:   +2.86, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:   98.66 M, max t:   +2.89, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:   98.75 M, max t:   +2.87, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:   98.81 M, max t:   +2.85, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:   98.88 M, max t:   +2.89, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:   98.91 M, max t:   +2.91, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:   98.95 M, max t:   +2.92, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:   99.04 M, max t:   +2.92, max tau: 2.93e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:   99.08 M, max t:   +2.93, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:   99.14 M, max t:   +2.94, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   99.19 M, max t:   +2.92, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:   99.24 M, max t:   +2.91, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:   99.32 M, max t:   +2.84, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:   99.40 M, max t:   +2.91, max tau: 2.91e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:   99.49 M, max t:   +2.90, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:   99.56 M, max t:   +2.86, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:   99.64 M, max t:   +2.86, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:   99.73 M, max t:   +2.90, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:   99.81 M, max t:   +2.90, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   99.88 M, max t:   +2.90, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:   99.91 M, max t:   +2.89, max tau: 2.89e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:   99.94 M, max t:   +2.91, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  100.00 M, max t:   +2.88, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  100.07 M, max t:   +2.86, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:  100.14 M, max t:   +2.87, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  100.22 M, max t:   +2.89, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  100.30 M, max t:   +2.90, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  100.37 M, max t:   +2.89, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  100.45 M, max t:   +2.91, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  100.52 M, max t:   +2.95, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  100.56 M, max t:   +2.96, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  100.63 M, max t:   +2.91, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  100.71 M, max t:   +2.93, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  100.79 M, max t:   +2.95, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  100.87 M, max t:   +2.95, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  100.92 M, max t:   +2.92, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  100.99 M, max t:   +2.94, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  101.07 M, max t:   +2.93, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  101.15 M, max t:   +2.93, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  101.24 M, max t:   +2.92, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  101.26 M, max t:   +2.91, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  101.35 M, max t:   +2.91, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  101.43 M, max t:   +2.90, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  101.48 M, max t:   +2.90, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  101.56 M, max t:   +2.95, max tau: 2.92e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  101.61 M, max t:   +2.94, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  101.70 M, max t:   +2.94, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  101.77 M, max t:   +2.93, max tau: 2.90e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  101.86 M, max t:   +2.92, max tau: 2.89e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  101.86 M, max t:   +2.93, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  101.95 M, max t:   +2.96, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  102.01 M, max t:   +2.94, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  102.08 M, max t:   +2.98, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  102.16 M, max t:   +2.99, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  102.25 M, max t:   +2.98, max tau: 2.94e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  102.33 M, max t:   +2.99, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  102.39 M, max t:   +3.01, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  102.47 M, max t:   +3.02, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  102.55 M, max t:   +3.00, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  102.63 M, max t:   +3.02, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  102.71 M, max t:   +3.03, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  102.80 M, max t:   +3.03, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  102.88 M, max t:   +3.05, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  102.96 M, max t:   +3.02, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  103.04 M, max t:   +3.02, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  103.11 M, max t:   +3.01, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  103.19 M, max t:   +2.98, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  103.28 M, max t:   +3.03, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  103.35 M, max t:   +3.06, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  103.40 M, max t:   +3.06, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  103.44 M, max t:   +3.04, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  103.53 M, max t:   +3.04, max tau: 2.99e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  103.58 M, max t:   +3.03, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  103.67 M, max t:   +3.02, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  103.70 M, max t:   +3.03, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  103.77 M, max t:   +3.06, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  103.86 M, max t:   +3.05, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  103.92 M, max t:   +3.04, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  104.01 M, max t:   +3.05, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  104.08 M, max t:   +3.00, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  104.17 M, max t:   +2.98, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  104.24 M, max t:   +2.98, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  104.30 M, max t:   +2.96, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  104.38 M, max t:   +2.97, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  104.44 M, max t:   +2.97, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  104.53 M, max t:   +2.96, max tau: 2.89e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  104.59 M, max t:   +2.99, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  104.68 M, max t:   +2.97, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  104.76 M, max t:   +2.95, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  104.83 M, max t:   +2.90, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:  104.90 M, max t:   +2.89, max tau: 2.82e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:  104.97 M, max t:   +2.89, max tau: 2.82e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:  105.06 M, max t:   +2.86, max tau: 2.79e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:  105.12 M, max t:   +2.90, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:  105.13 M, max t:   +2.90, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:  105.20 M, max t:   +2.89, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:  105.29 M, max t:   +2.91, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:  105.37 M, max t:   +2.92, max tau: 2.85e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:  105.43 M, max t:   +2.89, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:  105.51 M, max t:   +2.90, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:  105.60 M, max t:   +2.90, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:  105.64 M, max t:   +2.89, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:  105.72 M, max t:   +2.86, max tau: 2.78e-04, (5/tau)^2: 3.24e+08. For the moment, maybe constant time.
meas:  105.80 M, max t:   +2.87, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:  105.88 M, max t:   +2.81, max tau: 2.73e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:  105.94 M, max t:   +2.82, max tau: 2.74e-04, (5/tau)^2: 3.34e+08. For the moment, maybe constant time.
meas:  106.03 M, max t:   +2.84, max tau: 2.76e-04, (5/tau)^2: 3.29e+08. For the moment, maybe constant time.
meas:  106.10 M, max t:   +2.84, max tau: 2.76e-04, (5/tau)^2: 3.29e+08. For the moment, maybe constant time.
meas:  106.13 M, max t:   +2.86, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:  106.20 M, max t:   +2.89, max tau: 2.81e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:  106.29 M, max t:   +2.91, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:  106.37 M, max t:   +2.93, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:  106.45 M, max t:   +2.88, max tau: 2.79e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:  106.53 M, max t:   +2.87, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:  106.61 M, max t:   +2.90, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:  106.70 M, max t:   +2.88, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:  106.78 M, max t:   +2.92, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:  106.86 M, max t:   +2.87, max tau: 2.78e-04, (5/tau)^2: 3.23e+08. For the moment, maybe constant time.
meas:  106.93 M, max t:   +2.88, max tau: 2.78e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:  107.02 M, max t:   +2.90, max tau: 2.81e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:  107.07 M, max t:   +2.87, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:  107.16 M, max t:   +2.86, max tau: 2.76e-04, (5/tau)^2: 3.28e+08. For the moment, maybe constant time.
meas:  107.24 M, max t:   +2.81, max tau: 2.71e-04, (5/tau)^2: 3.40e+08. For the moment, maybe constant time.
meas:  107.31 M, max t:   +2.82, max tau: 2.72e-04, (5/tau)^2: 3.38e+08. For the moment, maybe constant time.
meas:  107.40 M, max t:   +2.80, max tau: 2.70e-04, (5/tau)^2: 3.44e+08. For the moment, maybe constant time.
meas:  107.43 M, max t:   +2.80, max tau: 2.70e-04, (5/tau)^2: 3.43e+08. For the moment, maybe constant time.
meas:  107.51 M, max t:   +2.79, max tau: 2.69e-04, (5/tau)^2: 3.44e+08. For the moment, maybe constant time.
meas:  107.58 M, max t:   +2.78, max tau: 2.68e-04, (5/tau)^2: 3.47e+08. For the moment, maybe constant time.
meas:  107.62 M, max t:   +2.75, max tau: 2.65e-04, (5/tau)^2: 3.56e+08. For the moment, maybe constant time.
meas:  107.71 M, max t:   +2.77, max tau: 2.67e-04, (5/tau)^2: 3.51e+08. For the moment, maybe constant time.
meas:  107.76 M, max t:   +2.76, max tau: 2.66e-04, (5/tau)^2: 3.53e+08. For the moment, maybe constant time.
meas:  107.84 M, max t:   +2.78, max tau: 2.68e-04, (5/tau)^2: 3.49e+08. For the moment, maybe constant time.
meas:  107.92 M, max t:   +2.83, max tau: 2.73e-04, (5/tau)^2: 3.36e+08. For the moment, maybe constant time.
meas:  108.01 M, max t:   +2.85, max tau: 2.74e-04, (5/tau)^2: 3.33e+08. For the moment, maybe constant time.
meas:  108.08 M, max t:   +2.88, max tau: 2.77e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:  108.15 M, max t:   +2.91, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:  108.21 M, max t:   +2.86, max tau: 2.75e-04, (5/tau)^2: 3.30e+08. For the moment, maybe constant time.
meas:  108.28 M, max t:   +2.90, max tau: 2.79e-04, (5/tau)^2: 3.21e+08. For the moment, maybe constant time.
meas:  108.37 M, max t:   +2.91, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:  108.45 M, max t:   +2.97, max tau: 2.86e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:  108.54 M, max t:   +2.98, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:  108.62 M, max t:   +2.96, max tau: 2.84e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:  108.71 M, max t:   +2.93, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:  108.78 M, max t:   +2.92, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:  108.85 M, max t:   +2.94, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:  108.93 M, max t:   +2.92, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:  109.00 M, max t:   +2.99, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:  109.08 M, max t:   +3.00, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  109.16 M, max t:   +3.06, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  109.21 M, max t:   +3.07, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  109.30 M, max t:   +3.07, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  109.38 M, max t:   +3.06, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  109.47 M, max t:   +3.03, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  109.55 M, max t:   +3.04, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  109.63 M, max t:   +3.06, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  109.70 M, max t:   +3.05, max tau: 2.91e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  109.78 M, max t:   +3.09, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  109.80 M, max t:   +3.10, max tau: 2.95e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  109.86 M, max t:   +3.12, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  109.95 M, max t:   +3.11, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  110.01 M, max t:   +3.10, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  110.09 M, max t:   +3.14, max tau: 3.00e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  110.17 M, max t:   +3.20, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  110.22 M, max t:   +3.20, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  110.29 M, max t:   +3.20, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  110.36 M, max t:   +3.19, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  110.42 M, max t:   +3.18, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  110.46 M, max t:   +3.15, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  110.54 M, max t:   +3.14, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  110.61 M, max t:   +3.11, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  110.68 M, max t:   +3.05, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  110.71 M, max t:   +3.01, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:  110.79 M, max t:   +3.02, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  110.80 M, max t:   +3.02, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  110.89 M, max t:   +3.04, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  110.99 M, max t:   +3.05, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  111.07 M, max t:   +3.03, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  111.16 M, max t:   +3.03, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  111.19 M, max t:   +3.05, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  111.28 M, max t:   +3.06, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  111.32 M, max t:   +3.05, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  111.39 M, max t:   +3.06, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  111.47 M, max t:   +3.04, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  111.55 M, max t:   +3.06, max tau: 2.89e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  111.63 M, max t:   +3.04, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  111.70 M, max t:   +3.05, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  111.78 M, max t:   +3.06, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  111.84 M, max t:   +3.09, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  111.93 M, max t:   +3.10, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  112.01 M, max t:   +3.11, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  112.08 M, max t:   +3.13, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  112.15 M, max t:   +3.16, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  112.19 M, max t:   +3.16, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  112.27 M, max t:   +3.15, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  112.36 M, max t:   +3.13, max tau: 2.95e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  112.44 M, max t:   +3.13, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  112.47 M, max t:   +3.12, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  112.51 M, max t:   +3.10, max tau: 2.92e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  112.60 M, max t:   +3.09, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  112.67 M, max t:   +3.12, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  112.72 M, max t:   +3.15, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  112.77 M, max t:   +3.17, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  112.86 M, max t:   +3.19, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  112.93 M, max t:   +3.22, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  113.00 M, max t:   +3.29, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  113.08 M, max t:   +3.29, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  113.11 M, max t:   +3.30, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  113.20 M, max t:   +3.30, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  113.28 M, max t:   +3.29, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  113.36 M, max t:   +3.29, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  113.39 M, max t:   +3.29, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  113.47 M, max t:   +3.27, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  113.53 M, max t:   +3.26, max tau: 3.06e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  113.58 M, max t:   +3.26, max tau: 3.06e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  113.67 M, max t:   +3.22, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  113.71 M, max t:   +3.21, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  113.79 M, max t:   +3.24, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  113.85 M, max t:   +3.23, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  113.94 M, max t:   +3.22, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  114.02 M, max t:   +3.22, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  114.08 M, max t:   +3.23, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  114.17 M, max t:   +3.22, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  114.22 M, max t:   +3.20, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  114.27 M, max t:   +3.19, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  114.36 M, max t:   +3.22, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  114.44 M, max t:   +3.22, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  114.47 M, max t:   +3.21, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  114.50 M, max t:   +3.20, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  114.56 M, max t:   +3.22, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  114.62 M, max t:   +3.24, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  114.70 M, max t:   +3.20, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  114.74 M, max t:   +3.21, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  114.82 M, max t:   +3.19, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  114.90 M, max t:   +3.20, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  114.98 M, max t:   +3.19, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  115.06 M, max t:   +3.17, max tau: 2.95e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  115.15 M, max t:   +3.15, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  115.22 M, max t:   +3.20, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  115.31 M, max t:   +3.18, max tau: 2.96e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  115.39 M, max t:   +3.23, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  115.47 M, max t:   +3.24, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  115.55 M, max t:   +3.29, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  115.60 M, max t:   +3.26, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  115.68 M, max t:   +3.28, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  115.73 M, max t:   +3.31, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  115.79 M, max t:   +3.33, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  115.88 M, max t:   +3.30, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  115.92 M, max t:   +3.30, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  115.98 M, max t:   +3.32, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  116.06 M, max t:   +3.27, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  116.07 M, max t:   +3.29, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  116.15 M, max t:   +3.28, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  116.24 M, max t:   +3.27, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  116.29 M, max t:   +3.25, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  116.32 M, max t:   +3.26, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  116.40 M, max t:   +3.27, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  116.47 M, max t:   +3.21, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  116.56 M, max t:   +3.24, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  116.65 M, max t:   +3.24, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  116.73 M, max t:   +3.26, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  116.82 M, max t:   +3.33, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  116.88 M, max t:   +3.32, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  116.97 M, max t:   +3.32, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  117.02 M, max t:   +3.33, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  117.11 M, max t:   +3.31, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  117.20 M, max t:   +3.34, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  117.28 M, max t:   +3.35, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  117.36 M, max t:   +3.37, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  117.44 M, max t:   +3.35, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  117.52 M, max t:   +3.33, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  117.60 M, max t:   +3.39, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  117.61 M, max t:   +3.40, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:  117.69 M, max t:   +3.42, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:  117.77 M, max t:   +3.44, max tau: 3.17e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:  117.84 M, max t:   +3.44, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  117.92 M, max t:   +3.44, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  117.96 M, max t:   +3.43, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  118.02 M, max t:   +3.41, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:  118.11 M, max t:   +3.42, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:  118.17 M, max t:   +3.44, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  118.25 M, max t:   +3.47, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  118.30 M, max t:   +3.45, max tau: 3.17e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:  118.34 M, max t:   +3.50, max tau: 3.21e-04, (5/tau)^2: 2.42e+08. For the moment, maybe constant time.
meas:  118.40 M, max t:   +3.49, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:  118.45 M, max t:   +3.48, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  118.53 M, max t:   +3.46, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  118.54 M, max t:   +3.47, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  118.62 M, max t:   +3.50, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:  118.67 M, max t:   +3.49, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  118.76 M, max t:   +3.48, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  118.85 M, max t:   +3.48, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  118.93 M, max t:   +3.50, max tau: 3.20e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:  119.00 M, max t:   +3.48, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  119.08 M, max t:   +3.48, max tau: 3.19e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  119.16 M, max t:   +3.48, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  119.22 M, max t:   +3.47, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  119.31 M, max t:   +3.49, max tau: 3.19e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  119.32 M, max t:   +3.50, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:  119.40 M, max t:   +3.49, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  119.46 M, max t:   +3.48, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  119.52 M, max t:   +3.47, max tau: 3.18e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:  119.57 M, max t:   +3.45, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:  119.63 M, max t:   +3.39, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  119.72 M, max t:   +3.36, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  119.80 M, max t:   +3.32, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  119.89 M, max t:   +3.31, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  119.97 M, max t:   +3.35, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  120.02 M, max t:   +3.33, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  120.10 M, max t:   +3.34, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  120.16 M, max t:   +3.36, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  120.20 M, max t:   +3.37, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  120.28 M, max t:   +3.34, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  120.37 M, max t:   +3.35, max tau: 3.06e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  120.43 M, max t:   +3.31, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  120.52 M, max t:   +3.30, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  120.60 M, max t:   +3.35, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  120.65 M, max t:   +3.35, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  120.74 M, max t:   +3.36, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  120.81 M, max t:   +3.38, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  120.85 M, max t:   +3.38, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  120.89 M, max t:   +3.35, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  120.97 M, max t:   +3.36, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  121.01 M, max t:   +3.36, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  121.07 M, max t:   +3.38, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  121.16 M, max t:   +3.43, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  121.23 M, max t:   +3.42, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  121.32 M, max t:   +3.44, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  121.40 M, max t:   +3.49, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  121.49 M, max t:   +3.48, max tau: 3.16e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:  121.57 M, max t:   +3.47, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:  121.63 M, max t:   +3.44, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  121.72 M, max t:   +3.41, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  121.79 M, max t:   +3.38, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  121.87 M, max t:   +3.37, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  121.90 M, max t:   +3.37, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  121.97 M, max t:   +3.34, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  122.05 M, max t:   +3.31, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  122.14 M, max t:   +3.33, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  122.20 M, max t:   +3.32, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  122.25 M, max t:   +3.27, max tau: 2.95e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  122.30 M, max t:   +3.30, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  122.36 M, max t:   +3.29, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  122.45 M, max t:   +3.37, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  122.50 M, max t:   +3.39, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  122.58 M, max t:   +3.37, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  122.65 M, max t:   +3.37, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  122.71 M, max t:   +3.34, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  122.80 M, max t:   +3.36, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  122.84 M, max t:   +3.34, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  122.93 M, max t:   +3.37, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  122.99 M, max t:   +3.36, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  123.07 M, max t:   +3.39, max tau: 3.06e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  123.14 M, max t:   +3.36, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  123.20 M, max t:   +3.36, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  123.28 M, max t:   +3.32, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  123.37 M, max t:   +3.36, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  123.41 M, max t:   +3.33, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  123.46 M, max t:   +3.34, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  123.55 M, max t:   +3.34, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  123.63 M, max t:   +3.32, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  123.71 M, max t:   +3.36, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  123.79 M, max t:   +3.39, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  123.85 M, max t:   +3.42, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  123.94 M, max t:   +3.44, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  124.02 M, max t:   +3.40, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  124.11 M, max t:   +3.38, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  124.13 M, max t:   +3.38, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  124.22 M, max t:   +3.38, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  124.30 M, max t:   +3.42, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  124.36 M, max t:   +3.42, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  124.44 M, max t:   +3.44, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  124.52 M, max t:   +3.39, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  124.60 M, max t:   +3.36, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  124.68 M, max t:   +3.38, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  124.76 M, max t:   +3.39, max tau: 3.03e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  124.83 M, max t:   +3.39, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  124.92 M, max t:   +3.41, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  124.97 M, max t:   +3.42, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  125.03 M, max t:   +3.41, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  125.12 M, max t:   +3.43, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  125.20 M, max t:   +3.43, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  125.26 M, max t:   +3.43, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  125.29 M, max t:   +3.44, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  125.38 M, max t:   +3.45, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  125.44 M, max t:   +3.42, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  125.49 M, max t:   +3.44, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  125.57 M, max t:   +3.43, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  125.64 M, max t:   +3.43, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  125.71 M, max t:   +3.42, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  125.76 M, max t:   +3.40, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  125.85 M, max t:   +3.39, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  125.90 M, max t:   +3.37, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  125.98 M, max t:   +3.40, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  126.06 M, max t:   +3.39, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  126.12 M, max t:   +3.40, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  126.21 M, max t:   +3.41, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  126.29 M, max t:   +3.40, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  126.37 M, max t:   +3.41, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  126.44 M, max t:   +3.44, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  126.51 M, max t:   +3.46, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  126.58 M, max t:   +3.46, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  126.64 M, max t:   +3.46, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  126.72 M, max t:   +3.49, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  126.81 M, max t:   +3.51, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  126.89 M, max t:   +3.51, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  126.96 M, max t:   +3.49, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  127.04 M, max t:   +3.50, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  127.11 M, max t:   +3.54, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:  127.19 M, max t:   +3.52, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  127.24 M, max t:   +3.54, max tau: 3.13e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:  127.29 M, max t:   +3.53, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:  127.38 M, max t:   +3.54, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:  127.43 M, max t:   +3.53, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:  127.51 M, max t:   +3.58, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  127.56 M, max t:   +3.58, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  127.64 M, max t:   +3.58, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  127.73 M, max t:   +3.58, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  127.81 M, max t:   +3.53, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  127.89 M, max t:   +3.51, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  127.95 M, max t:   +3.50, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  128.04 M, max t:   +3.49, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  128.11 M, max t:   +3.47, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  128.19 M, max t:   +3.51, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  128.27 M, max t:   +3.51, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  128.30 M, max t:   +3.50, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  128.38 M, max t:   +3.48, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  128.45 M, max t:   +3.46, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  128.54 M, max t:   +3.44, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  128.60 M, max t:   +3.40, max tau: 3.00e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  128.68 M, max t:   +3.37, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  128.77 M, max t:   +3.39, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  128.85 M, max t:   +3.40, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  128.93 M, max t:   +3.39, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  128.98 M, max t:   +3.38, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  129.06 M, max t:   +3.39, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  129.14 M, max t:   +3.42, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  129.23 M, max t:   +3.42, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  129.30 M, max t:   +3.41, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  129.38 M, max t:   +3.41, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  129.45 M, max t:   +3.42, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  129.51 M, max t:   +3.42, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  129.58 M, max t:   +3.40, max tau: 2.99e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  129.66 M, max t:   +3.41, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  129.75 M, max t:   +3.44, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  129.75 M, max t:   +3.44, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  129.82 M, max t:   +3.46, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  129.89 M, max t:   +3.47, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  129.95 M, max t:   +3.44, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  130.02 M, max t:   +3.42, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  130.11 M, max t:   +3.45, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  130.19 M, max t:   +3.44, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  130.26 M, max t:   +3.46, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  130.34 M, max t:   +3.46, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  130.42 M, max t:   +3.46, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  130.50 M, max t:   +3.47, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  130.52 M, max t:   +3.49, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  130.59 M, max t:   +3.52, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  130.63 M, max t:   +3.51, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  130.70 M, max t:   +3.49, max tau: 3.06e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  130.78 M, max t:   +3.50, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  130.83 M, max t:   +3.50, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  130.91 M, max t:   +3.53, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  130.96 M, max t:   +3.53, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  131.05 M, max t:   +3.55, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  131.14 M, max t:   +3.57, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  131.22 M, max t:   +3.60, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:  131.30 M, max t:   +3.58, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  131.38 M, max t:   +3.53, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  131.47 M, max t:   +3.52, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:   96.94 M, max t:   +3.51, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   96.99 M, max t:   +3.49, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:   97.05 M, max t:   +3.50, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:   97.10 M, max t:   +3.51, max tau: 3.57e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   97.16 M, max t:   +3.53, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   97.20 M, max t:   +3.53, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   97.27 M, max t:   +3.47, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   97.32 M, max t:   +3.39, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:   97.39 M, max t:   +3.39, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   97.43 M, max t:   +3.40, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:  132.24 M, max t:   +3.38, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  132.32 M, max t:   +3.40, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:   97.54 M, max t:   +3.41, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:   97.60 M, max t:   +3.44, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:   97.60 M, max t:   +3.44, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:   97.65 M, max t:   +3.45, max tau: 3.50e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:   97.69 M, max t:   +3.47, max tau: 3.51e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:   97.77 M, max t:   +3.52, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   97.84 M, max t:   +3.54, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   97.88 M, max t:   +3.54, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   97.96 M, max t:   +3.55, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   98.02 M, max t:   +3.56, max tau: 3.59e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   98.04 M, max t:   +3.56, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   98.07 M, max t:   +3.56, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   98.14 M, max t:   +3.57, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   98.20 M, max t:   +3.56, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   98.28 M, max t:   +3.56, max tau: 3.59e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   98.31 M, max t:   +3.58, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   98.37 M, max t:   +3.56, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   98.44 M, max t:   +3.57, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   98.47 M, max t:   +3.57, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   98.54 M, max t:   +3.57, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   98.61 M, max t:   +3.55, max tau: 3.58e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   98.66 M, max t:   +3.55, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   98.66 M, max t:   +3.55, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:   98.69 M, max t:   +3.56, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   98.77 M, max t:   +3.57, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:   98.82 M, max t:   +3.59, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   98.84 M, max t:   +3.59, max tau: 3.61e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   98.91 M, max t:   +3.60, max tau: 3.61e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   98.94 M, max t:   +3.58, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   98.97 M, max t:   +3.56, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   98.99 M, max t:   +3.56, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   99.07 M, max t:   +3.61, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   99.14 M, max t:   +3.64, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   99.20 M, max t:   +3.61, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   99.22 M, max t:   +3.62, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   99.29 M, max t:   +3.61, max tau: 3.62e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   99.36 M, max t:   +3.62, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:   99.39 M, max t:   +3.63, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:   99.44 M, max t:   +3.64, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   99.47 M, max t:   +3.65, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   99.54 M, max t:   +3.64, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   99.59 M, max t:   +3.64, max tau: 3.64e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   99.62 M, max t:   +3.65, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   99.68 M, max t:   +3.65, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   99.69 M, max t:   +3.65, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   99.74 M, max t:   +3.66, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:   99.80 M, max t:   +3.62, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:   99.86 M, max t:   +3.60, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   99.91 M, max t:   +3.60, max tau: 3.60e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   99.96 M, max t:   +3.59, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  100.02 M, max t:   +3.59, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  100.07 M, max t:   +3.60, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  100.14 M, max t:   +3.67, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  100.21 M, max t:   +3.66, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:  100.28 M, max t:   +3.66, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:  100.30 M, max t:   +3.66, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:  100.37 M, max t:   +3.68, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  100.43 M, max t:   +3.68, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  100.48 M, max t:   +3.70, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  100.53 M, max t:   +3.76, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:  100.57 M, max t:   +3.76, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:  100.57 M, max t:   +3.76, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:  100.61 M, max t:   +3.75, max tau: 3.73e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:  100.68 M, max t:   +3.76, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:  100.74 M, max t:   +3.80, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:  100.80 M, max t:   +3.84, max tau: 3.83e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:  100.85 M, max t:   +3.85, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:  100.89 M, max t:   +3.85, max tau: 3.84e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:  100.96 M, max t:   +3.93, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:  101.02 M, max t:   +3.90, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:  101.10 M, max t:   +3.89, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:  101.12 M, max t:   +3.89, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:  101.19 M, max t:   +3.92, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:  101.26 M, max t:   +3.92, max tau: 3.90e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:  101.32 M, max t:   +3.91, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:  101.33 M, max t:   +3.90, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:  101.37 M, max t:   +3.89, max tau: 3.86e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:  101.44 M, max t:   +3.87, max tau: 3.84e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  101.49 M, max t:   +3.91, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:  101.55 M, max t:   +3.93, max tau: 3.90e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:  101.63 M, max t:   +3.94, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:  101.70 M, max t:   +3.94, max tau: 3.91e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:  101.78 M, max t:   +3.93, max tau: 3.90e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:  101.81 M, max t:   +3.92, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:  101.88 M, max t:   +3.94, max tau: 3.90e-04, (5/tau)^2: 1.64e+08. For the moment, maybe constant time.
meas:  101.96 M, max t:   +3.92, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:  102.02 M, max t:   +3.90, max tau: 3.86e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:  102.07 M, max t:   +3.89, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  102.14 M, max t:   +3.85, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:  102.20 M, max t:   +3.88, max tau: 3.84e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:  102.28 M, max t:   +3.87, max tau: 3.83e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:  102.35 M, max t:   +3.89, max tau: 3.84e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  102.39 M, max t:   +3.89, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  102.44 M, max t:   +3.88, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:  102.50 M, max t:   +3.89, max tau: 3.84e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  102.57 M, max t:   +3.89, max tau: 3.84e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  102.60 M, max t:   +3.89, max tau: 3.84e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  102.61 M, max t:   +3.89, max tau: 3.84e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  102.64 M, max t:   +3.92, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:  102.71 M, max t:   +3.92, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:  102.75 M, max t:   +3.90, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  102.78 M, max t:   +3.90, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  102.85 M, max t:   +3.90, max tau: 3.84e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:  102.90 M, max t:   +3.89, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:  102.93 M, max t:   +3.89, max tau: 3.84e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:  102.99 M, max t:   +3.88, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:  103.05 M, max t:   +3.89, max tau: 3.83e-04, (5/tau)^2: 1.70e+08. For the moment, maybe constant time.
meas:  103.11 M, max t:   +3.87, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:  103.17 M, max t:   +3.88, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:  103.23 M, max t:   +3.92, max tau: 3.86e-04, (5/tau)^2: 1.68e+08. For the moment, maybe constant time.
meas:  103.29 M, max t:   +3.88, max tau: 3.82e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:  103.35 M, max t:   +3.87, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:  140.24 M, max t:   +3.85, max tau: 3.25e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:  140.32 M, max t:   +3.83, max tau: 3.23e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:  140.40 M, max t:   +3.82, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:  140.47 M, max t:   +3.81, max tau: 3.21e-04, (5/tau)^2: 2.42e+08. For the moment, maybe constant time.
meas:  140.56 M, max t:   +3.76, max tau: 3.18e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:  103.65 M, max t:   +3.75, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  103.71 M, max t:   +3.76, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  103.75 M, max t:   +3.74, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  103.82 M, max t:   +3.75, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  103.85 M, max t:   +3.78, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:  103.91 M, max t:   +3.77, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  103.98 M, max t:   +3.77, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  104.04 M, max t:   +3.72, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  104.08 M, max t:   +3.72, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  104.12 M, max t:   +3.72, max tau: 3.64e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  104.15 M, max t:   +3.71, max tau: 3.63e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  104.21 M, max t:   +3.72, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  104.28 M, max t:   +3.73, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:  104.35 M, max t:   +3.74, max tau: 3.66e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  104.39 M, max t:   +3.75, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  104.47 M, max t:   +3.77, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  104.51 M, max t:   +3.78, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  104.57 M, max t:   +3.70, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  104.62 M, max t:   +3.69, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  104.68 M, max t:   +3.72, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  104.75 M, max t:   +3.69, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  104.79 M, max t:   +3.70, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  104.85 M, max t:   +3.71, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  104.91 M, max t:   +3.71, max tau: 3.62e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  104.99 M, max t:   +3.71, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  105.01 M, max t:   +3.72, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  105.05 M, max t:   +3.71, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  105.10 M, max t:   +3.70, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  105.16 M, max t:   +3.68, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  105.22 M, max t:   +3.70, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  105.29 M, max t:   +3.72, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  105.37 M, max t:   +3.72, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  105.41 M, max t:   +3.74, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  105.47 M, max t:   +3.72, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  105.53 M, max t:   +3.72, max tau: 3.62e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  105.58 M, max t:   +3.72, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  105.65 M, max t:   +3.74, max tau: 3.63e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  105.68 M, max t:   +3.74, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  105.75 M, max t:   +3.71, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  105.78 M, max t:   +3.70, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  105.82 M, max t:   +3.70, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  105.88 M, max t:   +3.68, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  105.90 M, max t:   +3.70, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  105.92 M, max t:   +3.70, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  105.97 M, max t:   +3.70, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  106.00 M, max t:   +3.70, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  106.03 M, max t:   +3.68, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  106.07 M, max t:   +3.67, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  106.12 M, max t:   +3.66, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  106.16 M, max t:   +3.68, max tau: 3.58e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  106.23 M, max t:   +3.66, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  106.31 M, max t:   +3.70, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  106.37 M, max t:   +3.70, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  106.43 M, max t:   +3.72, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  106.50 M, max t:   +3.75, max tau: 3.63e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  106.55 M, max t:   +3.75, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  106.59 M, max t:   +3.74, max tau: 3.62e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  106.67 M, max t:   +3.72, max tau: 3.60e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  106.74 M, max t:   +3.69, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  106.82 M, max t:   +3.70, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  106.84 M, max t:   +3.70, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  106.92 M, max t:   +3.73, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  106.95 M, max t:   +3.72, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  107.01 M, max t:   +3.73, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  107.07 M, max t:   +3.72, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  107.13 M, max t:   +3.72, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  107.20 M, max t:   +3.71, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  107.22 M, max t:   +3.70, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  107.29 M, max t:   +3.69, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  107.33 M, max t:   +3.68, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  107.41 M, max t:   +3.67, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:  107.45 M, max t:   +3.64, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:  107.52 M, max t:   +3.65, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  107.59 M, max t:   +3.63, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:  107.64 M, max t:   +3.62, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:  107.69 M, max t:   +3.62, max tau: 3.49e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:  107.73 M, max t:   +3.64, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:  107.78 M, max t:   +3.63, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:  107.82 M, max t:   +3.60, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  107.84 M, max t:   +3.61, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:  107.90 M, max t:   +3.63, max tau: 3.50e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:  107.98 M, max t:   +3.66, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  108.05 M, max t:   +3.69, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:  108.08 M, max t:   +3.67, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  108.14 M, max t:   +3.64, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:  108.20 M, max t:   +3.62, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:  108.26 M, max t:   +3.60, max tau: 3.46e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  108.33 M, max t:   +3.67, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:  108.36 M, max t:   +3.68, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:  108.43 M, max t:   +3.71, max tau: 3.57e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  108.49 M, max t:   +3.73, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  108.54 M, max t:   +3.75, max tau: 3.60e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  108.61 M, max t:   +3.73, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  108.66 M, max t:   +3.77, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  108.74 M, max t:   +3.74, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  108.82 M, max t:   +3.73, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  108.89 M, max t:   +3.69, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:  108.93 M, max t:   +3.69, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:  108.96 M, max t:   +3.68, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  109.02 M, max t:   +3.68, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  109.09 M, max t:   +3.72, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  109.14 M, max t:   +3.70, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:  109.20 M, max t:   +3.62, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:  109.26 M, max t:   +3.61, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:  109.31 M, max t:   +3.65, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:  109.36 M, max t:   +3.67, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:  109.42 M, max t:   +3.68, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:  109.48 M, max t:   +3.67, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:  109.54 M, max t:   +3.67, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:  109.60 M, max t:   +3.70, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:  109.66 M, max t:   +3.68, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:  109.71 M, max t:   +3.67, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:  109.75 M, max t:   +3.70, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  109.79 M, max t:   +3.69, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  109.83 M, max t:   +3.70, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:  109.88 M, max t:   +3.70, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  109.95 M, max t:   +3.68, max tau: 3.51e-04, (5/tau)^2: 2.03e+08. For the moment, maybe constant time.
meas:  109.99 M, max t:   +3.66, max tau: 3.49e-04, (5/tau)^2: 2.05e+08. For the moment, maybe constant time.
meas:  110.05 M, max t:   +3.63, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:  110.11 M, max t:   +3.60, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:  110.13 M, max t:   +3.61, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:  110.20 M, max t:   +3.62, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:  110.23 M, max t:   +3.64, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:  110.24 M, max t:   +3.64, max tau: 3.46e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  110.27 M, max t:   +3.64, max tau: 3.46e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  110.33 M, max t:   +3.65, max tau: 3.47e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:  110.40 M, max t:   +3.65, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  110.41 M, max t:   +3.65, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:  110.47 M, max t:   +3.65, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  110.50 M, max t:   +3.65, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  110.56 M, max t:   +3.64, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:  110.59 M, max t:   +3.63, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:  110.66 M, max t:   +3.60, max tau: 3.43e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:  110.73 M, max t:   +3.60, max tau: 3.42e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:  110.78 M, max t:   +3.61, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:  110.85 M, max t:   +3.62, max tau: 3.44e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:  110.92 M, max t:   +3.61, max tau: 3.43e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:  110.98 M, max t:   +3.61, max tau: 3.42e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:  111.02 M, max t:   +3.62, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:  111.09 M, max t:   +3.64, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:  111.14 M, max t:   +3.60, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:  111.22 M, max t:   +3.58, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:  111.28 M, max t:   +3.56, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:  111.33 M, max t:   +3.58, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:  111.41 M, max t:   +3.61, max tau: 3.42e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:  111.43 M, max t:   +3.60, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:  111.48 M, max t:   +3.62, max tau: 3.43e-04, (5/tau)^2: 2.13e+08. For the moment, maybe constant time.
meas:  111.52 M, max t:   +3.63, max tau: 3.43e-04, (5/tau)^2: 2.12e+08. For the moment, maybe constant time.
meas:  111.57 M, max t:   +3.66, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  111.63 M, max t:   +3.66, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  111.67 M, max t:   +3.67, max tau: 3.47e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:  111.72 M, max t:   +3.68, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:  111.78 M, max t:   +3.70, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:  111.84 M, max t:   +3.68, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:  111.86 M, max t:   +3.68, max tau: 3.48e-04, (5/tau)^2: 2.07e+08. For the moment, maybe constant time.
meas:  111.87 M, max t:   +3.68, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:  111.90 M, max t:   +3.66, max tau: 3.46e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  111.94 M, max t:   +3.69, max tau: 3.49e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:  112.01 M, max t:   +3.72, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:  112.03 M, max t:   +3.73, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  112.08 M, max t:   +3.74, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  112.12 M, max t:   +3.74, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  112.19 M, max t:   +3.79, max tau: 3.58e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  112.22 M, max t:   +3.78, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  112.29 M, max t:   +3.78, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  112.37 M, max t:   +3.82, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  112.43 M, max t:   +3.84, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  112.47 M, max t:   +3.85, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  112.51 M, max t:   +3.86, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  112.57 M, max t:   +3.89, max tau: 3.66e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  112.63 M, max t:   +3.92, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  112.69 M, max t:   +3.97, max tau: 3.74e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:  112.75 M, max t:   +3.98, max tau: 3.74e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:  112.78 M, max t:   +3.97, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:  112.83 M, max t:   +3.93, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  112.89 M, max t:   +3.86, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  112.94 M, max t:   +3.88, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  112.97 M, max t:   +3.88, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  113.01 M, max t:   +3.86, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  113.07 M, max t:   +3.90, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  113.13 M, max t:   +3.91, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  113.13 M, max t:   +3.91, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  113.19 M, max t:   +3.91, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  113.26 M, max t:   +3.90, max tau: 3.66e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  113.30 M, max t:   +3.95, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:  153.90 M, max t:   +3.95, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  153.95 M, max t:   +3.95, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  154.03 M, max t:   +3.89, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:  154.12 M, max t:   +3.88, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  113.58 M, max t:   +3.87, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  113.65 M, max t:   +3.86, max tau: 3.62e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  113.67 M, max t:   +3.86, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  113.73 M, max t:   +3.86, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  113.79 M, max t:   +3.91, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  113.84 M, max t:   +3.93, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  113.88 M, max t:   +3.94, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  113.92 M, max t:   +3.93, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  113.96 M, max t:   +3.96, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:  113.99 M, max t:   +3.95, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  114.00 M, max t:   +3.95, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  114.06 M, max t:   +3.93, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  114.10 M, max t:   +3.96, max tau: 3.70e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:  114.14 M, max t:   +3.94, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  114.20 M, max t:   +3.97, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:  114.28 M, max t:   +4.00, max tau: 3.74e-04, (5/tau)^2: 1.79e+08. For the moment, maybe constant time.
meas:  114.33 M, max t:   +3.98, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:  114.40 M, max t:   +3.93, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  114.48 M, max t:   +3.94, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  114.54 M, max t:   +3.93, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  114.58 M, max t:   +3.96, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  114.64 M, max t:   +3.93, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  114.71 M, max t:   +3.90, max tau: 3.64e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  114.74 M, max t:   +3.91, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  114.80 M, max t:   +3.98, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:  114.86 M, max t:   +3.99, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:  114.93 M, max t:   +3.97, max tau: 3.70e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:  115.01 M, max t:   +3.98, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:  115.06 M, max t:   +3.98, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:  115.11 M, max t:   +3.96, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  115.16 M, max t:   +3.98, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:  115.22 M, max t:   +3.98, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:  115.23 M, max t:   +3.99, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:  115.27 M, max t:   +3.99, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:  115.35 M, max t:   +3.96, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  115.41 M, max t:   +3.92, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  115.46 M, max t:   +3.88, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  115.51 M, max t:   +3.89, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  115.57 M, max t:   +3.90, max tau: 3.62e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  115.65 M, max t:   +3.88, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  115.72 M, max t:   +3.90, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  115.79 M, max t:   +3.83, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  115.85 M, max t:   +3.85, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  115.86 M, max t:   +3.85, max tau: 3.58e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  115.89 M, max t:   +3.84, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  115.92 M, max t:   +3.84, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  115.92 M, max t:   +3.85, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  115.99 M, max t:   +3.87, max tau: 3.59e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  116.06 M, max t:   +3.89, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  116.13 M, max t:   +3.92, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  116.17 M, max t:   +3.92, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  116.22 M, max t:   +3.91, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  116.29 M, max t:   +3.92, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  116.36 M, max t:   +3.95, max tau: 3.66e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  116.43 M, max t:   +4.01, max tau: 3.71e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:  116.45 M, max t:   +4.01, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:  116.51 M, max t:   +3.98, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  116.54 M, max t:   +3.99, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  116.56 M, max t:   +3.99, max tau: 3.69e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:  116.59 M, max t:   +3.98, max tau: 3.69e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  116.62 M, max t:   +3.97, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  116.69 M, max t:   +3.97, max tau: 3.68e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:  116.75 M, max t:   +3.96, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  116.82 M, max t:   +3.94, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  116.90 M, max t:   +3.94, max tau: 3.64e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  116.97 M, max t:   +3.92, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  117.03 M, max t:   +3.92, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  117.10 M, max t:   +3.92, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  117.17 M, max t:   +3.94, max tau: 3.64e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  117.24 M, max t:   +3.96, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:  117.28 M, max t:   +3.97, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  117.33 M, max t:   +3.99, max tau: 3.68e-04, (5/tau)^2: 1.84e+08. For the moment, maybe constant time.
meas:  117.37 M, max t:   +3.96, max tau: 3.65e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:  117.40 M, max t:   +3.97, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  117.46 M, max t:   +3.93, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  117.50 M, max t:   +3.94, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  117.51 M, max t:   +3.94, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  117.54 M, max t:   +3.94, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  117.58 M, max t:   +3.94, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  117.63 M, max t:   +3.93, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  117.66 M, max t:   +3.94, max tau: 3.64e-04, (5/tau)^2: 1.89e+08. For the moment, maybe constant time.
meas:  117.73 M, max t:   +3.96, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:  117.78 M, max t:   +3.93, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  117.83 M, max t:   +3.92, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  117.90 M, max t:   +3.90, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  117.94 M, max t:   +3.88, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  117.99 M, max t:   +3.89, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  118.05 M, max t:   +3.88, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  118.12 M, max t:   +3.90, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  118.16 M, max t:   +3.90, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  118.23 M, max t:   +3.88, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  118.29 M, max t:   +3.90, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  118.30 M, max t:   +3.90, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  118.36 M, max t:   +3.91, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  118.37 M, max t:   +3.92, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  118.44 M, max t:   +3.89, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  118.49 M, max t:   +3.89, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  118.56 M, max t:   +3.93, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  118.61 M, max t:   +3.95, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  118.62 M, max t:   +3.93, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  118.67 M, max t:   +3.93, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  118.70 M, max t:   +3.94, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  118.77 M, max t:   +3.92, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  118.82 M, max t:   +3.93, max tau: 3.60e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  118.89 M, max t:   +3.91, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  118.98 M, max t:   +3.90, max tau: 3.58e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  119.02 M, max t:   +3.93, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  119.09 M, max t:   +3.94, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  119.14 M, max t:   +3.93, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  119.18 M, max t:   +3.93, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  119.22 M, max t:   +3.89, max tau: 3.57e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  119.27 M, max t:   +3.91, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  119.29 M, max t:   +3.92, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  119.34 M, max t:   +3.92, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  119.41 M, max t:   +3.93, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  119.45 M, max t:   +3.93, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  119.52 M, max t:   +3.92, max tau: 3.59e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  119.59 M, max t:   +3.90, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  119.67 M, max t:   +3.97, max tau: 3.63e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  119.73 M, max t:   +3.97, max tau: 3.62e-04, (5/tau)^2: 1.90e+08. For the moment, maybe constant time.
meas:  119.78 M, max t:   +3.96, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  119.81 M, max t:   +3.96, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  119.85 M, max t:   +3.92, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  119.92 M, max t:   +3.89, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  119.96 M, max t:   +3.87, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  119.97 M, max t:   +3.87, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:  120.00 M, max t:   +3.87, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:  120.04 M, max t:   +3.87, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  120.09 M, max t:   +3.87, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  120.15 M, max t:   +3.87, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  120.21 M, max t:   +3.86, max tau: 3.52e-04, (5/tau)^2: 2.02e+08. For the moment, maybe constant time.
meas:  120.25 M, max t:   +3.86, max tau: 3.52e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  120.32 M, max t:   +3.88, max tau: 3.53e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:  120.35 M, max t:   +3.89, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:  120.43 M, max t:   +3.90, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  120.48 M, max t:   +3.90, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  120.56 M, max t:   +3.95, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  120.61 M, max t:   +3.93, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  120.66 M, max t:   +3.92, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  120.72 M, max t:   +3.90, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  120.76 M, max t:   +3.89, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:  120.82 M, max t:   +3.91, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  120.89 M, max t:   +3.92, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  120.96 M, max t:   +3.91, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  121.02 M, max t:   +3.92, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  121.09 M, max t:   +3.94, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  121.16 M, max t:   +3.96, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  121.23 M, max t:   +3.95, max tau: 3.59e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  121.30 M, max t:   +3.97, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  121.38 M, max t:   +3.98, max tau: 3.62e-04, (5/tau)^2: 1.91e+08. For the moment, maybe constant time.
meas:  121.44 M, max t:   +3.96, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  121.46 M, max t:   +3.96, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  121.51 M, max t:   +3.98, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:  121.57 M, max t:   +3.95, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  121.60 M, max t:   +3.95, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  121.66 M, max t:   +3.91, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:  121.68 M, max t:   +3.91, max tau: 3.55e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:  121.75 M, max t:   +3.95, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  121.79 M, max t:   +3.95, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  121.87 M, max t:   +3.97, max tau: 3.59e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  121.91 M, max t:   +3.95, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  121.96 M, max t:   +3.94, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  122.00 M, max t:   +3.95, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  122.05 M, max t:   +3.94, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  122.11 M, max t:   +3.93, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  122.14 M, max t:   +3.94, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  122.21 M, max t:   +3.93, max tau: 3.56e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  122.26 M, max t:   +3.94, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  122.32 M, max t:   +3.95, max tau: 3.58e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  122.38 M, max t:   +3.99, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  166.40 M, max t:   +3.98, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  166.48 M, max t:   +3.99, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  166.55 M, max t:   +3.97, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  166.64 M, max t:   +3.98, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  166.73 M, max t:   +3.97, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  166.79 M, max t:   +3.98, max tau: 3.09e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  166.80 M, max t:   +3.99, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  166.88 M, max t:   +4.01, max tau: 3.10e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  166.96 M, max t:   +4.00, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  167.04 M, max t:   +4.06, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:  167.13 M, max t:   +4.08, max tau: 3.15e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:  167.18 M, max t:   +4.09, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  167.24 M, max t:   +4.07, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:  167.31 M, max t:   +4.09, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  167.38 M, max t:   +4.06, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:  167.47 M, max t:   +4.09, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  167.53 M, max t:   +4.09, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  167.61 M, max t:   +4.11, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  167.66 M, max t:   +4.12, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  167.75 M, max t:   +4.12, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  167.81 M, max t:   +4.09, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  123.52 M, max t:   +4.07, max tau: 3.67e-04, (5/tau)^2: 1.86e+08. For the moment, maybe constant time.
meas:  167.96 M, max t:   +4.10, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  168.04 M, max t:   +4.09, max tau: 3.16e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:  168.12 M, max t:   +4.05, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  168.21 M, max t:   +4.04, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  168.29 M, max t:   +4.04, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  168.32 M, max t:   +4.02, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  168.40 M, max t:   +3.99, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  168.48 M, max t:   +4.00, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  124.04 M, max t:   +3.98, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  124.10 M, max t:   +3.97, max tau: 3.57e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  124.12 M, max t:   +3.97, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  124.17 M, max t:   +3.97, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:  124.19 M, max t:   +3.96, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  168.87 M, max t:   +4.00, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  124.23 M, max t:   +4.00, max tau: 3.59e-04, (5/tau)^2: 1.94e+08. For the moment, maybe constant time.
meas:  124.30 M, max t:   +4.02, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  124.36 M, max t:   +4.01, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:  169.13 M, max t:   +3.98, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  124.46 M, max t:   +4.00, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:  124.53 M, max t:   +3.99, max tau: 3.57e-04, (5/tau)^2: 1.96e+08. For the moment, maybe constant time.
meas:  169.36 M, max t:   +3.97, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  169.42 M, max t:   +3.95, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  124.68 M, max t:   +3.95, max tau: 3.54e-04, (5/tau)^2: 2.00e+08. For the moment, maybe constant time.
meas:  169.57 M, max t:   +3.96, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  169.65 M, max t:   +3.95, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  124.83 M, max t:   +3.96, max tau: 3.54e-04, (5/tau)^2: 1.99e+08. For the moment, maybe constant time.
meas:  169.79 M, max t:   +3.99, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  169.87 M, max t:   +3.99, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  169.96 M, max t:   +3.95, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  170.02 M, max t:   +3.95, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  170.09 M, max t:   +3.94, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  170.12 M, max t:   +3.96, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  170.21 M, max t:   +3.94, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  170.27 M, max t:   +3.93, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  170.35 M, max t:   +3.94, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  170.39 M, max t:   +3.95, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  170.48 M, max t:   +3.93, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  170.53 M, max t:   +3.94, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  170.61 M, max t:   +3.93, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  170.69 M, max t:   +3.88, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  170.77 M, max t:   +3.93, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  170.86 M, max t:   +3.95, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  170.94 M, max t:   +3.96, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  171.03 M, max t:   +4.01, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  125.84 M, max t:   +3.99, max tau: 3.55e-04, (5/tau)^2: 1.98e+08. For the moment, maybe constant time.
meas:  171.16 M, max t:   +3.97, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  125.96 M, max t:   +3.96, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:  126.02 M, max t:   +3.93, max tau: 3.50e-04, (5/tau)^2: 2.04e+08. For the moment, maybe constant time.
meas:  171.41 M, max t:   +3.92, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  171.45 M, max t:   +3.92, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  126.16 M, max t:   +3.91, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:  126.19 M, max t:   +3.91, max tau: 3.48e-04, (5/tau)^2: 2.06e+08. For the moment, maybe constant time.
meas:  171.69 M, max t:   +3.91, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  171.75 M, max t:   +3.92, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  171.83 M, max t:   +3.91, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  171.92 M, max t:   +3.93, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  171.95 M, max t:   +3.96, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  172.03 M, max t:   +3.95, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  172.09 M, max t:   +3.95, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  172.18 M, max t:   +3.93, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  172.22 M, max t:   +3.92, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  126.72 M, max t:   +3.90, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:  172.38 M, max t:   +3.90, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  172.47 M, max t:   +3.90, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  126.89 M, max t:   +3.89, max tau: 3.45e-04, (5/tau)^2: 2.10e+08. For the moment, maybe constant time.
meas:  126.94 M, max t:   +3.91, max tau: 3.47e-04, (5/tau)^2: 2.08e+08. For the moment, maybe constant time.
meas:  172.70 M, max t:   +3.90, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  127.05 M, max t:   +3.88, max tau: 3.45e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:  172.86 M, max t:   +3.88, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  172.93 M, max t:   +3.87, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  172.99 M, max t:   +3.88, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  173.07 M, max t:   +3.89, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  173.15 M, max t:   +3.89, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  173.24 M, max t:   +3.87, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  173.26 M, max t:   +3.87, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  173.35 M, max t:   +3.88, max tau: 2.94e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  173.37 M, max t:   +3.87, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  173.43 M, max t:   +3.88, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  173.51 M, max t:   +3.87, max tau: 2.93e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  173.56 M, max t:   +3.88, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  173.64 M, max t:   +3.91, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  173.68 M, max t:   +3.94, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  173.76 M, max t:   +3.94, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  173.85 M, max t:   +3.95, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  173.93 M, max t:   +3.97, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  174.01 M, max t:   +3.97, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  174.03 M, max t:   +3.96, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  174.11 M, max t:   +3.96, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  174.18 M, max t:   +3.97, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  174.23 M, max t:   +3.97, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  174.29 M, max t:   +3.97, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  174.35 M, max t:   +3.99, max tau: 3.02e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  174.43 M, max t:   +4.00, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  174.45 M, max t:   +4.00, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  174.53 M, max t:   +4.02, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  174.60 M, max t:   +3.99, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  174.68 M, max t:   +4.00, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  174.77 M, max t:   +3.96, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  174.85 M, max t:   +3.98, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  174.93 M, max t:   +3.97, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  174.99 M, max t:   +3.99, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  175.08 M, max t:   +3.92, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  175.15 M, max t:   +3.93, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  175.24 M, max t:   +3.93, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  175.33 M, max t:   +3.93, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  175.41 M, max t:   +3.89, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  175.47 M, max t:   +3.90, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  175.55 M, max t:   +3.88, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  175.62 M, max t:   +3.89, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  175.70 M, max t:   +3.85, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  175.78 M, max t:   +3.85, max tau: 2.90e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  175.85 M, max t:   +3.87, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  175.94 M, max t:   +3.86, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  176.02 M, max t:   +3.89, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  176.10 M, max t:   +3.89, max tau: 2.93e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  176.17 M, max t:   +3.86, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  176.26 M, max t:   +3.82, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  176.34 M, max t:   +3.87, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  176.42 M, max t:   +3.87, max tau: 2.91e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  176.51 M, max t:   +3.87, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  176.59 M, max t:   +3.88, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  176.67 M, max t:   +3.88, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  176.73 M, max t:   +3.87, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  176.81 M, max t:   +3.84, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  176.88 M, max t:   +3.81, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:  176.96 M, max t:   +3.79, max tau: 2.85e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:  177.05 M, max t:   +3.76, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:  177.12 M, max t:   +3.79, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:  177.16 M, max t:   +3.80, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:  177.23 M, max t:   +3.79, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:  177.31 M, max t:   +3.79, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:  177.34 M, max t:   +3.78, max tau: 2.84e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:  177.41 M, max t:   +3.78, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:  177.49 M, max t:   +3.77, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:  177.56 M, max t:   +3.83, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  177.64 M, max t:   +3.82, max tau: 2.87e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:  177.72 M, max t:   +3.86, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  177.81 M, max t:   +3.85, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  177.86 M, max t:   +3.83, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  177.93 M, max t:   +3.87, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  177.97 M, max t:   +3.87, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  178.02 M, max t:   +3.87, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  178.11 M, max t:   +3.86, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  131.12 M, max t:   +3.85, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:  131.19 M, max t:   +3.88, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  131.25 M, max t:   +3.88, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  178.39 M, max t:   +3.88, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  178.46 M, max t:   +3.87, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  178.54 M, max t:   +3.85, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  178.57 M, max t:   +3.84, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  178.64 M, max t:   +3.87, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  178.73 M, max t:   +3.90, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  178.74 M, max t:   +3.89, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  178.81 M, max t:   +3.88, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  178.88 M, max t:   +3.88, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  178.93 M, max t:   +3.87, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  179.00 M, max t:   +3.86, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  179.05 M, max t:   +3.86, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  179.13 M, max t:   +3.84, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:  179.21 M, max t:   +3.83, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:  179.26 M, max t:   +3.84, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:  179.32 M, max t:   +3.85, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  179.38 M, max t:   +3.85, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  179.47 M, max t:   +3.82, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:  179.47 M, max t:   +3.83, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:  179.56 M, max t:   +3.85, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  183.88 M, max t:   +3.86, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:  183.96 M, max t:   +3.84, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:  179.79 M, max t:   +3.84, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:  179.87 M, max t:   +3.82, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:  179.93 M, max t:   +3.80, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:  180.02 M, max t:   +3.76, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:  132.58 M, max t:   +3.76, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:  132.63 M, max t:   +3.81, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:  132.68 M, max t:   +3.83, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:  132.72 M, max t:   +3.84, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:  132.79 M, max t:   +3.85, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  132.87 M, max t:   +3.85, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  132.91 M, max t:   +3.89, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:  132.98 M, max t:   +3.87, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  132.99 M, max t:   +3.87, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  133.06 M, max t:   +3.91, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  133.13 M, max t:   +3.88, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:  133.17 M, max t:   +3.87, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:  133.19 M, max t:   +3.85, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  133.25 M, max t:   +3.83, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:  133.30 M, max t:   +3.81, max tau: 3.30e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:  133.34 M, max t:   +3.81, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:  133.40 M, max t:   +3.82, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:  133.45 M, max t:   +3.85, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:  133.52 M, max t:   +3.88, max tau: 3.35e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  133.57 M, max t:   +3.88, max tau: 3.35e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  133.64 M, max t:   +3.88, max tau: 3.35e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  133.69 M, max t:   +3.87, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:  133.71 M, max t:   +3.88, max tau: 3.35e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  133.78 M, max t:   +3.89, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:  133.83 M, max t:   +3.90, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:  133.88 M, max t:   +3.88, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:  133.92 M, max t:   +3.88, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  133.98 M, max t:   +3.86, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  133.98 M, max t:   +3.86, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  134.00 M, max t:   +3.87, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  134.06 M, max t:   +3.87, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:  134.09 M, max t:   +3.85, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  134.16 M, max t:   +3.86, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  134.18 M, max t:   +3.86, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:  134.23 M, max t:   +3.87, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  134.28 M, max t:   +3.86, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:  134.34 M, max t:   +3.82, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:  134.38 M, max t:   +3.81, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:  134.44 M, max t:   +3.78, max tau: 3.26e-04, (5/tau)^2: 2.35e+08. For the moment, maybe constant time.
meas:  134.49 M, max t:   +3.76, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:  134.53 M, max t:   +3.77, max tau: 3.25e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:  134.56 M, max t:   +3.79, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:  134.59 M, max t:   +3.78, max tau: 3.26e-04, (5/tau)^2: 2.35e+08. For the moment, maybe constant time.
meas:  134.62 M, max t:   +3.77, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:  134.65 M, max t:   +3.76, max tau: 3.24e-04, (5/tau)^2: 2.38e+08. For the moment, maybe constant time.
meas:  134.71 M, max t:   +3.72, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  134.77 M, max t:   +3.72, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  134.83 M, max t:   +3.71, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  134.89 M, max t:   +3.71, max tau: 3.19e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  134.95 M, max t:   +3.69, max tau: 3.18e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:  135.01 M, max t:   +3.67, max tau: 3.16e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:  135.06 M, max t:   +3.68, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  135.12 M, max t:   +3.70, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  135.15 M, max t:   +3.70, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  135.20 M, max t:   +3.65, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:  135.27 M, max t:   +3.62, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  135.32 M, max t:   +3.64, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:  135.34 M, max t:   +3.64, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  135.40 M, max t:   +3.65, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:  135.45 M, max t:   +3.63, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  135.51 M, max t:   +3.61, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  135.57 M, max t:   +3.68, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  135.61 M, max t:   +3.66, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:  135.65 M, max t:   +3.66, max tau: 3.15e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:  135.72 M, max t:   +3.73, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  135.76 M, max t:   +3.72, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  135.83 M, max t:   +3.75, max tau: 3.21e-04, (5/tau)^2: 2.42e+08. For the moment, maybe constant time.
meas:  135.90 M, max t:   +3.74, max tau: 3.21e-04, (5/tau)^2: 2.42e+08. For the moment, maybe constant time.
meas:  135.95 M, max t:   +3.72, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  136.02 M, max t:   +3.76, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:  136.07 M, max t:   +3.76, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:  136.13 M, max t:   +3.75, max tau: 3.21e-04, (5/tau)^2: 2.42e+08. For the moment, maybe constant time.
meas:  136.19 M, max t:   +3.76, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:  136.25 M, max t:   +3.75, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:  136.30 M, max t:   +3.74, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  136.36 M, max t:   +3.72, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  136.43 M, max t:   +3.72, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  136.45 M, max t:   +3.72, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  136.48 M, max t:   +3.73, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  136.53 M, max t:   +3.74, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  136.58 M, max t:   +3.75, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:  136.61 M, max t:   +3.76, max tau: 3.21e-04, (5/tau)^2: 2.42e+08. For the moment, maybe constant time.
meas:  136.67 M, max t:   +3.74, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  136.67 M, max t:   +3.74, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  136.71 M, max t:   +3.75, max tau: 3.21e-04, (5/tau)^2: 2.43e+08. For the moment, maybe constant time.
meas:  136.79 M, max t:   +3.74, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  136.84 M, max t:   +3.76, max tau: 3.21e-04, (5/tau)^2: 2.42e+08. For the moment, maybe constant time.
meas:  136.92 M, max t:   +3.73, max tau: 3.19e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  136.96 M, max t:   +3.74, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  137.02 M, max t:   +3.76, max tau: 3.21e-04, (5/tau)^2: 2.42e+08. For the moment, maybe constant time.
meas:  137.07 M, max t:   +3.75, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  137.11 M, max t:   +3.75, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  137.17 M, max t:   +3.75, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  137.21 M, max t:   +3.74, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  137.28 M, max t:   +3.79, max tau: 3.23e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:  137.34 M, max t:   +3.81, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:  137.40 M, max t:   +3.81, max tau: 3.25e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:  137.46 M, max t:   +3.84, max tau: 3.28e-04, (5/tau)^2: 2.33e+08. For the moment, maybe constant time.
meas:  137.52 M, max t:   +3.81, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:  137.56 M, max t:   +3.81, max tau: 3.24e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:  137.62 M, max t:   +3.79, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:  137.68 M, max t:   +3.80, max tau: 3.24e-04, (5/tau)^2: 2.39e+08. For the moment, maybe constant time.
meas:  137.70 M, max t:   +3.81, max tau: 3.25e-04, (5/tau)^2: 2.37e+08. For the moment, maybe constant time.
meas:  137.77 M, max t:   +3.85, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:  137.82 M, max t:   +3.85, max tau: 3.28e-04, (5/tau)^2: 2.33e+08. For the moment, maybe constant time.
meas:  137.89 M, max t:   +3.90, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:  137.94 M, max t:   +3.91, max tau: 3.32e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  137.99 M, max t:   +3.88, max tau: 3.31e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:  138.05 M, max t:   +3.91, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  138.12 M, max t:   +3.92, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:  138.16 M, max t:   +3.91, max tau: 3.32e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  138.22 M, max t:   +3.90, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:  138.25 M, max t:   +3.88, max tau: 3.30e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:  138.30 M, max t:   +3.89, max tau: 3.30e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:  138.35 M, max t:   +3.93, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  138.41 M, max t:   +3.95, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  138.45 M, max t:   +3.97, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:  138.50 M, max t:   +3.94, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:  138.55 M, max t:   +3.95, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  138.60 M, max t:   +3.95, max tau: 3.35e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  138.64 M, max t:   +3.95, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  138.68 M, max t:   +3.96, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:  138.72 M, max t:   +3.95, max tau: 3.35e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  138.78 M, max t:   +4.00, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:  138.80 M, max t:   +4.00, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:  138.85 M, max t:   +3.99, max tau: 3.38e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  138.92 M, max t:   +3.99, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  138.97 M, max t:   +4.02, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:  139.01 M, max t:   +4.00, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:  139.06 M, max t:   +4.01, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:  139.11 M, max t:   +4.03, max tau: 3.41e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:  139.15 M, max t:   +4.03, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:  139.19 M, max t:   +3.99, max tau: 3.38e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  139.26 M, max t:   +3.99, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:  139.33 M, max t:   +3.99, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:  139.41 M, max t:   +3.99, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:  139.47 M, max t:   +3.99, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:  139.53 M, max t:   +4.00, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  139.60 M, max t:   +4.01, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:  139.64 M, max t:   +4.00, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  139.71 M, max t:   +3.99, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:  139.75 M, max t:   +4.00, max tau: 3.38e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  139.80 M, max t:   +4.04, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:  139.86 M, max t:   +4.02, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:  139.87 M, max t:   +4.02, max tau: 3.40e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:  139.94 M, max t:   +4.04, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:  139.94 M, max t:   +4.04, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:  140.00 M, max t:   +4.05, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:  140.08 M, max t:   +4.04, max tau: 3.41e-04, (5/tau)^2: 2.15e+08. For the moment, maybe constant time.
meas:  140.14 M, max t:   +4.02, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:  140.19 M, max t:   +4.02, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:  140.25 M, max t:   +4.01, max tau: 3.39e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  140.29 M, max t:   +4.02, max tau: 3.39e-04, (5/tau)^2: 2.17e+08. For the moment, maybe constant time.
meas:  140.33 M, max t:   +4.01, max tau: 3.38e-04, (5/tau)^2: 2.18e+08. For the moment, maybe constant time.
meas:  140.39 M, max t:   +3.99, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:  140.42 M, max t:   +3.99, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:  140.43 M, max t:   +3.98, max tau: 3.36e-04, (5/tau)^2: 2.21e+08. For the moment, maybe constant time.
meas:  140.47 M, max t:   +3.98, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  140.53 M, max t:   +4.00, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:  140.53 M, max t:   +4.00, max tau: 3.37e-04, (5/tau)^2: 2.20e+08. For the moment, maybe constant time.
meas:  140.59 M, max t:   +3.95, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  140.66 M, max t:   +3.93, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:  140.70 M, max t:   +3.91, max tau: 3.29e-04, (5/tau)^2: 2.31e+08. For the moment, maybe constant time.
meas:  140.76 M, max t:   +3.92, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:  140.82 M, max t:   +3.95, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  140.86 M, max t:   +3.95, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  140.94 M, max t:   +3.97, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  141.02 M, max t:   +3.95, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  141.07 M, max t:   +3.95, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  141.15 M, max t:   +3.95, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:  141.22 M, max t:   +3.95, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  141.28 M, max t:   +3.98, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:  141.31 M, max t:   +3.98, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:  141.35 M, max t:   +3.99, max tau: 3.36e-04, (5/tau)^2: 2.22e+08. For the moment, maybe constant time.
meas:  141.42 M, max t:   +3.97, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  141.45 M, max t:   +3.95, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:  141.51 M, max t:   +3.95, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:  141.58 M, max t:   +3.94, max tau: 3.31e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:  141.63 M, max t:   +3.92, max tau: 3.30e-04, (5/tau)^2: 2.30e+08. For the moment, maybe constant time.
meas:  141.70 M, max t:   +3.93, max tau: 3.30e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:  141.74 M, max t:   +3.94, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:  141.80 M, max t:   +3.96, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  141.82 M, max t:   +3.96, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  141.89 M, max t:   +3.98, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:  141.96 M, max t:   +3.97, max tau: 3.33e-04, (5/tau)^2: 2.25e+08. For the moment, maybe constant time.
meas:  141.99 M, max t:   +3.96, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  142.05 M, max t:   +3.96, max tau: 3.33e-04, (5/tau)^2: 2.26e+08. For the moment, maybe constant time.
meas:  142.09 M, max t:   +3.95, max tau: 3.31e-04, (5/tau)^2: 2.28e+08. For the moment, maybe constant time.
meas:  142.15 M, max t:   +3.94, max tau: 3.31e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:  142.20 M, max t:   +3.94, max tau: 3.30e-04, (5/tau)^2: 2.29e+08. For the moment, maybe constant time.
meas:  142.26 M, max t:   +3.96, max tau: 3.32e-04, (5/tau)^2: 2.27e+08. For the moment, maybe constant time.
meas:  142.31 M, max t:   +3.92, max tau: 3.28e-04, (5/tau)^2: 2.32e+08. For the moment, maybe constant time.
meas:  142.37 M, max t:   +3.90, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:  142.44 M, max t:   +3.89, max tau: 3.26e-04, (5/tau)^2: 2.35e+08. For the moment, maybe constant time.
meas:  142.47 M, max t:   +3.90, max tau: 3.27e-04, (5/tau)^2: 2.34e+08. For the moment, maybe constant time.
meas:  142.54 M, max t:   +3.89, max tau: 3.26e-04, (5/tau)^2: 2.35e+08. For the moment, maybe constant time.
meas:  142.60 M, max t:   +3.89, max tau: 3.26e-04, (5/tau)^2: 2.36e+08. For the moment, maybe constant time.
meas:  142.67 M, max t:   +3.86, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:  142.70 M, max t:   +3.85, max tau: 3.23e-04, (5/tau)^2: 2.40e+08. For the moment, maybe constant time.
meas:  142.75 M, max t:   +3.80, max tau: 3.18e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:  142.81 M, max t:   +3.83, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  142.86 M, max t:   +3.82, max tau: 3.19e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  142.93 M, max t:   +3.82, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  142.96 M, max t:   +3.82, max tau: 3.19e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  143.02 M, max t:   +3.83, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  143.08 M, max t:   +3.80, max tau: 3.18e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:  143.13 M, max t:   +3.73, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  143.17 M, max t:   +3.75, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:  143.21 M, max t:   +3.74, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  143.28 M, max t:   +3.73, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  143.34 M, max t:   +3.74, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  143.40 M, max t:   +3.78, max tau: 3.16e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:  143.48 M, max t:   +3.81, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  143.55 M, max t:   +3.84, max tau: 3.20e-04, (5/tau)^2: 2.44e+08. For the moment, maybe constant time.
meas:  143.59 M, max t:   +3.86, max tau: 3.22e-04, (5/tau)^2: 2.41e+08. For the moment, maybe constant time.
meas:  143.65 M, max t:   +3.82, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  143.70 M, max t:   +3.80, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  143.73 M, max t:   +3.79, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  143.80 M, max t:   +3.81, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  143.86 M, max t:   +3.79, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  143.92 M, max t:   +3.79, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  143.97 M, max t:   +3.80, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  144.02 M, max t:   +3.83, max tau: 3.19e-04, (5/tau)^2: 2.46e+08. For the moment, maybe constant time.
meas:  144.08 M, max t:   +3.82, max tau: 3.18e-04, (5/tau)^2: 2.47e+08. For the moment, maybe constant time.
meas:  144.15 M, max t:   +3.84, max tau: 3.20e-04, (5/tau)^2: 2.45e+08. For the moment, maybe constant time.
meas:  144.22 M, max t:   +3.80, max tau: 3.17e-04, (5/tau)^2: 2.49e+08. For the moment, maybe constant time.
meas:  144.27 M, max t:   +3.75, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  144.33 M, max t:   +3.72, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  144.40 M, max t:   +3.70, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  144.46 M, max t:   +3.67, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  144.52 M, max t:   +3.69, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  144.54 M, max t:   +3.68, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  144.61 M, max t:   +3.73, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  144.65 M, max t:   +3.73, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  144.71 M, max t:   +3.71, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  144.75 M, max t:   +3.70, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  144.82 M, max t:   +3.71, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  144.88 M, max t:   +3.73, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  144.95 M, max t:   +3.70, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  145.02 M, max t:   +3.72, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  145.07 M, max t:   +3.67, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  145.14 M, max t:   +3.65, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  145.20 M, max t:   +3.64, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  145.21 M, max t:   +3.63, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  145.29 M, max t:   +3.62, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  145.32 M, max t:   +3.60, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  145.37 M, max t:   +3.62, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  145.41 M, max t:   +3.63, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  145.48 M, max t:   +3.62, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  145.52 M, max t:   +3.63, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  145.59 M, max t:   +3.59, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  197.90 M, max t:   +3.58, max tau: 2.54e-04, (5/tau)^2: 3.86e+08. For the moment, maybe constant time.
meas:  197.99 M, max t:   +3.55, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:  198.04 M, max t:   +3.56, max tau: 2.53e-04, (5/tau)^2: 3.91e+08. For the moment, maybe constant time.
meas:  198.12 M, max t:   +3.59, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:  198.21 M, max t:   +3.57, max tau: 2.54e-04, (5/tau)^2: 3.89e+08. For the moment, maybe constant time.
meas:  198.28 M, max t:   +3.56, max tau: 2.53e-04, (5/tau)^2: 3.92e+08. For the moment, maybe constant time.
meas:  198.37 M, max t:   +3.53, max tau: 2.51e-04, (5/tau)^2: 3.98e+08. For the moment, maybe constant time.
meas:  198.38 M, max t:   +3.53, max tau: 2.51e-04, (5/tau)^2: 3.98e+08. For the moment, maybe constant time.
meas:  198.46 M, max t:   +3.51, max tau: 2.49e-04, (5/tau)^2: 4.02e+08. For the moment, maybe constant time.
meas:  198.49 M, max t:   +3.49, max tau: 2.48e-04, (5/tau)^2: 4.07e+08. For the moment, maybe constant time.
meas:  198.56 M, max t:   +3.54, max tau: 2.51e-04, (5/tau)^2: 3.97e+08. For the moment, maybe constant time.
meas:  198.65 M, max t:   +3.57, max tau: 2.53e-04, (5/tau)^2: 3.90e+08. For the moment, maybe constant time.
meas:  198.69 M, max t:   +3.57, max tau: 2.53e-04, (5/tau)^2: 3.89e+08. For the moment, maybe constant time.
meas:  201.18 M, max t:   +3.58, max tau: 2.52e-04, (5/tau)^2: 3.92e+08. For the moment, maybe constant time.
meas:  198.80 M, max t:   +3.57, max tau: 2.53e-04, (5/tau)^2: 3.90e+08. For the moment, maybe constant time.
meas:  201.29 M, max t:   +3.59, max tau: 2.53e-04, (5/tau)^2: 3.90e+08. For the moment, maybe constant time.
meas:  201.36 M, max t:   +3.56, max tau: 2.51e-04, (5/tau)^2: 3.98e+08. For the moment, maybe constant time.
meas:  201.43 M, max t:   +3.54, max tau: 2.49e-04, (5/tau)^2: 4.02e+08. For the moment, maybe constant time.
meas:  201.50 M, max t:   +3.56, max tau: 2.50e-04, (5/tau)^2: 3.99e+08. For the moment, maybe constant time.
meas:  201.56 M, max t:   +3.55, max tau: 2.50e-04, (5/tau)^2: 4.00e+08. For the moment, maybe constant time.
meas:  201.64 M, max t:   +3.54, max tau: 2.49e-04, (5/tau)^2: 4.03e+08. For the moment, maybe constant time.
meas:  201.73 M, max t:   +3.56, max tau: 2.51e-04, (5/tau)^2: 3.97e+08. For the moment, maybe constant time.
meas:  199.38 M, max t:   +3.57, max tau: 2.53e-04, (5/tau)^2: 3.90e+08. For the moment, maybe constant time.
meas:  201.86 M, max t:   +3.59, max tau: 2.53e-04, (5/tau)^2: 3.92e+08. For the moment, maybe constant time.
meas:  199.52 M, max t:   +3.61, max tau: 2.55e-04, (5/tau)^2: 3.83e+08. For the moment, maybe constant time.
meas:  146.88 M, max t:   +3.61, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  146.94 M, max t:   +3.60, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  199.75 M, max t:   +3.58, max tau: 2.53e-04, (5/tau)^2: 3.89e+08. For the moment, maybe constant time.
meas:  199.80 M, max t:   +3.58, max tau: 2.54e-04, (5/tau)^2: 3.89e+08. For the moment, maybe constant time.
meas:  147.10 M, max t:   +3.61, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  199.94 M, max t:   +3.61, max tau: 2.55e-04, (5/tau)^2: 3.83e+08. For the moment, maybe constant time.
meas:  200.03 M, max t:   +3.65, max tau: 2.58e-04, (5/tau)^2: 3.75e+08. For the moment, maybe constant time.
meas:  200.07 M, max t:   +3.65, max tau: 2.58e-04, (5/tau)^2: 3.75e+08. For the moment, maybe constant time.
meas:  200.14 M, max t:   +3.66, max tau: 2.59e-04, (5/tau)^2: 3.74e+08. For the moment, maybe constant time.
meas:  200.22 M, max t:   +3.67, max tau: 2.59e-04, (5/tau)^2: 3.71e+08. For the moment, maybe constant time.
meas:  200.29 M, max t:   +3.66, max tau: 2.59e-04, (5/tau)^2: 3.74e+08. For the moment, maybe constant time.
meas:  200.38 M, max t:   +3.68, max tau: 2.60e-04, (5/tau)^2: 3.70e+08. For the moment, maybe constant time.
meas:  200.46 M, max t:   +3.67, max tau: 2.59e-04, (5/tau)^2: 3.72e+08. For the moment, maybe constant time.
meas:  147.57 M, max t:   +3.67, max tau: 3.02e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  147.61 M, max t:   +3.65, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  147.68 M, max t:   +3.62, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  198.40 M, max t:   +3.62, max tau: 2.57e-04, (5/tau)^2: 3.79e+08. For the moment, maybe constant time.
meas:  198.47 M, max t:   +3.60, max tau: 2.56e-04, (5/tau)^2: 3.83e+08. For the moment, maybe constant time.
meas:  198.54 M, max t:   +3.61, max tau: 2.56e-04, (5/tau)^2: 3.81e+08. For the moment, maybe constant time.
meas:  198.63 M, max t:   +3.59, max tau: 2.55e-04, (5/tau)^2: 3.85e+08. For the moment, maybe constant time.
meas:  198.70 M, max t:   +3.63, max tau: 2.57e-04, (5/tau)^2: 3.78e+08. For the moment, maybe constant time.
meas:  198.76 M, max t:   +3.63, max tau: 2.58e-04, (5/tau)^2: 3.77e+08. For the moment, maybe constant time.
meas:  198.83 M, max t:   +3.62, max tau: 2.57e-04, (5/tau)^2: 3.78e+08. For the moment, maybe constant time.
meas:  198.87 M, max t:   +3.63, max tau: 2.57e-04, (5/tau)^2: 3.78e+08. For the moment, maybe constant time.
meas:  203.77 M, max t:   +3.65, max tau: 2.56e-04, (5/tau)^2: 3.82e+08. For the moment, maybe constant time.
meas:  203.86 M, max t:   +3.64, max tau: 2.55e-04, (5/tau)^2: 3.84e+08. For the moment, maybe constant time.
meas:  199.08 M, max t:   +3.63, max tau: 2.58e-04, (5/tau)^2: 3.77e+08. For the moment, maybe constant time.
meas:  203.98 M, max t:   +3.63, max tau: 2.54e-04, (5/tau)^2: 3.87e+08. For the moment, maybe constant time.
meas:  204.04 M, max t:   +3.63, max tau: 2.54e-04, (5/tau)^2: 3.87e+08. For the moment, maybe constant time.
meas:  204.13 M, max t:   +3.61, max tau: 2.52e-04, (5/tau)^2: 3.92e+08. For the moment, maybe constant time.
meas:  204.21 M, max t:   +3.62, max tau: 2.53e-04, (5/tau)^2: 3.89e+08. For the moment, maybe constant time.
meas:  204.28 M, max t:   +3.64, max tau: 2.54e-04, (5/tau)^2: 3.86e+08. For the moment, maybe constant time.
meas:  204.35 M, max t:   +3.62, max tau: 2.53e-04, (5/tau)^2: 3.91e+08. For the moment, maybe constant time.
meas:  204.42 M, max t:   +3.61, max tau: 2.53e-04, (5/tau)^2: 3.92e+08. For the moment, maybe constant time.
meas:  204.50 M, max t:   +3.62, max tau: 2.53e-04, (5/tau)^2: 3.90e+08. For the moment, maybe constant time.
meas:  204.58 M, max t:   +3.61, max tau: 2.52e-04, (5/tau)^2: 3.93e+08. For the moment, maybe constant time.
meas:  204.63 M, max t:   +3.60, max tau: 2.52e-04, (5/tau)^2: 3.95e+08. For the moment, maybe constant time.
meas:  204.69 M, max t:   +3.59, max tau: 2.51e-04, (5/tau)^2: 3.96e+08. For the moment, maybe constant time.
meas:  204.76 M, max t:   +3.59, max tau: 2.51e-04, (5/tau)^2: 3.98e+08. For the moment, maybe constant time.
meas:  148.92 M, max t:   +3.58, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  148.96 M, max t:   +3.59, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  149.00 M, max t:   +3.59, max tau: 2.94e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  149.06 M, max t:   +3.56, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  149.12 M, max t:   +3.58, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  149.18 M, max t:   +3.57, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  149.25 M, max t:   +3.55, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  149.29 M, max t:   +3.52, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  149.36 M, max t:   +3.53, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  149.44 M, max t:   +3.63, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  149.51 M, max t:   +3.61, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  149.57 M, max t:   +3.58, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  149.63 M, max t:   +3.57, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  149.63 M, max t:   +3.58, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  149.68 M, max t:   +3.58, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  149.73 M, max t:   +3.60, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  149.79 M, max t:   +3.61, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  149.84 M, max t:   +3.61, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  149.89 M, max t:   +3.65, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  149.92 M, max t:   +3.64, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  150.01 M, max t:   +3.63, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  150.04 M, max t:   +3.65, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  150.09 M, max t:   +3.65, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  150.17 M, max t:   +3.66, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  150.24 M, max t:   +3.65, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  150.30 M, max t:   +3.65, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  150.34 M, max t:   +3.63, max tau: 2.96e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  150.40 M, max t:   +3.63, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  150.47 M, max t:   +3.59, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  150.55 M, max t:   +3.61, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  150.57 M, max t:   +3.63, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  150.63 M, max t:   +3.60, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  150.68 M, max t:   +3.61, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  150.74 M, max t:   +3.61, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  150.75 M, max t:   +3.61, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  150.80 M, max t:   +3.60, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  150.86 M, max t:   +3.62, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  150.90 M, max t:   +3.61, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  150.96 M, max t:   +3.62, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  151.01 M, max t:   +3.60, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  151.07 M, max t:   +3.63, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  151.13 M, max t:   +3.63, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  151.14 M, max t:   +3.65, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  151.18 M, max t:   +3.67, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  151.24 M, max t:   +3.66, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  151.31 M, max t:   +3.69, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  151.36 M, max t:   +3.68, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  151.40 M, max t:   +3.64, max tau: 2.95e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  151.47 M, max t:   +3.66, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  151.55 M, max t:   +3.65, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  151.58 M, max t:   +3.65, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  151.62 M, max t:   +3.66, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  151.67 M, max t:   +3.68, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  151.71 M, max t:   +3.67, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  151.78 M, max t:   +3.69, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  151.84 M, max t:   +3.70, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  151.88 M, max t:   +3.71, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  151.93 M, max t:   +3.72, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  151.96 M, max t:   +3.73, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  152.02 M, max t:   +3.71, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  152.07 M, max t:   +3.72, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  152.12 M, max t:   +3.72, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  152.16 M, max t:   +3.70, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  152.19 M, max t:   +3.71, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  152.26 M, max t:   +3.70, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  152.32 M, max t:   +3.70, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  152.39 M, max t:   +3.72, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  152.45 M, max t:   +3.72, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  152.49 M, max t:   +3.73, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  152.57 M, max t:   +3.70, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  152.63 M, max t:   +3.69, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  152.68 M, max t:   +3.70, max tau: 3.00e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  152.70 M, max t:   +3.69, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  152.75 M, max t:   +3.70, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  152.78 M, max t:   +3.69, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  152.83 M, max t:   +3.68, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  152.86 M, max t:   +3.69, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  152.92 M, max t:   +3.69, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  152.98 M, max t:   +3.67, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  153.03 M, max t:   +3.66, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  153.10 M, max t:   +3.66, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  153.17 M, max t:   +3.66, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  153.23 M, max t:   +3.68, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  153.26 M, max t:   +3.68, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  153.30 M, max t:   +3.69, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  153.34 M, max t:   +3.68, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  153.40 M, max t:   +3.71, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  153.47 M, max t:   +3.68, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  153.50 M, max t:   +3.68, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  153.57 M, max t:   +3.66, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  153.64 M, max t:   +3.68, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  153.70 M, max t:   +3.68, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  153.71 M, max t:   +3.68, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  153.74 M, max t:   +3.68, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  153.82 M, max t:   +3.66, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  153.86 M, max t:   +3.69, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  153.92 M, max t:   +3.68, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  153.97 M, max t:   +3.67, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  154.04 M, max t:   +3.67, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  154.08 M, max t:   +3.65, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  154.14 M, max t:   +3.66, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  154.16 M, max t:   +3.67, max tau: 2.95e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  154.20 M, max t:   +3.68, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  154.26 M, max t:   +3.67, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  154.31 M, max t:   +3.66, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  154.38 M, max t:   +3.64, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  154.38 M, max t:   +3.64, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  154.44 M, max t:   +3.63, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  154.47 M, max t:   +3.64, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  154.52 M, max t:   +3.66, max tau: 2.94e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  154.58 M, max t:   +3.66, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  154.61 M, max t:   +3.65, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  154.65 M, max t:   +3.64, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  154.70 M, max t:   +3.68, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  154.75 M, max t:   +3.71, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  154.78 M, max t:   +3.71, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  154.85 M, max t:   +3.75, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  154.91 M, max t:   +3.78, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  154.97 M, max t:   +3.82, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  155.04 M, max t:   +3.80, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  155.09 M, max t:   +3.78, max tau: 3.03e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  155.16 M, max t:   +3.77, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  155.20 M, max t:   +3.78, max tau: 3.03e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  155.26 M, max t:   +3.79, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  155.32 M, max t:   +3.76, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  155.36 M, max t:   +3.75, max tau: 3.01e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  155.40 M, max t:   +3.75, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  155.42 M, max t:   +3.77, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  155.49 M, max t:   +3.76, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  155.53 M, max t:   +3.78, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  155.61 M, max t:   +3.82, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  155.68 M, max t:   +3.83, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  155.74 M, max t:   +3.86, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  155.79 M, max t:   +3.86, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  155.85 M, max t:   +3.86, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  155.92 M, max t:   +3.88, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  155.97 M, max t:   +3.88, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  155.98 M, max t:   +3.88, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  156.02 M, max t:   +3.86, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  156.08 M, max t:   +3.89, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  156.13 M, max t:   +3.88, max tau: 3.10e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  156.20 M, max t:   +3.89, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  156.27 M, max t:   +3.93, max tau: 3.14e-04, (5/tau)^2: 2.54e+08. For the moment, maybe constant time.
meas:  156.33 M, max t:   +3.89, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  156.40 M, max t:   +3.89, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  156.47 M, max t:   +3.87, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  156.55 M, max t:   +3.88, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  156.56 M, max t:   +3.87, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  156.59 M, max t:   +3.89, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  156.66 M, max t:   +3.89, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  156.69 M, max t:   +3.91, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  156.75 M, max t:   +3.89, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  156.79 M, max t:   +3.92, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:  156.86 M, max t:   +3.87, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  156.92 M, max t:   +3.87, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  156.95 M, max t:   +3.88, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  156.99 M, max t:   +3.88, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  157.06 M, max t:   +3.88, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  157.12 M, max t:   +3.90, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  157.17 M, max t:   +3.90, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  157.19 M, max t:   +3.89, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  157.21 M, max t:   +3.88, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  157.27 M, max t:   +3.87, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  157.31 M, max t:   +3.85, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  157.39 M, max t:   +3.88, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  157.45 M, max t:   +3.87, max tau: 3.09e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  157.50 M, max t:   +3.87, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  157.52 M, max t:   +3.88, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  157.56 M, max t:   +3.91, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  157.63 M, max t:   +3.87, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  157.68 M, max t:   +3.88, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  157.73 M, max t:   +3.88, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  157.79 M, max t:   +3.88, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  157.80 M, max t:   +3.88, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  157.87 M, max t:   +3.87, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  157.93 M, max t:   +3.89, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  158.00 M, max t:   +3.89, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  158.07 M, max t:   +3.86, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  158.12 M, max t:   +3.91, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  158.18 M, max t:   +3.90, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  158.26 M, max t:   +3.93, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  158.31 M, max t:   +3.94, max tau: 3.13e-04, (5/tau)^2: 2.55e+08. For the moment, maybe constant time.
meas:  158.37 M, max t:   +3.93, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  158.43 M, max t:   +3.91, max tau: 3.11e-04, (5/tau)^2: 2.59e+08. For the moment, maybe constant time.
meas:  158.46 M, max t:   +3.90, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  158.53 M, max t:   +3.87, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  158.58 M, max t:   +3.85, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  158.60 M, max t:   +3.85, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  158.67 M, max t:   +3.87, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  158.73 M, max t:   +3.86, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  158.80 M, max t:   +3.89, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  158.80 M, max t:   +3.89, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  158.87 M, max t:   +3.90, max tau: 3.09e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  158.90 M, max t:   +3.87, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  158.92 M, max t:   +3.86, max tau: 3.06e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  158.97 M, max t:   +3.85, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  159.00 M, max t:   +3.85, max tau: 3.06e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  159.03 M, max t:   +3.84, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  159.08 M, max t:   +3.87, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  159.15 M, max t:   +3.85, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  159.20 M, max t:   +3.82, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  159.25 M, max t:   +3.80, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  159.27 M, max t:   +3.80, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  159.30 M, max t:   +3.79, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  159.30 M, max t:   +3.79, max tau: 3.00e-04, (5/tau)^2: 2.77e+08. For the moment, maybe constant time.
meas:  159.36 M, max t:   +3.85, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  159.38 M, max t:   +3.84, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  159.46 M, max t:   +3.83, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  159.51 M, max t:   +3.81, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  159.52 M, max t:   +3.81, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  159.60 M, max t:   +3.78, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  159.65 M, max t:   +3.75, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  159.70 M, max t:   +3.77, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  159.76 M, max t:   +3.77, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  159.82 M, max t:   +3.74, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  159.83 M, max t:   +3.75, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  159.89 M, max t:   +3.78, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  159.94 M, max t:   +3.81, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  159.95 M, max t:   +3.81, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  159.98 M, max t:   +3.82, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  160.05 M, max t:   +3.83, max tau: 3.02e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  160.08 M, max t:   +3.82, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  160.10 M, max t:   +3.82, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  160.16 M, max t:   +3.79, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  160.20 M, max t:   +3.81, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  160.23 M, max t:   +3.82, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  160.25 M, max t:   +3.81, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  160.32 M, max t:   +3.90, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  160.33 M, max t:   +3.89, max tau: 3.07e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  160.35 M, max t:   +3.89, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  160.38 M, max t:   +3.88, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  160.45 M, max t:   +3.88, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  160.49 M, max t:   +3.90, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  160.52 M, max t:   +3.91, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  160.58 M, max t:   +3.88, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  160.65 M, max t:   +3.85, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  160.71 M, max t:   +3.88, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  160.75 M, max t:   +3.86, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  160.81 M, max t:   +3.88, max tau: 3.06e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  160.86 M, max t:   +3.90, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  160.94 M, max t:   +3.90, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  160.99 M, max t:   +3.91, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  161.05 M, max t:   +3.89, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  161.10 M, max t:   +3.87, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  161.10 M, max t:   +3.87, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  161.18 M, max t:   +3.90, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  161.22 M, max t:   +3.92, max tau: 3.09e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  161.28 M, max t:   +3.93, max tau: 3.10e-04, (5/tau)^2: 2.61e+08. For the moment, maybe constant time.
meas:  161.32 M, max t:   +3.92, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  161.37 M, max t:   +3.94, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  161.42 M, max t:   +3.95, max tau: 3.11e-04, (5/tau)^2: 2.58e+08. For the moment, maybe constant time.
meas:  161.48 M, max t:   +3.97, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  161.55 M, max t:   +4.01, max tau: 3.15e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:  161.59 M, max t:   +4.02, max tau: 3.16e-04, (5/tau)^2: 2.50e+08. For the moment, maybe constant time.
meas:  161.64 M, max t:   +4.03, max tau: 3.17e-04, (5/tau)^2: 2.48e+08. For the moment, maybe constant time.
meas:  161.67 M, max t:   +4.01, max tau: 3.16e-04, (5/tau)^2: 2.51e+08. For the moment, maybe constant time.
meas:  161.71 M, max t:   +3.99, max tau: 3.14e-04, (5/tau)^2: 2.53e+08. For the moment, maybe constant time.
meas:  161.77 M, max t:   +3.98, max tau: 3.13e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  161.80 M, max t:   +3.97, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  161.87 M, max t:   +3.93, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  161.90 M, max t:   +3.93, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  161.97 M, max t:   +3.97, max tau: 3.12e-04, (5/tau)^2: 2.57e+08. For the moment, maybe constant time.
meas:  162.01 M, max t:   +3.97, max tau: 3.12e-04, (5/tau)^2: 2.56e+08. For the moment, maybe constant time.
meas:  162.09 M, max t:   +3.92, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  162.12 M, max t:   +3.93, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  162.17 M, max t:   +3.95, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  162.21 M, max t:   +3.92, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  162.21 M, max t:   +3.92, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  162.25 M, max t:   +3.92, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  162.32 M, max t:   +3.90, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  162.37 M, max t:   +3.94, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  162.44 M, max t:   +3.95, max tau: 3.10e-04, (5/tau)^2: 2.60e+08. For the moment, maybe constant time.
meas:  162.49 M, max t:   +3.93, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  162.56 M, max t:   +3.94, max tau: 3.09e-04, (5/tau)^2: 2.62e+08. For the moment, maybe constant time.
meas:  162.61 M, max t:   +3.91, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  162.67 M, max t:   +3.92, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  162.72 M, max t:   +3.92, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  162.79 M, max t:   +3.89, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  162.84 M, max t:   +3.90, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  162.89 M, max t:   +3.93, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  162.95 M, max t:   +3.92, max tau: 3.07e-04, (5/tau)^2: 2.66e+08. For the moment, maybe constant time.
meas:  163.01 M, max t:   +3.94, max tau: 3.08e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  163.06 M, max t:   +3.93, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  163.10 M, max t:   +3.92, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  163.17 M, max t:   +3.91, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  163.19 M, max t:   +3.91, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  163.26 M, max t:   +3.90, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  163.29 M, max t:   +3.87, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  163.35 M, max t:   +3.88, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  163.43 M, max t:   +3.94, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  163.47 M, max t:   +3.95, max tau: 3.09e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  163.50 M, max t:   +3.94, max tau: 3.09e-04, (5/tau)^2: 2.63e+08. For the moment, maybe constant time.
meas:  163.54 M, max t:   +3.93, max tau: 3.07e-04, (5/tau)^2: 2.65e+08. For the moment, maybe constant time.
meas:  163.61 M, max t:   +3.91, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  163.67 M, max t:   +3.90, max tau: 3.05e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  163.73 M, max t:   +3.91, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  163.78 M, max t:   +3.91, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:  163.82 M, max t:   +3.90, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  163.88 M, max t:   +3.89, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  163.92 M, max t:   +3.88, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  163.99 M, max t:   +3.91, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  164.07 M, max t:   +3.89, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  164.14 M, max t:   +3.87, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  164.16 M, max t:   +3.88, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  164.23 M, max t:   +3.90, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  164.28 M, max t:   +3.89, max tau: 3.03e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  164.34 M, max t:   +3.87, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  164.40 M, max t:   +3.90, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  164.43 M, max t:   +3.91, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  164.49 M, max t:   +3.91, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  164.56 M, max t:   +3.90, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  164.60 M, max t:   +3.88, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  164.66 M, max t:   +3.90, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  164.66 M, max t:   +3.90, max tau: 3.04e-04, (5/tau)^2: 2.70e+08. For the moment, maybe constant time.
meas:  164.73 M, max t:   +3.88, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  164.73 M, max t:   +3.89, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  164.80 M, max t:   +3.93, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  164.87 M, max t:   +3.93, max tau: 3.06e-04, (5/tau)^2: 2.67e+08. For the moment, maybe constant time.
meas:  164.93 M, max t:   +3.91, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  165.00 M, max t:   +3.92, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  165.00 M, max t:   +3.92, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  165.06 M, max t:   +3.90, max tau: 3.04e-04, (5/tau)^2: 2.71e+08. For the moment, maybe constant time.
meas:  165.13 M, max t:   +3.89, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  165.20 M, max t:   +3.89, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  165.27 M, max t:   +3.90, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  165.34 M, max t:   +3.92, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  165.43 M, max t:   +3.92, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  165.49 M, max t:   +3.96, max tau: 3.08e-04, (5/tau)^2: 2.64e+08. For the moment, maybe constant time.
meas:  165.55 M, max t:   +3.92, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  165.58 M, max t:   +3.92, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  165.65 M, max t:   +3.90, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  165.66 M, max t:   +3.88, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  165.70 M, max t:   +3.88, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  165.76 M, max t:   +3.87, max tau: 3.01e-04, (5/tau)^2: 2.76e+08. For the moment, maybe constant time.
meas:  165.81 M, max t:   +3.88, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  165.83 M, max t:   +3.88, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  165.83 M, max t:   +3.88, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  165.87 M, max t:   +3.90, max tau: 3.03e-04, (5/tau)^2: 2.73e+08. For the moment, maybe constant time.
meas:  165.94 M, max t:   +3.89, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  165.99 M, max t:   +3.89, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  166.02 M, max t:   +3.89, max tau: 3.02e-04, (5/tau)^2: 2.74e+08. For the moment, maybe constant time.
meas:  166.06 M, max t:   +3.91, max tau: 3.03e-04, (5/tau)^2: 2.72e+08. For the moment, maybe constant time.
meas:  166.13 M, max t:   +3.89, max tau: 3.02e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  166.19 M, max t:   +3.93, max tau: 3.05e-04, (5/tau)^2: 2.69e+08. For the moment, maybe constant time.
meas:  166.26 M, max t:   +3.89, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  166.28 M, max t:   +3.89, max tau: 3.01e-04, (5/tau)^2: 2.75e+08. For the moment, maybe constant time.
meas:  166.35 M, max t:   +3.87, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  166.44 M, max t:   +3.87, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  166.52 M, max t:   +3.85, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  166.56 M, max t:   +3.83, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  166.58 M, max t:   +3.83, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  166.64 M, max t:   +3.83, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  166.70 M, max t:   +3.83, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  166.76 M, max t:   +3.81, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  166.80 M, max t:   +3.82, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  166.88 M, max t:   +3.83, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  166.88 M, max t:   +3.83, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  166.93 M, max t:   +3.84, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  167.01 M, max t:   +3.86, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  167.05 M, max t:   +3.85, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  167.13 M, max t:   +3.86, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  167.18 M, max t:   +3.84, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  167.25 M, max t:   +3.84, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  167.29 M, max t:   +3.84, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  167.34 M, max t:   +3.83, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  167.40 M, max t:   +3.86, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  167.41 M, max t:   +3.82, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  167.44 M, max t:   +3.82, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  167.46 M, max t:   +3.83, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  167.53 M, max t:   +3.80, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  167.58 M, max t:   +3.79, max tau: 2.92e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  167.65 M, max t:   +3.80, max tau: 2.93e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  167.66 M, max t:   +3.80, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  167.71 M, max t:   +3.74, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  167.77 M, max t:   +3.76, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  167.83 M, max t:   +3.73, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  167.90 M, max t:   +3.74, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  167.96 M, max t:   +3.77, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  168.03 M, max t:   +3.76, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  168.08 M, max t:   +3.77, max tau: 2.90e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  168.13 M, max t:   +3.75, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  168.21 M, max t:   +3.74, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  168.25 M, max t:   +3.72, max tau: 2.87e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:  168.34 M, max t:   +3.68, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:  168.36 M, max t:   +3.68, max tau: 2.84e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:  168.42 M, max t:   +3.67, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:  168.42 M, max t:   +3.66, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:  168.48 M, max t:   +3.67, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:  168.53 M, max t:   +3.69, max tau: 2.84e-04, (5/tau)^2: 3.09e+08. For the moment, maybe constant time.
meas:  168.56 M, max t:   +3.69, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:  168.61 M, max t:   +3.68, max tau: 2.84e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:  168.63 M, max t:   +3.68, max tau: 2.84e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:  168.67 M, max t:   +3.66, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:  168.69 M, max t:   +3.66, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:  168.75 M, max t:   +3.65, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:  168.79 M, max t:   +3.66, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:  168.83 M, max t:   +3.67, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:  168.87 M, max t:   +3.65, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:  168.93 M, max t:   +3.64, max tau: 2.80e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:  169.00 M, max t:   +3.63, max tau: 2.80e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:  169.03 M, max t:   +3.64, max tau: 2.80e-04, (5/tau)^2: 3.19e+08. For the moment, maybe constant time.
meas:  169.09 M, max t:   +3.62, max tau: 2.79e-04, (5/tau)^2: 3.22e+08. For the moment, maybe constant time.
meas:  169.15 M, max t:   +3.61, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:  169.22 M, max t:   +3.61, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:  169.28 M, max t:   +3.61, max tau: 2.77e-04, (5/tau)^2: 3.26e+08. For the moment, maybe constant time.
meas:  169.36 M, max t:   +3.60, max tau: 2.76e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:  169.42 M, max t:   +3.60, max tau: 2.77e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:  169.46 M, max t:   +3.60, max tau: 2.77e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:  169.49 M, max t:   +3.60, max tau: 2.77e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:  169.53 M, max t:   +3.59, max tau: 2.76e-04, (5/tau)^2: 3.28e+08. For the moment, maybe constant time.
meas:  169.60 M, max t:   +3.59, max tau: 2.76e-04, (5/tau)^2: 3.29e+08. For the moment, maybe constant time.
meas:  169.63 M, max t:   +3.59, max tau: 2.76e-04, (5/tau)^2: 3.29e+08. For the moment, maybe constant time.
meas:  169.71 M, max t:   +3.61, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:  169.78 M, max t:   +3.61, max tau: 2.77e-04, (5/tau)^2: 3.25e+08. For the moment, maybe constant time.
meas:  169.86 M, max t:   +3.60, max tau: 2.76e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:  169.92 M, max t:   +3.60, max tau: 2.76e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:  169.97 M, max t:   +3.61, max tau: 2.77e-04, (5/tau)^2: 3.27e+08. For the moment, maybe constant time.
meas:  170.04 M, max t:   +3.60, max tau: 2.76e-04, (5/tau)^2: 3.29e+08. For the moment, maybe constant time.
meas:  170.11 M, max t:   +3.65, max tau: 2.80e-04, (5/tau)^2: 3.20e+08. For the moment, maybe constant time.
meas:  170.18 M, max t:   +3.67, max tau: 2.81e-04, (5/tau)^2: 3.16e+08. For the moment, maybe constant time.
meas:  170.25 M, max t:   +3.66, max tau: 2.81e-04, (5/tau)^2: 3.17e+08. For the moment, maybe constant time.
meas:  170.29 M, max t:   +3.66, max tau: 2.81e-04, (5/tau)^2: 3.18e+08. For the moment, maybe constant time.
meas:  170.36 M, max t:   +3.68, max tau: 2.82e-04, (5/tau)^2: 3.15e+08. For the moment, maybe constant time.
meas:  170.39 M, max t:   +3.69, max tau: 2.83e-04, (5/tau)^2: 3.13e+08. For the moment, maybe constant time.
meas:  170.46 M, max t:   +3.69, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:  170.52 M, max t:   +3.69, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:  170.59 M, max t:   +3.68, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:  170.64 M, max t:   +3.72, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:  170.68 M, max t:   +3.72, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:  170.73 M, max t:   +3.73, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:  170.76 M, max t:   +3.73, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:  170.83 M, max t:   +3.75, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:  170.87 M, max t:   +3.75, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:  170.95 M, max t:   +3.76, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  171.00 M, max t:   +3.76, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  171.04 M, max t:   +3.75, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:  171.12 M, max t:   +3.73, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:  171.16 M, max t:   +3.76, max tau: 2.87e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  171.22 M, max t:   +3.74, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:  171.28 M, max t:   +3.76, max tau: 2.87e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  171.35 M, max t:   +3.74, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:  171.40 M, max t:   +3.74, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:  171.45 M, max t:   +3.71, max tau: 2.84e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:  171.52 M, max t:   +3.69, max tau: 2.82e-04, (5/tau)^2: 3.14e+08. For the moment, maybe constant time.
meas:  171.57 M, max t:   +3.71, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:  171.63 M, max t:   +3.72, max tau: 2.84e-04, (5/tau)^2: 3.10e+08. For the moment, maybe constant time.
meas:  171.67 M, max t:   +3.71, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:  171.73 M, max t:   +3.71, max tau: 2.83e-04, (5/tau)^2: 3.11e+08. For the moment, maybe constant time.
meas:  171.76 M, max t:   +3.71, max tau: 2.83e-04, (5/tau)^2: 3.12e+08. For the moment, maybe constant time.
meas:  171.85 M, max t:   +3.73, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:  171.86 M, max t:   +3.74, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:  171.91 M, max t:   +3.78, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  171.98 M, max t:   +3.78, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  172.00 M, max t:   +3.78, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  172.03 M, max t:   +3.81, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  172.07 M, max t:   +3.80, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  172.13 M, max t:   +3.78, max tau: 2.88e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  172.19 M, max t:   +3.78, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  172.24 M, max t:   +3.77, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  172.32 M, max t:   +3.75, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:  172.37 M, max t:   +3.78, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  172.44 M, max t:   +3.76, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:  172.48 M, max t:   +3.76, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:  172.55 M, max t:   +3.80, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  172.61 M, max t:   +3.81, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  172.65 M, max t:   +3.79, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  172.70 M, max t:   +3.80, max tau: 2.89e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  172.73 M, max t:   +3.81, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  172.80 M, max t:   +3.79, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  172.82 M, max t:   +3.79, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  172.89 M, max t:   +3.81, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  172.95 M, max t:   +3.82, max tau: 2.90e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  173.02 M, max t:   +3.83, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  173.04 M, max t:   +3.84, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  173.08 M, max t:   +3.84, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  173.15 M, max t:   +3.82, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  173.21 M, max t:   +3.83, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  173.28 M, max t:   +3.85, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  173.30 M, max t:   +3.82, max tau: 2.90e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  173.37 M, max t:   +3.81, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  173.39 M, max t:   +3.81, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  173.45 M, max t:   +3.78, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  173.48 M, max t:   +3.79, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  173.52 M, max t:   +3.80, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  173.59 M, max t:   +3.83, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  173.63 M, max t:   +3.82, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  173.69 M, max t:   +3.80, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  173.72 M, max t:   +3.81, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  173.78 M, max t:   +3.81, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  173.85 M, max t:   +3.79, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  173.90 M, max t:   +3.76, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:  173.97 M, max t:   +3.78, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:  174.00 M, max t:   +3.79, max tau: 2.87e-04, (5/tau)^2: 3.04e+08. For the moment, maybe constant time.
meas:  174.07 M, max t:   +3.80, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  174.13 M, max t:   +3.79, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  174.15 M, max t:   +3.76, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:  174.21 M, max t:   +3.76, max tau: 2.85e-04, (5/tau)^2: 3.08e+08. For the moment, maybe constant time.
meas:  174.23 M, max t:   +3.77, max tau: 2.85e-04, (5/tau)^2: 3.07e+08. For the moment, maybe constant time.
meas:  174.28 M, max t:   +3.77, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:  174.34 M, max t:   +3.77, max tau: 2.86e-04, (5/tau)^2: 3.06e+08. For the moment, maybe constant time.
meas:  174.36 M, max t:   +3.78, max tau: 2.86e-04, (5/tau)^2: 3.05e+08. For the moment, maybe constant time.
meas:  174.40 M, max t:   +3.79, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  174.42 M, max t:   +3.79, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  174.46 M, max t:   +3.79, max tau: 2.87e-04, (5/tau)^2: 3.03e+08. For the moment, maybe constant time.
meas:  174.53 M, max t:   +3.80, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  174.60 M, max t:   +3.82, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  174.64 M, max t:   +3.83, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  174.71 M, max t:   +3.87, max tau: 2.92e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  174.72 M, max t:   +3.85, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  174.80 M, max t:   +3.84, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  174.81 M, max t:   +3.84, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  174.86 M, max t:   +3.87, max tau: 2.92e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  174.93 M, max t:   +3.84, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  174.99 M, max t:   +3.85, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  175.05 M, max t:   +3.85, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  175.11 M, max t:   +3.88, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  175.18 M, max t:   +3.89, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  175.26 M, max t:   +3.86, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  175.29 M, max t:   +3.86, max tau: 2.91e-04, (5/tau)^2: 2.95e+08. For the moment, maybe constant time.
meas:  175.35 M, max t:   +3.88, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  175.39 M, max t:   +3.88, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  175.43 M, max t:   +3.89, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  175.47 M, max t:   +3.90, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  175.51 M, max t:   +3.89, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  175.56 M, max t:   +3.89, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  175.62 M, max t:   +3.87, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  175.62 M, max t:   +3.87, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  175.68 M, max t:   +3.89, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  175.72 M, max t:   +3.87, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  175.75 M, max t:   +3.87, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  175.80 M, max t:   +3.85, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  175.85 M, max t:   +3.85, max tau: 2.90e-04, (5/tau)^2: 2.97e+08. For the moment, maybe constant time.
meas:  175.90 M, max t:   +3.83, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.
meas:  175.97 M, max t:   +3.83, max tau: 2.89e-04, (5/tau)^2: 2.99e+08. For the moment, maybe constant time.
meas:  176.03 M, max t:   +3.82, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  176.08 M, max t:   +3.82, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  176.12 M, max t:   +3.82, max tau: 2.88e-04, (5/tau)^2: 3.02e+08. For the moment, maybe constant time.
meas:  176.19 M, max t:   +3.84, max tau: 2.90e-04, (5/tau)^2: 2.98e+08. For the moment, maybe constant time.
meas:  176.25 M, max t:   +3.86, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  176.28 M, max t:   +3.86, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  176.34 M, max t:   +3.89, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  176.38 M, max t:   +3.89, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  176.44 M, max t:   +3.90, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  176.50 M, max t:   +3.92, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  176.55 M, max t:   +3.93, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  176.59 M, max t:   +3.93, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  176.65 M, max t:   +3.94, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  176.71 M, max t:   +3.95, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  176.77 M, max t:   +3.95, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  176.77 M, max t:   +3.95, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  176.84 M, max t:   +3.97, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  176.88 M, max t:   +3.96, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  176.93 M, max t:   +3.94, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  177.00 M, max t:   +3.93, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  177.04 M, max t:   +3.93, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  177.10 M, max t:   +3.94, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  177.16 M, max t:   +3.95, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  177.22 M, max t:   +3.94, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  177.30 M, max t:   +3.89, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  177.36 M, max t:   +3.88, max tau: 2.92e-04, (5/tau)^2: 2.94e+08. For the moment, maybe constant time.
meas:  177.41 M, max t:   +3.87, max tau: 2.91e-04, (5/tau)^2: 2.96e+08. For the moment, maybe constant time.
meas:  177.47 M, max t:   +3.90, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  177.50 M, max t:   +3.90, max tau: 2.93e-04, (5/tau)^2: 2.92e+08. For the moment, maybe constant time.
meas:  177.56 M, max t:   +3.92, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  177.62 M, max t:   +3.90, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  177.64 M, max t:   +3.90, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  177.72 M, max t:   +3.92, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  177.76 M, max t:   +3.94, max tau: 2.96e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  177.79 M, max t:   +3.94, max tau: 2.95e-04, (5/tau)^2: 2.86e+08. For the moment, maybe constant time.
meas:  177.86 M, max t:   +3.99, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  177.90 M, max t:   +3.98, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  177.96 M, max t:   +3.97, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  178.01 M, max t:   +3.98, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  178.07 M, max t:   +3.98, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  178.12 M, max t:   +4.00, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  178.17 M, max t:   +3.97, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  178.22 M, max t:   +3.98, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  178.23 M, max t:   +3.98, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  178.30 M, max t:   +4.00, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  178.31 M, max t:   +3.98, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  178.38 M, max t:   +4.01, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  178.41 M, max t:   +4.00, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  178.48 M, max t:   +3.98, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  178.54 M, max t:   +3.97, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  178.55 M, max t:   +3.98, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  178.59 M, max t:   +3.98, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  178.65 M, max t:   +3.97, max tau: 2.97e-04, (5/tau)^2: 2.84e+08. For the moment, maybe constant time.
meas:  178.72 M, max t:   +3.99, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  178.77 M, max t:   +3.98, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  178.84 M, max t:   +3.98, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  178.87 M, max t:   +3.98, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  178.91 M, max t:   +3.98, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  178.97 M, max t:   +4.02, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  179.02 M, max t:   +4.01, max tau: 3.00e-04, (5/tau)^2: 2.78e+08. For the moment, maybe constant time.
meas:  179.09 M, max t:   +4.01, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  179.17 M, max t:   +3.99, max tau: 2.98e-04, (5/tau)^2: 2.81e+08. For the moment, maybe constant time.
meas:  179.24 M, max t:   +4.01, max tau: 2.99e-04, (5/tau)^2: 2.79e+08. For the moment, maybe constant time.
meas:  179.27 M, max t:   +4.00, max tau: 2.99e-04, (5/tau)^2: 2.80e+08. For the moment, maybe constant time.
meas:  179.31 M, max t:   +3.98, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  179.33 M, max t:   +3.98, max tau: 2.97e-04, (5/tau)^2: 2.83e+08. For the moment, maybe constant time.
meas:  179.37 M, max t:   +3.99, max tau: 2.98e-04, (5/tau)^2: 2.82e+08. For the moment, maybe constant time.
meas:  179.44 M, max t:   +3.97, max tau: 2.96e-04, (5/tau)^2: 2.85e+08. For the moment, maybe constant time.
meas:  179.52 M, max t:   +3.94, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  179.56 M, max t:   +3.93, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  179.62 M, max t:   +3.93, max tau: 2.93e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  179.68 M, max t:   +3.92, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  179.74 M, max t:   +3.93, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  179.80 M, max t:   +3.94, max tau: 2.94e-04, (5/tau)^2: 2.89e+08. For the moment, maybe constant time.
meas:  179.85 M, max t:   +3.95, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  179.91 M, max t:   +3.96, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  179.97 M, max t:   +3.96, max tau: 2.95e-04, (5/tau)^2: 2.87e+08. For the moment, maybe constant time.
meas:  179.99 M, max t:   +3.95, max tau: 2.95e-04, (5/tau)^2: 2.88e+08. For the moment, maybe constant time.
meas:  180.05 M, max t:   +3.94, max tau: 2.94e-04, (5/tau)^2: 2.90e+08. For the moment, maybe constant time.
meas:  180.10 M, max t:   +3.93, max tau: 2.93e-04, (5/tau)^2: 2.91e+08. For the moment, maybe constant time.
meas:  180.16 M, max t:   +3.92, max tau: 2.92e-04, (5/tau)^2: 2.93e+08. For the moment, maybe constant time.
meas:  180.23 M, max t:   +3.87, max tau: 2.88e-04, (5/tau)^2: 3.01e+08. For the moment, maybe constant time.
meas:  180.26 M, max t:   +3.88, max tau: 2.89e-04, (5/tau)^2: 3.00e+08. For the moment, maybe constant time.


==> eval/dudect_results/tea_wasm_stripped.dat <==
  1.51
  1.88
  2.00
  2.00
  1.88
  1.88
  1.54
  1.90
  1.57
  1.56
  1.56
  1.32
  1.22
  1.30
  1.28
  1.40
  1.63
  1.85
  2.35
  2.18
  1.88
  1.75
  1.81
  1.80
  1.85
  2.08
  1.96
  1.97
  2.14
  2.31
  2.39
  2.45
  2.35
  2.06
  2.02
  1.98
  2.00
  1.95
  1.78
  1.92
  1.96
  1.90
  1.84
  1.78
  2.09
  2.09
  2.09
  2.09
  2.03
  2.03
  2.20
  2.20
  2.20
  1.96
  1.98
  2.06
  2.12
  2.03
  2.16
  2.15
  2.49
  2.49
  2.43
  2.43
  2.26
  2.26
  2.26
  2.26
  2.26
  2.23
  2.23
  2.31
  2.31
  2.31
  2.31
  2.33
  2.33
  2.33
  2.33
  2.33
  2.32
  2.32
  2.31
  2.31
  2.47
  2.78
  2.78
  2.82
  2.82
  2.82
  2.82
  2.82
  2.85
  2.85
  2.76
  2.76
  2.76
  2.76
  2.80
  2.96
  2.96
  2.96
  2.96
  3.03
  3.03
  2.85
  2.52
  2.38
  2.30
  2.30
  2.29
  2.29
  2.17
  2.17
  2.02
  2.02
  2.02
  1.96
  1.96
  1.96
  1.96
  1.99
  1.58
  1.58
  1.60
  1.60
  1.62
  1.73
  1.83
  1.87
  1.88
  2.05
  2.00
  2.03
  2.04
  2.10
  2.16
  2.34
  2.32
  2.20
  2.32
  2.32
  2.30
  2.17
  2.18
  2.07
  2.02
  1.99
  1.84
  1.75
  1.73
  1.75
  1.76
  1.63
  1.42
  1.58
  1.60
  1.56
  1.59
  1.63
  1.50
  1.57
  1.59
  1.50
  1.48
  1.51
  1.51
  1.47
  1.44
  1.49
  1.53
  1.54
  1.62
  1.61
  1.52
  1.59
  1.64
  1.69
  1.69
  1.68
  1.76
  1.83
  1.95
  1.97
  2.01
  1.96
  1.94
  1.85
  1.84
  1.76
  1.81
  1.79
  1.84
  1.75
  1.70
  1.64
  1.67
  1.63
  1.63
  1.69
  1.67
  1.65
  1.73
  1.71
  1.68
  1.72
  1.56
  1.51
  1.52
  1.49
  1.49
  1.55
  1.70
  1.65
  1.56
  1.61
  1.62
  1.64
  1.71
  1.67
  1.65
  1.73
  1.75
  1.71
  1.69
  1.75
  1.71
  1.92
  1.98
  2.02
  1.87
  2.00
  2.03
  1.98
  2.04
  1.98
  1.98
  1.96
  1.88
  1.87
  1.82
  1.89
  2.04
  2.00
  2.06
  2.03
  1.98
  2.03
  2.02
  1.96
  1.99
  1.98
  1.86
  1.82
  1.75
  1.69
  1.73
  1.82
  2.00
  1.95
  1.98
  1.98
  2.03
  1.95
  1.95
  1.95
  1.90
  1.86
  1.90
  2.02
  2.02
  1.95
  1.94
  1.90
  1.94
  1.88
  1.76
  1.71
  1.74
  1.66
  1.75
  1.73
  1.63
  1.59
  1.49
  1.51
  1.51
  1.50
  1.52
  1.51
  1.65
  1.65
  1.73
  1.71
  1.77
  1.76
  1.88
  1.90
  1.93
  2.01
  1.99
  1.96
  1.96
  1.97
  2.04
  1.97
  2.10
  2.15
  2.17
  2.23
  2.19
  2.14
  2.13
  2.17
  2.16
  2.18
  2.17
  2.14
  2.12
  2.02
  2.05
  2.15
  2.14
  2.11
  2.08
  2.04
  2.13
  2.09
  2.11
  2.17
  2.19
  2.19
  2.19
  2.22
  2.22
  2.23
  2.22
  2.12
  2.14
  2.09
  2.03
  2.07
  2.08
  2.12
  2.12
  2.12
  2.16
  2.18
  2.16
  2.12
  2.21
  2.24
  2.24
  2.14
  2.14
  2.21
  2.21
  2.17
  2.17
  2.14
  2.15
  2.14
  2.07
  2.04
  2.13
  2.19
  2.16
  2.07
  1.86
  1.84
  1.93
  1.94
  1.88
  1.90
  1.95
  1.92
  1.93
  1.93
  1.91
  1.91
  1.93
  1.86
  1.86
  1.85
  1.88
  1.79
  1.78
  1.77
  1.78
  1.79
  1.78
  1.85
  1.85
  1.87
  1.87
  1.98
  1.90
  1.91
  1.92
  1.91
  1.91
  1.96
  1.92
  1.93
  1.92
  1.88
  1.91
  1.88
  1.82
  1.80
  1.86
  1.91
  1.98
  2.01
  1.84
  1.87
  1.80
  1.75
  1.76
  1.66
  1.73
  1.67
  1.66
  1.76
  1.75
  1.78
  1.83
  1.84
  1.83
  1.83
  1.95
  1.90
  1.93
  1.93
  1.95
  1.93
  1.88
  1.89
  1.89
  1.84
  1.84
  1.84
  1.82
  1.80
  1.81
  1.80
  1.83
  1.75
  1.74
  1.72
  1.86
  1.86
  1.90
  1.83
  1.83
  1.90
  1.78
  1.74
  1.72
  1.74
  1.59
  1.67
  1.70
  1.69
  1.70
  1.68
  1.65
  1.66
  1.74
  1.74
  1.73
  1.77
  1.80
  1.79
  1.77
  1.83
  1.80
  1.80
  1.68
  1.67
  1.64
  1.59
  1.65
  1.65
  1.67
  1.76
  1.67
  1.57
  1.60
  1.55
  1.60
  1.63
  1.64
  1.62
  1.53
  1.46
  1.48
  1.49
  1.51
  1.61
  1.61
  1.58
  1.56
  1.57
  1.57
  1.51
  1.51
  1.50
  1.52
  1.55
  1.51
  1.54
  1.59
  1.60
  1.62
  1.72
  1.71
  1.71
  1.72
  1.67
  1.68
  1.69
  1.86
  1.88
  1.89
  1.92
  1.88
  1.86
  1.86
  1.92
  1.91
  1.91
  1.92
  1.87
  1.87
  1.89
  1.88
  1.89
  1.85
  1.85
  1.85
  1.91
  1.87
  1.87
  1.87
  1.95
  1.95
  1.90
  1.90
  1.92
  1.94
  1.95
  1.90
  1.85
  1.79
  1.76
  1.75
  1.75
  1.80
  1.86
  1.83
  1.84
  1.88
  1.87
  1.90
  1.81
  1.73
  1.70
  1.60
  1.61
  1.58
  1.54
  1.56
  1.60
  1.61
  1.62
  1.64
  1.64
  1.72
  1.68
  1.68
  1.67
  1.66
  1.69
  1.70
  1.76
  1.74
  1.67
  1.68
  1.67
  1.70
  1.70
  1.60
  1.57
  1.57
  1.58
  1.58
  1.52
  1.54
  1.62
  1.71
  1.64
  1.59
  1.60
  1.63
  1.58
  1.70
  1.74
  1.73
  1.76
  1.76
  1.79
  1.78
  1.83
  1.73
  1.73
  1.73
  1.73
  1.61
  1.61
  1.58
  1.58
  1.58
  1.58
  1.59
  1.59
  1.59
  1.59
  1.59
  1.60
  1.65
  1.65
  1.68
  1.68
  1.73
  1.73
  1.75
  1.75
  1.75
  1.76
  1.76
  1.76
  1.76
  1.74
  1.74
  1.73
  1.76
  1.76
  1.81
  1.81
  1.76
  1.76
  1.78
  1.78
  1.80
  1.80
  1.80
  1.83
  1.83
  1.88
  1.88
  1.88
  1.89
  1.89
  1.89
  1.89
  1.81
  1.81
  1.90
  1.91
  1.91
  1.91
  1.91
  1.94
  1.94
  1.94
  1.94
  1.95
  1.97
  1.97
  1.99
  1.99
  1.97
  1.97
  1.97
  2.14
  2.14
  2.13
  2.13
  2.07
  2.07
  2.07
  2.09
  2.09
  2.13
  2.13
  2.19
  2.18
  2.19
  2.19
  2.19
  2.19
  2.19
  2.16
  2.03
  2.08
  2.08
  2.04
  2.11
  2.11
  2.17
  2.17
  2.21
  2.21
  2.21
  2.16
  1.99
  2.00
  2.00
  2.02
  2.02
  2.08
  2.08
  2.06
  2.06
  2.06
  2.07
  2.07
  2.04
  2.04
  2.05
  2.08
  2.08
  1.98
  1.98
  1.98
  1.98
  1.86
  1.84
  1.84
  1.84
  1.84
  1.92
  1.92
  1.89
  1.88
  1.92
  1.83
  1.83
  1.83
  1.83
  1.82
  1.82
  1.85
  1.92
  1.92
  1.92
  1.92
  1.92
  1.91
  1.91
  1.91
  1.91
  1.96
  1.96
  1.96
  1.96
  1.96
  1.97
  1.97
  1.97
  1.97
  1.97
  1.92
  1.92
  1.92
  1.92
  1.92
  1.90
  1.90
  1.93
  1.91
  1.90
  1.88
  1.88
  1.88
  1.88
  1.88
  1.88
  1.88
  1.88
  1.88
  1.89
  1.92
  1.92
  1.92
  1.92
  1.91
  1.91
  1.91
  1.84
  1.84
  1.89
  1.89
  1.81
  1.81
  1.80
  1.80
  1.79
  1.74
  1.74
  1.75
  1.75
  1.75
  1.75
  1.80
  1.95
  1.95
  1.99
  1.99
  1.98
  1.98
  2.01
  1.94
  1.94
  1.94
  1.95
  1.95
  1.95
  1.95
  1.95
  1.90
  1.98
  1.98
  1.98
  1.98
  1.98
  1.98
  1.95
  1.95
  1.89
  1.91
  1.91
  1.99
  1.99
  1.99
  2.00
  1.99
  1.90
  1.90
  1.90
  1.91
  1.87
  1.87
  1.79
  1.83
  1.83
  1.83
  1.83
  1.89
  1.89
  1.95
  1.95
  1.95
  1.97
  1.97
  1.96
  1.96
  2.03
  2.04
  2.05
  2.29
  2.29
  2.29
  2.29
  2.29
  2.29
  2.31
  2.36
  2.36
  2.31
  2.31
  2.27
  2.26
  2.26
  2.26
  2.27
  2.27
  2.27
  2.26
  2.26
  2.18
  2.02
  1.97
  1.96
  1.96
  1.94
  1.94
  1.94
  1.94
  1.90
  1.89
  1.89
  1.89
  1.89
  1.89
  1.71
  1.65
  1.53
  1.54
  1.54
  1.54
  1.49
  1.49
  1.49
  1.49
  1.48
  1.48
  1.48
  1.48
  1.49
  1.51
  1.49
  1.51
  1.48
  1.46
  1.51
  1.47
  1.43
  1.42
  1.47
  1.45
  1.50
  1.49
  1.53
  1.47
  1.46
  1.46
  1.46
  1.50
  1.46
  1.46
  1.46
  1.46
  1.43
  1.46
  1.51
  1.47
  1.47
  1.47
  1.48
  1.43
  1.47
  1.48
  1.47
  1.47
  1.55
  1.55
  1.55
  1.55
  1.59
  1.59
  1.61
  1.63
  1.63
  1.65
  1.65
  1.62
  1.62
  1.64
  1.64
  1.65
  1.77
  1.77
  1.84
  1.96
  1.96
  1.97
  2.01
  1.95
  1.89
  1.86
  1.86
  1.93
  1.93
  1.88
  1.99
  1.99
  1.97
  1.97
  2.02
  2.04
  2.03
  1.94
  1.94
  1.95
  1.95
  1.93
  1.93
  1.93
  1.93
  1.93
  1.91
  1.91
  1.92
  1.96
  1.96
  1.96
  1.97
  1.96
  1.96
  1.96
  1.96
  1.96
  1.96
  1.96
  1.96
  1.95
  1.98
  1.96
  2.03
  2.03
  2.05
  2.05
  2.02
  1.97
  1.97
  2.00
  2.00
  1.98
  1.98


==> eval/dudect_results/tea_wasm_stripped.txt <==
meas:    0.09 M, max t:   +1.51, max tau: 4.90e-03, (5/tau)^2: 1.04e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +1.88, max tau: 4.26e-03, (5/tau)^2: 1.38e+06. For the moment, maybe constant time.
meas:    0.04 M, max t:   +2.00, max tau: 9.63e-03, (5/tau)^2: 2.69e+05. For the moment, maybe constant time.
meas:    0.04 M, max t:   +2.00, max tau: 9.63e-03, (5/tau)^2: 2.69e+05. For the moment, maybe constant time.
meas:    0.06 M, max t:   +1.88, max tau: 7.70e-03, (5/tau)^2: 4.22e+05. For the moment, maybe constant time.
meas:    0.06 M, max t:   +1.88, max tau: 7.70e-03, (5/tau)^2: 4.22e+05. For the moment, maybe constant time.
meas:    0.08 M, max t:   +1.54, max tau: 5.51e-03, (5/tau)^2: 8.24e+05. For the moment, maybe constant time.
meas:    0.79 M, max t:   +1.90, max tau: 2.13e-03, (5/tau)^2: 5.49e+06. For the moment, maybe constant time.
meas:    0.04 M, max t:   +1.57, max tau: 7.68e-03, (5/tau)^2: 4.23e+05. For the moment, maybe constant time.
meas:    0.05 M, max t:   +1.56, max tau: 7.02e-03, (5/tau)^2: 5.07e+05. For the moment, maybe constant time.
meas:    0.05 M, max t:   +1.56, max tau: 7.02e-03, (5/tau)^2: 5.07e+05. For the moment, maybe constant time.
meas:    0.47 M, max t:   +1.32, max tau: 1.93e-03, (5/tau)^2: 6.71e+06. For the moment, maybe constant time.
meas:    0.71 M, max t:   +1.22, max tau: 1.44e-03, (5/tau)^2: 1.20e+07. For the moment, maybe constant time.
meas:    0.06 M, max t:   +1.30, max tau: 5.32e-03, (5/tau)^2: 8.83e+05. For the moment, maybe constant time.
meas:    1.48 M, max t:   +1.28, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:    1.57 M, max t:   +1.40, max tau: 1.11e-03, (5/tau)^2: 2.02e+07. For the moment, maybe constant time.
meas:    1.67 M, max t:   +1.63, max tau: 1.26e-03, (5/tau)^2: 1.57e+07. For the moment, maybe constant time.
meas:    1.77 M, max t:   +1.85, max tau: 1.39e-03, (5/tau)^2: 1.29e+07. For the moment, maybe constant time.
meas:    1.87 M, max t:   +2.35, max tau: 1.72e-03, (5/tau)^2: 8.47e+06. For the moment, maybe constant time.
meas:    1.97 M, max t:   +2.18, max tau: 1.55e-03, (5/tau)^2: 1.04e+07. For the moment, maybe constant time.
meas:    2.07 M, max t:   +1.88, max tau: 1.31e-03, (5/tau)^2: 1.46e+07. For the moment, maybe constant time.
meas:    2.16 M, max t:   +1.75, max tau: 1.19e-03, (5/tau)^2: 1.78e+07. For the moment, maybe constant time.
meas:    2.28 M, max t:   +1.81, max tau: 1.20e-03, (5/tau)^2: 1.74e+07. For the moment, maybe constant time.
meas:    2.36 M, max t:   +1.80, max tau: 1.17e-03, (5/tau)^2: 1.82e+07. For the moment, maybe constant time.
meas:    2.46 M, max t:   +1.85, max tau: 1.18e-03, (5/tau)^2: 1.80e+07. For the moment, maybe constant time.
meas:    2.60 M, max t:   +2.08, max tau: 1.29e-03, (5/tau)^2: 1.50e+07. For the moment, maybe constant time.
meas:    2.70 M, max t:   +1.96, max tau: 1.19e-03, (5/tau)^2: 1.76e+07. For the moment, maybe constant time.
meas:    2.77 M, max t:   +1.97, max tau: 1.18e-03, (5/tau)^2: 1.79e+07. For the moment, maybe constant time.
meas:    2.90 M, max t:   +2.14, max tau: 1.26e-03, (5/tau)^2: 1.58e+07. For the moment, maybe constant time.
meas:    2.97 M, max t:   +2.31, max tau: 1.34e-03, (5/tau)^2: 1.39e+07. For the moment, maybe constant time.
meas:    3.10 M, max t:   +2.39, max tau: 1.36e-03, (5/tau)^2: 1.35e+07. For the moment, maybe constant time.
meas:    3.20 M, max t:   +2.45, max tau: 1.37e-03, (5/tau)^2: 1.33e+07. For the moment, maybe constant time.
meas:    3.30 M, max t:   +2.35, max tau: 1.29e-03, (5/tau)^2: 1.50e+07. For the moment, maybe constant time.
meas:    3.40 M, max t:   +2.06, max tau: 1.12e-03, (5/tau)^2: 1.99e+07. For the moment, maybe constant time.
meas:    3.47 M, max t:   +2.02, max tau: 1.09e-03, (5/tau)^2: 2.12e+07. For the moment, maybe constant time.
meas:    3.56 M, max t:   +1.98, max tau: 1.05e-03, (5/tau)^2: 2.27e+07. For the moment, maybe constant time.
meas:    3.66 M, max t:   +2.00, max tau: 1.05e-03, (5/tau)^2: 2.28e+07. For the moment, maybe constant time.
meas:    3.76 M, max t:   +1.95, max tau: 1.00e-03, (5/tau)^2: 2.48e+07. For the moment, maybe constant time.
meas:    3.86 M, max t:   +1.78, max tau: 9.08e-04, (5/tau)^2: 3.03e+07. For the moment, maybe constant time.
meas:    3.96 M, max t:   +1.92, max tau: 9.62e-04, (5/tau)^2: 2.70e+07. For the moment, maybe constant time.
meas:    4.06 M, max t:   +1.96, max tau: 9.71e-04, (5/tau)^2: 2.65e+07. For the moment, maybe constant time.
meas:    4.16 M, max t:   +1.90, max tau: 9.34e-04, (5/tau)^2: 2.87e+07. For the moment, maybe constant time.
meas:    4.30 M, max t:   +1.84, max tau: 8.90e-04, (5/tau)^2: 3.16e+07. For the moment, maybe constant time.
meas:    4.40 M, max t:   +1.78, max tau: 8.49e-04, (5/tau)^2: 3.46e+07. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.09, max tau: 4.85e-03, (5/tau)^2: 1.06e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.09, max tau: 4.85e-03, (5/tau)^2: 1.06e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.09, max tau: 4.85e-03, (5/tau)^2: 1.06e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.09, max tau: 4.85e-03, (5/tau)^2: 1.06e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.03, max tau: 4.71e-03, (5/tau)^2: 1.13e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.03, max tau: 4.71e-03, (5/tau)^2: 1.13e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.20, max tau: 4.99e-03, (5/tau)^2: 1.00e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.20, max tau: 4.99e-03, (5/tau)^2: 1.00e+06. For the moment, maybe constant time.
meas:    0.19 M, max t:   +2.20, max tau: 4.99e-03, (5/tau)^2: 1.00e+06. For the moment, maybe constant time.
meas:    0.21 M, max t:   +1.96, max tau: 4.27e-03, (5/tau)^2: 1.37e+06. For the moment, maybe constant time.
meas:    5.48 M, max t:   +1.98, max tau: 8.47e-04, (5/tau)^2: 3.48e+07. For the moment, maybe constant time.
meas:    5.57 M, max t:   +2.06, max tau: 8.75e-04, (5/tau)^2: 3.27e+07. For the moment, maybe constant time.
meas:    5.67 M, max t:   +2.12, max tau: 8.90e-04, (5/tau)^2: 3.16e+07. For the moment, maybe constant time.
meas:    5.77 M, max t:   +2.03, max tau: 8.47e-04, (5/tau)^2: 3.48e+07. For the moment, maybe constant time.
meas:    5.87 M, max t:   +2.16, max tau: 8.90e-04, (5/tau)^2: 3.15e+07. For the moment, maybe constant time.
meas:    0.23 M, max t:   +2.15, max tau: 4.51e-03, (5/tau)^2: 1.23e+06. For the moment, maybe constant time.
meas:    0.24 M, max t:   +2.49, max tau: 5.11e-03, (5/tau)^2: 9.59e+05. For the moment, maybe constant time.
meas:    0.24 M, max t:   +2.49, max tau: 5.11e-03, (5/tau)^2: 9.59e+05. For the moment, maybe constant time.
meas:    0.24 M, max t:   +2.43, max tau: 4.94e-03, (5/tau)^2: 1.02e+06. For the moment, maybe constant time.
meas:    0.24 M, max t:   +2.43, max tau: 4.94e-03, (5/tau)^2: 1.02e+06. For the moment, maybe constant time.
meas:    0.25 M, max t:   +2.26, max tau: 4.55e-03, (5/tau)^2: 1.21e+06. For the moment, maybe constant time.
meas:    0.25 M, max t:   +2.26, max tau: 4.55e-03, (5/tau)^2: 1.21e+06. For the moment, maybe constant time.
meas:    0.25 M, max t:   +2.26, max tau: 4.55e-03, (5/tau)^2: 1.21e+06. For the moment, maybe constant time.
meas:    0.25 M, max t:   +2.26, max tau: 4.55e-03, (5/tau)^2: 1.21e+06. For the moment, maybe constant time.
meas:    0.25 M, max t:   +2.26, max tau: 4.55e-03, (5/tau)^2: 1.21e+06. For the moment, maybe constant time.
meas:    0.26 M, max t:   +2.23, max tau: 4.38e-03, (5/tau)^2: 1.30e+06. For the moment, maybe constant time.
meas:    0.26 M, max t:   +2.23, max tau: 4.38e-03, (5/tau)^2: 1.30e+06. For the moment, maybe constant time.
meas:    0.26 M, max t:   +2.31, max tau: 4.51e-03, (5/tau)^2: 1.23e+06. For the moment, maybe constant time.
meas:    0.26 M, max t:   +2.31, max tau: 4.51e-03, (5/tau)^2: 1.23e+06. For the moment, maybe constant time.
meas:    0.26 M, max t:   +2.31, max tau: 4.51e-03, (5/tau)^2: 1.23e+06. For the moment, maybe constant time.
meas:    0.26 M, max t:   +2.31, max tau: 4.51e-03, (5/tau)^2: 1.23e+06. For the moment, maybe constant time.
meas:    0.26 M, max t:   +2.33, max tau: 4.55e-03, (5/tau)^2: 1.21e+06. For the moment, maybe constant time.
meas:    0.26 M, max t:   +2.33, max tau: 4.55e-03, (5/tau)^2: 1.21e+06. For the moment, maybe constant time.
meas:    0.26 M, max t:   +2.33, max tau: 4.55e-03, (5/tau)^2: 1.21e+06. For the moment, maybe constant time.
meas:    0.27 M, max t:   +2.33, max tau: 4.51e-03, (5/tau)^2: 1.23e+06. For the moment, maybe constant time.
meas:    0.27 M, max t:   +2.33, max tau: 4.51e-03, (5/tau)^2: 1.23e+06. For the moment, maybe constant time.
meas:    0.27 M, max t:   +2.32, max tau: 4.48e-03, (5/tau)^2: 1.25e+06. For the moment, maybe constant time.
meas:    0.27 M, max t:   +2.32, max tau: 4.48e-03, (5/tau)^2: 1.25e+06. For the moment, maybe constant time.
meas:    0.27 M, max t:   +2.31, max tau: 4.44e-03, (5/tau)^2: 1.27e+06. For the moment, maybe constant time.
meas:    0.27 M, max t:   +2.31, max tau: 4.44e-03, (5/tau)^2: 1.27e+06. For the moment, maybe constant time.
meas:    0.27 M, max t:   +2.47, max tau: 4.72e-03, (5/tau)^2: 1.12e+06. For the moment, maybe constant time.
meas:    0.28 M, max t:   +2.78, max tau: 5.22e-03, (5/tau)^2: 9.18e+05. For the moment, maybe constant time.
meas:    0.28 M, max t:   +2.78, max tau: 5.22e-03, (5/tau)^2: 9.18e+05. For the moment, maybe constant time.
meas:    0.28 M, max t:   +2.82, max tau: 5.29e-03, (5/tau)^2: 8.93e+05. For the moment, maybe constant time.
meas:    0.28 M, max t:   +2.82, max tau: 5.29e-03, (5/tau)^2: 8.93e+05. For the moment, maybe constant time.
meas:    0.28 M, max t:   +2.82, max tau: 5.29e-03, (5/tau)^2: 8.93e+05. For the moment, maybe constant time.
meas:    0.28 M, max t:   +2.82, max tau: 5.29e-03, (5/tau)^2: 8.93e+05. For the moment, maybe constant time.
meas:    0.28 M, max t:   +2.82, max tau: 5.29e-03, (5/tau)^2: 8.93e+05. For the moment, maybe constant time.
meas:    0.30 M, max t:   +2.85, max tau: 5.21e-03, (5/tau)^2: 9.22e+05. For the moment, maybe constant time.
meas:    0.30 M, max t:   +2.85, max tau: 5.21e-03, (5/tau)^2: 9.22e+05. For the moment, maybe constant time.
meas:    0.31 M, max t:   +2.76, max tau: 4.99e-03, (5/tau)^2: 1.00e+06. For the moment, maybe constant time.
meas:    0.31 M, max t:   +2.76, max tau: 4.99e-03, (5/tau)^2: 1.00e+06. For the moment, maybe constant time.
meas:    0.31 M, max t:   +2.76, max tau: 4.98e-03, (5/tau)^2: 1.01e+06. For the moment, maybe constant time.
meas:    0.31 M, max t:   +2.76, max tau: 4.98e-03, (5/tau)^2: 1.01e+06. For the moment, maybe constant time.
meas:    0.31 M, max t:   +2.80, max tau: 5.02e-03, (5/tau)^2: 9.93e+05. For the moment, maybe constant time.
meas:    0.32 M, max t:   +2.96, max tau: 5.19e-03, (5/tau)^2: 9.28e+05. For the moment, maybe constant time.
meas:    0.32 M, max t:   +2.96, max tau: 5.19e-03, (5/tau)^2: 9.28e+05. For the moment, maybe constant time.
meas:    0.32 M, max t:   +2.96, max tau: 5.19e-03, (5/tau)^2: 9.27e+05. For the moment, maybe constant time.
meas:    0.32 M, max t:   +2.96, max tau: 5.19e-03, (5/tau)^2: 9.27e+05. For the moment, maybe constant time.
meas:    0.33 M, max t:   +3.03, max tau: 5.29e-03, (5/tau)^2: 8.93e+05. For the moment, maybe constant time.
meas:    0.33 M, max t:   +3.03, max tau: 5.29e-03, (5/tau)^2: 8.93e+05. For the moment, maybe constant time.
meas:    0.33 M, max t:   +2.85, max tau: 4.96e-03, (5/tau)^2: 1.02e+06. For the moment, maybe constant time.
meas:    0.35 M, max t:   +2.52, max tau: 4.28e-03, (5/tau)^2: 1.37e+06. For the moment, maybe constant time.
meas:    0.35 M, max t:   +2.38, max tau: 4.02e-03, (5/tau)^2: 1.55e+06. For the moment, maybe constant time.
meas:    0.35 M, max t:   +2.30, max tau: 3.89e-03, (5/tau)^2: 1.66e+06. For the moment, maybe constant time.
meas:    0.35 M, max t:   +2.30, max tau: 3.89e-03, (5/tau)^2: 1.66e+06. For the moment, maybe constant time.
meas:    0.35 M, max t:   +2.29, max tau: 3.87e-03, (5/tau)^2: 1.67e+06. For the moment, maybe constant time.
meas:    0.35 M, max t:   +2.29, max tau: 3.87e-03, (5/tau)^2: 1.67e+06. For the moment, maybe constant time.
meas:    0.35 M, max t:   +2.17, max tau: 3.64e-03, (5/tau)^2: 1.89e+06. For the moment, maybe constant time.
meas:    0.35 M, max t:   +2.17, max tau: 3.64e-03, (5/tau)^2: 1.89e+06. For the moment, maybe constant time.
meas:    0.36 M, max t:   +2.02, max tau: 3.37e-03, (5/tau)^2: 2.20e+06. For the moment, maybe constant time.
meas:    0.36 M, max t:   +2.02, max tau: 3.36e-03, (5/tau)^2: 2.21e+06. For the moment, maybe constant time.
meas:    0.36 M, max t:   +2.02, max tau: 3.36e-03, (5/tau)^2: 2.21e+06. For the moment, maybe constant time.
meas:    0.36 M, max t:   +1.96, max tau: 3.26e-03, (5/tau)^2: 2.36e+06. For the moment, maybe constant time.
meas:    0.36 M, max t:   +1.96, max tau: 3.26e-03, (5/tau)^2: 2.36e+06. For the moment, maybe constant time.
meas:    0.36 M, max t:   +1.96, max tau: 3.26e-03, (5/tau)^2: 2.36e+06. For the moment, maybe constant time.
meas:    0.36 M, max t:   +1.96, max tau: 3.26e-03, (5/tau)^2: 2.36e+06. For the moment, maybe constant time.
meas:    0.36 M, max t:   +1.99, max tau: 3.30e-03, (5/tau)^2: 2.29e+06. For the moment, maybe constant time.
meas:    0.38 M, max t:   +1.58, max tau: 2.55e-03, (5/tau)^2: 3.84e+06. For the moment, maybe constant time.
meas:    0.38 M, max t:   +1.58, max tau: 2.55e-03, (5/tau)^2: 3.84e+06. For the moment, maybe constant time.
meas:    0.38 M, max t:   +1.60, max tau: 2.59e-03, (5/tau)^2: 3.73e+06. For the moment, maybe constant time.
meas:    0.38 M, max t:   +1.60, max tau: 2.59e-03, (5/tau)^2: 3.73e+06. For the moment, maybe constant time.
meas:   11.90 M, max t:   +1.62, max tau: 4.70e-04, (5/tau)^2: 1.13e+08. For the moment, maybe constant time.
meas:   11.99 M, max t:   +1.73, max tau: 5.00e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   12.13 M, max t:   +1.83, max tau: 5.27e-04, (5/tau)^2: 9.01e+07. For the moment, maybe constant time.
meas:   12.22 M, max t:   +1.87, max tau: 5.34e-04, (5/tau)^2: 8.76e+07. For the moment, maybe constant time.
meas:   12.32 M, max t:   +1.88, max tau: 5.35e-04, (5/tau)^2: 8.74e+07. For the moment, maybe constant time.
meas:   12.41 M, max t:   +2.05, max tau: 5.82e-04, (5/tau)^2: 7.37e+07. For the moment, maybe constant time.
meas:   12.51 M, max t:   +2.00, max tau: 5.65e-04, (5/tau)^2: 7.83e+07. For the moment, maybe constant time.
meas:   12.55 M, max t:   +2.03, max tau: 5.72e-04, (5/tau)^2: 7.65e+07. For the moment, maybe constant time.
meas:   12.70 M, max t:   +2.04, max tau: 5.73e-04, (5/tau)^2: 7.63e+07. For the moment, maybe constant time.
meas:   12.79 M, max t:   +2.10, max tau: 5.86e-04, (5/tau)^2: 7.28e+07. For the moment, maybe constant time.
meas:   12.88 M, max t:   +2.16, max tau: 6.02e-04, (5/tau)^2: 6.89e+07. For the moment, maybe constant time.
meas:   12.98 M, max t:   +2.34, max tau: 6.48e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.
meas:   13.07 M, max t:   +2.32, max tau: 6.42e-04, (5/tau)^2: 6.07e+07. For the moment, maybe constant time.
meas:   13.12 M, max t:   +2.20, max tau: 6.08e-04, (5/tau)^2: 6.75e+07. For the moment, maybe constant time.
meas:   13.26 M, max t:   +2.32, max tau: 6.37e-04, (5/tau)^2: 6.16e+07. For the moment, maybe constant time.
meas:   13.35 M, max t:   +2.32, max tau: 6.34e-04, (5/tau)^2: 6.21e+07. For the moment, maybe constant time.
meas:   13.45 M, max t:   +2.30, max tau: 6.28e-04, (5/tau)^2: 6.34e+07. For the moment, maybe constant time.
meas:   13.54 M, max t:   +2.17, max tau: 5.89e-04, (5/tau)^2: 7.21e+07. For the moment, maybe constant time.
meas:   13.64 M, max t:   +2.18, max tau: 5.90e-04, (5/tau)^2: 7.18e+07. For the moment, maybe constant time.
meas:   13.73 M, max t:   +2.07, max tau: 5.59e-04, (5/tau)^2: 8.01e+07. For the moment, maybe constant time.
meas:   13.83 M, max t:   +2.02, max tau: 5.43e-04, (5/tau)^2: 8.48e+07. For the moment, maybe constant time.
meas:   13.92 M, max t:   +1.99, max tau: 5.33e-04, (5/tau)^2: 8.79e+07. For the moment, maybe constant time.
meas:   14.02 M, max t:   +1.84, max tau: 4.90e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   14.11 M, max t:   +1.75, max tau: 4.66e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   14.21 M, max t:   +1.73, max tau: 4.60e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   14.30 M, max t:   +1.75, max tau: 4.62e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   14.39 M, max t:   +1.76, max tau: 4.65e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   14.49 M, max t:   +1.63, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   14.58 M, max t:   +1.42, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   14.67 M, max t:   +1.58, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   14.77 M, max t:   +1.60, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   14.86 M, max t:   +1.56, max tau: 4.05e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   14.96 M, max t:   +1.59, max tau: 4.11e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   15.05 M, max t:   +1.63, max tau: 4.21e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   15.14 M, max t:   +1.50, max tau: 3.85e-04, (5/tau)^2: 1.69e+08. For the moment, maybe constant time.
meas:   15.24 M, max t:   +1.57, max tau: 4.02e-04, (5/tau)^2: 1.55e+08. For the moment, maybe constant time.
meas:   15.33 M, max t:   +1.59, max tau: 4.06e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   15.43 M, max t:   +1.50, max tau: 3.82e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   15.52 M, max t:   +1.48, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   15.62 M, max t:   +1.51, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   15.71 M, max t:   +1.51, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   11.82 M, max t:   +1.47, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   11.88 M, max t:   +1.44, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   16.13 M, max t:   +1.49, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   16.22 M, max t:   +1.53, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   16.32 M, max t:   +1.54, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   16.41 M, max t:   +1.62, max tau: 4.00e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   16.51 M, max t:   +1.61, max tau: 3.97e-04, (5/tau)^2: 1.59e+08. For the moment, maybe constant time.
meas:   16.60 M, max t:   +1.52, max tau: 3.72e-04, (5/tau)^2: 1.81e+08. For the moment, maybe constant time.
meas:   16.70 M, max t:   +1.59, max tau: 3.89e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   16.79 M, max t:   +1.64, max tau: 4.00e-04, (5/tau)^2: 1.56e+08. For the moment, maybe constant time.
meas:   16.89 M, max t:   +1.69, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   16.98 M, max t:   +1.69, max tau: 4.10e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   17.08 M, max t:   +1.68, max tau: 4.06e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   17.17 M, max t:   +1.76, max tau: 4.25e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   17.27 M, max t:   +1.83, max tau: 4.41e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   17.36 M, max t:   +1.95, max tau: 4.67e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   17.46 M, max t:   +1.97, max tau: 4.71e-04, (5/tau)^2: 1.13e+08. For the moment, maybe constant time.
meas:   17.55 M, max t:   +2.01, max tau: 4.79e-04, (5/tau)^2: 1.09e+08. For the moment, maybe constant time.
meas:   17.65 M, max t:   +1.96, max tau: 4.67e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   17.74 M, max t:   +1.94, max tau: 4.60e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   17.84 M, max t:   +1.85, max tau: 4.38e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   17.93 M, max t:   +1.84, max tau: 4.34e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   18.03 M, max t:   +1.76, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   17.97 M, max t:   +1.81, max tau: 4.26e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   18.07 M, max t:   +1.79, max tau: 4.22e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   18.16 M, max t:   +1.84, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   18.41 M, max t:   +1.75, max tau: 4.09e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   18.50 M, max t:   +1.70, max tau: 3.96e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   18.60 M, max t:   +1.64, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   18.69 M, max t:   +1.67, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   18.79 M, max t:   +1.63, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   18.88 M, max t:   +1.63, max tau: 3.75e-04, (5/tau)^2: 1.78e+08. For the moment, maybe constant time.
meas:   18.97 M, max t:   +1.69, max tau: 3.87e-04, (5/tau)^2: 1.67e+08. For the moment, maybe constant time.
meas:   19.07 M, max t:   +1.67, max tau: 3.82e-04, (5/tau)^2: 1.71e+08. For the moment, maybe constant time.
meas:   19.16 M, max t:   +1.65, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   19.26 M, max t:   +1.73, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   19.35 M, max t:   +1.71, max tau: 3.88e-04, (5/tau)^2: 1.66e+08. For the moment, maybe constant time.
meas:   19.45 M, max t:   +1.68, max tau: 3.82e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   19.54 M, max t:   +1.72, max tau: 3.90e-04, (5/tau)^2: 1.65e+08. For the moment, maybe constant time.
meas:   19.64 M, max t:   +1.56, max tau: 3.53e-04, (5/tau)^2: 2.01e+08. For the moment, maybe constant time.
meas:   19.73 M, max t:   +1.51, max tau: 3.40e-04, (5/tau)^2: 2.16e+08. For the moment, maybe constant time.
meas:   19.83 M, max t:   +1.52, max tau: 3.42e-04, (5/tau)^2: 2.14e+08. For the moment, maybe constant time.
meas:   19.92 M, max t:   +1.49, max tau: 3.35e-04, (5/tau)^2: 2.23e+08. For the moment, maybe constant time.
meas:   20.02 M, max t:   +1.49, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   20.11 M, max t:   +1.55, max tau: 3.46e-04, (5/tau)^2: 2.09e+08. For the moment, maybe constant time.
meas:   20.21 M, max t:   +1.70, max tau: 3.78e-04, (5/tau)^2: 1.75e+08. For the moment, maybe constant time.
meas:   20.30 M, max t:   +1.65, max tau: 3.67e-04, (5/tau)^2: 1.85e+08. For the moment, maybe constant time.
meas:   20.40 M, max t:   +1.56, max tau: 3.44e-04, (5/tau)^2: 2.11e+08. For the moment, maybe constant time.
meas:   20.49 M, max t:   +1.61, max tau: 3.56e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:   20.59 M, max t:   +1.62, max tau: 3.58e-04, (5/tau)^2: 1.95e+08. For the moment, maybe constant time.
meas:   20.68 M, max t:   +1.64, max tau: 3.60e-04, (5/tau)^2: 1.93e+08. For the moment, maybe constant time.
meas:   20.78 M, max t:   +1.71, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   20.87 M, max t:   +1.67, max tau: 3.66e-04, (5/tau)^2: 1.87e+08. For the moment, maybe constant time.
meas:   20.97 M, max t:   +1.65, max tau: 3.61e-04, (5/tau)^2: 1.92e+08. For the moment, maybe constant time.
meas:   21.06 M, max t:   +1.73, max tau: 3.76e-04, (5/tau)^2: 1.77e+08. For the moment, maybe constant time.
meas:   21.16 M, max t:   +1.75, max tau: 3.81e-04, (5/tau)^2: 1.72e+08. For the moment, maybe constant time.
meas:   21.25 M, max t:   +1.71, max tau: 3.71e-04, (5/tau)^2: 1.82e+08. For the moment, maybe constant time.
meas:   21.35 M, max t:   +1.69, max tau: 3.65e-04, (5/tau)^2: 1.88e+08. For the moment, maybe constant time.
meas:   21.44 M, max t:   +1.75, max tau: 3.79e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   21.54 M, max t:   +1.71, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   21.63 M, max t:   +1.92, max tau: 4.12e-04, (5/tau)^2: 1.47e+08. For the moment, maybe constant time.
meas:   21.73 M, max t:   +1.98, max tau: 4.25e-04, (5/tau)^2: 1.39e+08. For the moment, maybe constant time.
meas:   21.82 M, max t:   +2.02, max tau: 4.32e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   21.92 M, max t:   +1.87, max tau: 3.99e-04, (5/tau)^2: 1.57e+08. For the moment, maybe constant time.
meas:   22.01 M, max t:   +2.00, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   22.11 M, max t:   +2.03, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   22.20 M, max t:   +1.98, max tau: 4.21e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   22.30 M, max t:   +2.04, max tau: 4.31e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   22.39 M, max t:   +1.98, max tau: 4.17e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   22.49 M, max t:   +1.98, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   22.58 M, max t:   +1.96, max tau: 4.12e-04, (5/tau)^2: 1.48e+08. For the moment, maybe constant time.
meas:   22.68 M, max t:   +1.88, max tau: 3.94e-04, (5/tau)^2: 1.61e+08. For the moment, maybe constant time.
meas:   22.77 M, max t:   +1.87, max tau: 3.91e-04, (5/tau)^2: 1.63e+08. For the moment, maybe constant time.
meas:   22.87 M, max t:   +1.82, max tau: 3.80e-04, (5/tau)^2: 1.73e+08. For the moment, maybe constant time.
meas:   22.96 M, max t:   +1.89, max tau: 3.95e-04, (5/tau)^2: 1.60e+08. For the moment, maybe constant time.
meas:   23.05 M, max t:   +2.04, max tau: 4.25e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   23.15 M, max t:   +2.00, max tau: 4.16e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   23.24 M, max t:   +2.06, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   23.34 M, max t:   +2.03, max tau: 4.20e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   23.43 M, max t:   +1.98, max tau: 4.09e-04, (5/tau)^2: 1.49e+08. For the moment, maybe constant time.
meas:   23.53 M, max t:   +2.03, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   23.62 M, max t:   +2.02, max tau: 4.16e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   23.72 M, max t:   +1.96, max tau: 4.03e-04, (5/tau)^2: 1.54e+08. For the moment, maybe constant time.
meas:   23.81 M, max t:   +1.99, max tau: 4.08e-04, (5/tau)^2: 1.50e+08. For the moment, maybe constant time.
meas:   23.91 M, max t:   +1.98, max tau: 4.06e-04, (5/tau)^2: 1.52e+08. For the moment, maybe constant time.
meas:   24.00 M, max t:   +1.86, max tau: 3.80e-04, (5/tau)^2: 1.74e+08. For the moment, maybe constant time.
meas:   24.10 M, max t:   +1.82, max tau: 3.70e-04, (5/tau)^2: 1.83e+08. For the moment, maybe constant time.
meas:   24.19 M, max t:   +1.75, max tau: 3.57e-04, (5/tau)^2: 1.97e+08. For the moment, maybe constant time.
meas:    6.28 M, max t:   +1.69, max tau: 6.75e-04, (5/tau)^2: 5.48e+07. For the moment, maybe constant time.
meas:    6.31 M, max t:   +1.73, max tau: 6.88e-04, (5/tau)^2: 5.29e+07. For the moment, maybe constant time.
meas:    6.34 M, max t:   +1.82, max tau: 7.23e-04, (5/tau)^2: 4.78e+07. For the moment, maybe constant time.
meas:    6.38 M, max t:   +2.00, max tau: 7.94e-04, (5/tau)^2: 3.97e+07. For the moment, maybe constant time.
meas:    6.42 M, max t:   +1.95, max tau: 7.68e-04, (5/tau)^2: 4.24e+07. For the moment, maybe constant time.
meas:    6.44 M, max t:   +1.98, max tau: 7.81e-04, (5/tau)^2: 4.10e+07. For the moment, maybe constant time.
meas:    6.47 M, max t:   +1.98, max tau: 7.80e-04, (5/tau)^2: 4.11e+07. For the moment, maybe constant time.
meas:    6.48 M, max t:   +2.03, max tau: 7.96e-04, (5/tau)^2: 3.94e+07. For the moment, maybe constant time.
meas:    6.51 M, max t:   +1.95, max tau: 7.65e-04, (5/tau)^2: 4.27e+07. For the moment, maybe constant time.
meas:    6.54 M, max t:   +1.95, max tau: 7.62e-04, (5/tau)^2: 4.30e+07. For the moment, maybe constant time.
meas:    6.57 M, max t:   +1.95, max tau: 7.62e-04, (5/tau)^2: 4.30e+07. For the moment, maybe constant time.
meas:    6.60 M, max t:   +1.90, max tau: 7.38e-04, (5/tau)^2: 4.58e+07. For the moment, maybe constant time.
meas:    6.64 M, max t:   +1.86, max tau: 7.24e-04, (5/tau)^2: 4.77e+07. For the moment, maybe constant time.
meas:    6.65 M, max t:   +1.90, max tau: 7.37e-04, (5/tau)^2: 4.61e+07. For the moment, maybe constant time.
meas:    6.68 M, max t:   +2.02, max tau: 7.83e-04, (5/tau)^2: 4.08e+07. For the moment, maybe constant time.
meas:    6.73 M, max t:   +2.02, max tau: 7.80e-04, (5/tau)^2: 4.11e+07. For the moment, maybe constant time.
meas:    6.75 M, max t:   +1.95, max tau: 7.52e-04, (5/tau)^2: 4.42e+07. For the moment, maybe constant time.
meas:    6.75 M, max t:   +1.94, max tau: 7.48e-04, (5/tau)^2: 4.47e+07. For the moment, maybe constant time.
meas:    6.78 M, max t:   +1.90, max tau: 7.29e-04, (5/tau)^2: 4.70e+07. For the moment, maybe constant time.
meas:    6.78 M, max t:   +1.94, max tau: 7.44e-04, (5/tau)^2: 4.52e+07. For the moment, maybe constant time.
meas:    6.81 M, max t:   +1.88, max tau: 7.21e-04, (5/tau)^2: 4.82e+07. For the moment, maybe constant time.
meas:    6.85 M, max t:   +1.76, max tau: 6.71e-04, (5/tau)^2: 5.55e+07. For the moment, maybe constant time.
meas:    6.88 M, max t:   +1.71, max tau: 6.52e-04, (5/tau)^2: 5.89e+07. For the moment, maybe constant time.
meas:    6.90 M, max t:   +1.74, max tau: 6.61e-04, (5/tau)^2: 5.72e+07. For the moment, maybe constant time.
meas:    6.92 M, max t:   +1.66, max tau: 6.33e-04, (5/tau)^2: 6.25e+07. For the moment, maybe constant time.
meas:   26.66 M, max t:   +1.75, max tau: 3.38e-04, (5/tau)^2: 2.19e+08. For the moment, maybe constant time.
meas:   26.76 M, max t:   +1.73, max tau: 3.34e-04, (5/tau)^2: 2.24e+08. For the moment, maybe constant time.
meas:   26.85 M, max t:   +1.63, max tau: 3.15e-04, (5/tau)^2: 2.52e+08. For the moment, maybe constant time.
meas:   26.95 M, max t:   +1.59, max tau: 3.05e-04, (5/tau)^2: 2.68e+08. For the moment, maybe constant time.
meas:    7.02 M, max t:   +1.49, max tau: 5.63e-04, (5/tau)^2: 7.88e+07. For the moment, maybe constant time.
meas:    7.05 M, max t:   +1.51, max tau: 5.70e-04, (5/tau)^2: 7.70e+07. For the moment, maybe constant time.
meas:    7.05 M, max t:   +1.51, max tau: 5.69e-04, (5/tau)^2: 7.71e+07. For the moment, maybe constant time.
meas:    7.06 M, max t:   +1.50, max tau: 5.63e-04, (5/tau)^2: 7.89e+07. For the moment, maybe constant time.
meas:    7.06 M, max t:   +1.52, max tau: 5.72e-04, (5/tau)^2: 7.64e+07. For the moment, maybe constant time.
meas:    7.07 M, max t:   +1.51, max tau: 5.68e-04, (5/tau)^2: 7.76e+07. For the moment, maybe constant time.
meas:    7.12 M, max t:   +1.65, max tau: 6.19e-04, (5/tau)^2: 6.52e+07. For the moment, maybe constant time.
meas:    7.15 M, max t:   +1.65, max tau: 6.17e-04, (5/tau)^2: 6.57e+07. For the moment, maybe constant time.
meas:    7.18 M, max t:   +1.73, max tau: 6.45e-04, (5/tau)^2: 6.01e+07. For the moment, maybe constant time.
meas:    7.18 M, max t:   +1.71, max tau: 6.38e-04, (5/tau)^2: 6.14e+07. For the moment, maybe constant time.
meas:    7.21 M, max t:   +1.77, max tau: 6.60e-04, (5/tau)^2: 5.74e+07. For the moment, maybe constant time.
meas:    7.21 M, max t:   +1.76, max tau: 6.56e-04, (5/tau)^2: 5.80e+07. For the moment, maybe constant time.
meas:    7.24 M, max t:   +1.88, max tau: 7.01e-04, (5/tau)^2: 5.09e+07. For the moment, maybe constant time.
meas:    7.27 M, max t:   +1.90, max tau: 7.03e-04, (5/tau)^2: 5.06e+07. For the moment, maybe constant time.
meas:    7.32 M, max t:   +1.93, max tau: 7.15e-04, (5/tau)^2: 4.90e+07. For the moment, maybe constant time.
meas:    7.35 M, max t:   +2.01, max tau: 7.42e-04, (5/tau)^2: 4.54e+07. For the moment, maybe constant time.
meas:    7.37 M, max t:   +1.99, max tau: 7.34e-04, (5/tau)^2: 4.65e+07. For the moment, maybe constant time.
meas:    7.40 M, max t:   +1.96, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:    7.41 M, max t:   +1.96, max tau: 7.21e-04, (5/tau)^2: 4.80e+07. For the moment, maybe constant time.
meas:    7.41 M, max t:   +1.97, max tau: 7.22e-04, (5/tau)^2: 4.79e+07. For the moment, maybe constant time.
meas:    7.43 M, max t:   +2.04, max tau: 7.47e-04, (5/tau)^2: 4.48e+07. For the moment, maybe constant time.
meas:    7.45 M, max t:   +1.97, max tau: 7.21e-04, (5/tau)^2: 4.81e+07. For the moment, maybe constant time.
meas:    7.48 M, max t:   +2.10, max tau: 7.67e-04, (5/tau)^2: 4.25e+07. For the moment, maybe constant time.
meas:    7.49 M, max t:   +2.15, max tau: 7.86e-04, (5/tau)^2: 4.05e+07. For the moment, maybe constant time.
meas:    7.53 M, max t:   +2.17, max tau: 7.92e-04, (5/tau)^2: 3.98e+07. For the moment, maybe constant time.
meas:    7.55 M, max t:   +2.23, max tau: 8.13e-04, (5/tau)^2: 3.79e+07. For the moment, maybe constant time.
meas:    7.57 M, max t:   +2.19, max tau: 7.94e-04, (5/tau)^2: 3.96e+07. For the moment, maybe constant time.
meas:    7.60 M, max t:   +2.14, max tau: 7.75e-04, (5/tau)^2: 4.16e+07. For the moment, maybe constant time.
meas:    7.60 M, max t:   +2.13, max tau: 7.72e-04, (5/tau)^2: 4.20e+07. For the moment, maybe constant time.
meas:    7.62 M, max t:   +2.17, max tau: 7.85e-04, (5/tau)^2: 4.05e+07. For the moment, maybe constant time.
meas:    7.65 M, max t:   +2.16, max tau: 7.79e-04, (5/tau)^2: 4.12e+07. For the moment, maybe constant time.
meas:    7.66 M, max t:   +2.18, max tau: 7.87e-04, (5/tau)^2: 4.03e+07. For the moment, maybe constant time.
meas:    7.69 M, max t:   +2.17, max tau: 7.84e-04, (5/tau)^2: 4.06e+07. For the moment, maybe constant time.
meas:    7.71 M, max t:   +2.14, max tau: 7.72e-04, (5/tau)^2: 4.19e+07. For the moment, maybe constant time.
meas:    7.75 M, max t:   +2.12, max tau: 7.61e-04, (5/tau)^2: 4.31e+07. For the moment, maybe constant time.
meas:    7.79 M, max t:   +2.02, max tau: 7.23e-04, (5/tau)^2: 4.78e+07. For the moment, maybe constant time.
meas:    7.82 M, max t:   +2.05, max tau: 7.31e-04, (5/tau)^2: 4.67e+07. For the moment, maybe constant time.
meas:    7.85 M, max t:   +2.15, max tau: 7.69e-04, (5/tau)^2: 4.23e+07. For the moment, maybe constant time.
meas:    7.88 M, max t:   +2.14, max tau: 7.62e-04, (5/tau)^2: 4.31e+07. For the moment, maybe constant time.
meas:    7.90 M, max t:   +2.11, max tau: 7.51e-04, (5/tau)^2: 4.43e+07. For the moment, maybe constant time.
meas:    7.93 M, max t:   +2.08, max tau: 7.38e-04, (5/tau)^2: 4.58e+07. For the moment, maybe constant time.
meas:    7.94 M, max t:   +2.04, max tau: 7.24e-04, (5/tau)^2: 4.76e+07. For the moment, maybe constant time.
meas:    7.98 M, max t:   +2.13, max tau: 7.55e-04, (5/tau)^2: 4.38e+07. For the moment, maybe constant time.
meas:    8.01 M, max t:   +2.09, max tau: 7.39e-04, (5/tau)^2: 4.57e+07. For the moment, maybe constant time.
meas:    8.01 M, max t:   +2.11, max tau: 7.47e-04, (5/tau)^2: 4.49e+07. For the moment, maybe constant time.
meas:    8.02 M, max t:   +2.17, max tau: 7.67e-04, (5/tau)^2: 4.25e+07. For the moment, maybe constant time.
meas:    8.05 M, max t:   +2.19, max tau: 7.71e-04, (5/tau)^2: 4.21e+07. For the moment, maybe constant time.
meas:    8.07 M, max t:   +2.19, max tau: 7.70e-04, (5/tau)^2: 4.22e+07. For the moment, maybe constant time.
meas:    8.09 M, max t:   +2.19, max tau: 7.70e-04, (5/tau)^2: 4.22e+07. For the moment, maybe constant time.
meas:    8.10 M, max t:   +2.22, max tau: 7.79e-04, (5/tau)^2: 4.12e+07. For the moment, maybe constant time.
meas:    8.10 M, max t:   +2.22, max tau: 7.79e-04, (5/tau)^2: 4.12e+07. For the moment, maybe constant time.
meas:    8.13 M, max t:   +2.23, max tau: 7.81e-04, (5/tau)^2: 4.10e+07. For the moment, maybe constant time.
meas:    8.14 M, max t:   +2.22, max tau: 7.79e-04, (5/tau)^2: 4.12e+07. For the moment, maybe constant time.
meas:    8.18 M, max t:   +2.12, max tau: 7.42e-04, (5/tau)^2: 4.54e+07. For the moment, maybe constant time.
meas:    8.21 M, max t:   +2.14, max tau: 7.48e-04, (5/tau)^2: 4.47e+07. For the moment, maybe constant time.
meas:    8.22 M, max t:   +2.09, max tau: 7.29e-04, (5/tau)^2: 4.70e+07. For the moment, maybe constant time.
meas:    8.25 M, max t:   +2.03, max tau: 7.07e-04, (5/tau)^2: 5.00e+07. For the moment, maybe constant time.
meas:    8.25 M, max t:   +2.07, max tau: 7.20e-04, (5/tau)^2: 4.82e+07. For the moment, maybe constant time.
meas:    8.26 M, max t:   +2.08, max tau: 7.22e-04, (5/tau)^2: 4.79e+07. For the moment, maybe constant time.
meas:    8.30 M, max t:   +2.12, max tau: 7.36e-04, (5/tau)^2: 4.61e+07. For the moment, maybe constant time.
meas:    8.33 M, max t:   +2.12, max tau: 7.36e-04, (5/tau)^2: 4.62e+07. For the moment, maybe constant time.
meas:    8.33 M, max t:   +2.12, max tau: 7.35e-04, (5/tau)^2: 4.63e+07. For the moment, maybe constant time.
meas:    8.37 M, max t:   +2.16, max tau: 7.47e-04, (5/tau)^2: 4.48e+07. For the moment, maybe constant time.
meas:    8.37 M, max t:   +2.18, max tau: 7.53e-04, (5/tau)^2: 4.41e+07. For the moment, maybe constant time.
meas:    8.41 M, max t:   +2.16, max tau: 7.45e-04, (5/tau)^2: 4.51e+07. For the moment, maybe constant time.
meas:    8.42 M, max t:   +2.12, max tau: 7.32e-04, (5/tau)^2: 4.67e+07. For the moment, maybe constant time.
meas:    8.45 M, max t:   +2.21, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:    8.47 M, max t:   +2.24, max tau: 7.70e-04, (5/tau)^2: 4.22e+07. For the moment, maybe constant time.
meas:    8.50 M, max t:   +2.24, max tau: 7.69e-04, (5/tau)^2: 4.23e+07. For the moment, maybe constant time.
meas:    8.55 M, max t:   +2.14, max tau: 7.31e-04, (5/tau)^2: 4.68e+07. For the moment, maybe constant time.
meas:    8.56 M, max t:   +2.14, max tau: 7.31e-04, (5/tau)^2: 4.68e+07. For the moment, maybe constant time.
meas:    8.58 M, max t:   +2.21, max tau: 7.55e-04, (5/tau)^2: 4.38e+07. For the moment, maybe constant time.
meas:    8.61 M, max t:   +2.21, max tau: 7.52e-04, (5/tau)^2: 4.43e+07. For the moment, maybe constant time.
meas:    8.66 M, max t:   +2.17, max tau: 7.37e-04, (5/tau)^2: 4.60e+07. For the moment, maybe constant time.
meas:    8.66 M, max t:   +2.17, max tau: 7.37e-04, (5/tau)^2: 4.60e+07. For the moment, maybe constant time.
meas:    8.69 M, max t:   +2.14, max tau: 7.26e-04, (5/tau)^2: 4.74e+07. For the moment, maybe constant time.
meas:    8.69 M, max t:   +2.15, max tau: 7.30e-04, (5/tau)^2: 4.69e+07. For the moment, maybe constant time.
meas:    8.72 M, max t:   +2.14, max tau: 7.24e-04, (5/tau)^2: 4.78e+07. For the moment, maybe constant time.
meas:    8.74 M, max t:   +2.07, max tau: 7.00e-04, (5/tau)^2: 5.11e+07. For the moment, maybe constant time.
meas:    8.77 M, max t:   +2.04, max tau: 6.87e-04, (5/tau)^2: 5.29e+07. For the moment, maybe constant time.
meas:    8.80 M, max t:   +2.13, max tau: 7.19e-04, (5/tau)^2: 4.83e+07. For the moment, maybe constant time.
meas:    8.83 M, max t:   +2.19, max tau: 7.36e-04, (5/tau)^2: 4.61e+07. For the moment, maybe constant time.
meas:    8.88 M, max t:   +2.16, max tau: 7.25e-04, (5/tau)^2: 4.76e+07. For the moment, maybe constant time.
meas:    8.91 M, max t:   +2.07, max tau: 6.94e-04, (5/tau)^2: 5.19e+07. For the moment, maybe constant time.
meas:    8.93 M, max t:   +1.86, max tau: 6.23e-04, (5/tau)^2: 6.45e+07. For the moment, maybe constant time.
meas:    8.97 M, max t:   +1.84, max tau: 6.16e-04, (5/tau)^2: 6.59e+07. For the moment, maybe constant time.
meas:    9.00 M, max t:   +1.93, max tau: 6.45e-04, (5/tau)^2: 6.01e+07. For the moment, maybe constant time.
meas:    9.02 M, max t:   +1.94, max tau: 6.45e-04, (5/tau)^2: 6.01e+07. For the moment, maybe constant time.
meas:    9.06 M, max t:   +1.88, max tau: 6.25e-04, (5/tau)^2: 6.39e+07. For the moment, maybe constant time.
meas:    9.09 M, max t:   +1.90, max tau: 6.32e-04, (5/tau)^2: 6.27e+07. For the moment, maybe constant time.
meas:    9.10 M, max t:   +1.95, max tau: 6.47e-04, (5/tau)^2: 5.97e+07. For the moment, maybe constant time.
meas:    9.12 M, max t:   +1.92, max tau: 6.35e-04, (5/tau)^2: 6.20e+07. For the moment, maybe constant time.
meas:    9.14 M, max t:   +1.93, max tau: 6.38e-04, (5/tau)^2: 6.15e+07. For the moment, maybe constant time.
meas:    9.16 M, max t:   +1.93, max tau: 6.39e-04, (5/tau)^2: 6.12e+07. For the moment, maybe constant time.
meas:    9.17 M, max t:   +1.91, max tau: 6.32e-04, (5/tau)^2: 6.25e+07. For the moment, maybe constant time.
meas:    9.21 M, max t:   +1.91, max tau: 6.31e-04, (5/tau)^2: 6.28e+07. For the moment, maybe constant time.
meas:    9.26 M, max t:   +1.93, max tau: 6.34e-04, (5/tau)^2: 6.23e+07. For the moment, maybe constant time.
meas:    9.29 M, max t:   +1.86, max tau: 6.09e-04, (5/tau)^2: 6.73e+07. For the moment, maybe constant time.
meas:    9.31 M, max t:   +1.86, max tau: 6.09e-04, (5/tau)^2: 6.73e+07. For the moment, maybe constant time.
meas:    9.33 M, max t:   +1.85, max tau: 6.04e-04, (5/tau)^2: 6.85e+07. For the moment, maybe constant time.
meas:    9.36 M, max t:   +1.88, max tau: 6.13e-04, (5/tau)^2: 6.65e+07. For the moment, maybe constant time.
meas:    9.39 M, max t:   +1.79, max tau: 5.83e-04, (5/tau)^2: 7.35e+07. For the moment, maybe constant time.
meas:    9.40 M, max t:   +1.78, max tau: 5.81e-04, (5/tau)^2: 7.42e+07. For the moment, maybe constant time.
meas:    9.44 M, max t:   +1.77, max tau: 5.77e-04, (5/tau)^2: 7.50e+07. For the moment, maybe constant time.
meas:    9.47 M, max t:   +1.78, max tau: 5.77e-04, (5/tau)^2: 7.50e+07. For the moment, maybe constant time.
meas:    9.48 M, max t:   +1.79, max tau: 5.82e-04, (5/tau)^2: 7.38e+07. For the moment, maybe constant time.
meas:    9.52 M, max t:   +1.78, max tau: 5.78e-04, (5/tau)^2: 7.49e+07. For the moment, maybe constant time.
meas:    9.54 M, max t:   +1.85, max tau: 5.99e-04, (5/tau)^2: 6.96e+07. For the moment, maybe constant time.
meas:    9.58 M, max t:   +1.85, max tau: 5.97e-04, (5/tau)^2: 7.02e+07. For the moment, maybe constant time.
meas:    9.60 M, max t:   +1.87, max tau: 6.03e-04, (5/tau)^2: 6.87e+07. For the moment, maybe constant time.
meas:    9.61 M, max t:   +1.87, max tau: 6.04e-04, (5/tau)^2: 6.85e+07. For the moment, maybe constant time.
meas:    9.63 M, max t:   +1.98, max tau: 6.38e-04, (5/tau)^2: 6.14e+07. For the moment, maybe constant time.
meas:    9.66 M, max t:   +1.90, max tau: 6.12e-04, (5/tau)^2: 6.67e+07. For the moment, maybe constant time.
meas:    9.66 M, max t:   +1.91, max tau: 6.15e-04, (5/tau)^2: 6.61e+07. For the moment, maybe constant time.
meas:    9.68 M, max t:   +1.92, max tau: 6.17e-04, (5/tau)^2: 6.57e+07. For the moment, maybe constant time.
meas:    9.68 M, max t:   +1.91, max tau: 6.15e-04, (5/tau)^2: 6.61e+07. For the moment, maybe constant time.
meas:    9.68 M, max t:   +1.91, max tau: 6.15e-04, (5/tau)^2: 6.62e+07. For the moment, maybe constant time.
meas:    9.71 M, max t:   +1.96, max tau: 6.29e-04, (5/tau)^2: 6.32e+07. For the moment, maybe constant time.
meas:    9.73 M, max t:   +1.92, max tau: 6.14e-04, (5/tau)^2: 6.62e+07. For the moment, maybe constant time.
meas:    9.75 M, max t:   +1.93, max tau: 6.17e-04, (5/tau)^2: 6.57e+07. For the moment, maybe constant time.
meas:    9.75 M, max t:   +1.92, max tau: 6.15e-04, (5/tau)^2: 6.61e+07. For the moment, maybe constant time.
meas:    9.77 M, max t:   +1.88, max tau: 6.03e-04, (5/tau)^2: 6.87e+07. For the moment, maybe constant time.
meas:    9.80 M, max t:   +1.91, max tau: 6.09e-04, (5/tau)^2: 6.73e+07. For the moment, maybe constant time.
meas:    9.83 M, max t:   +1.88, max tau: 6.01e-04, (5/tau)^2: 6.92e+07. For the moment, maybe constant time.
meas:    9.85 M, max t:   +1.82, max tau: 5.80e-04, (5/tau)^2: 7.42e+07. For the moment, maybe constant time.
meas:    9.89 M, max t:   +1.80, max tau: 5.74e-04, (5/tau)^2: 7.60e+07. For the moment, maybe constant time.
meas:    9.91 M, max t:   +1.86, max tau: 5.89e-04, (5/tau)^2: 7.20e+07. For the moment, maybe constant time.
meas:    9.94 M, max t:   +1.91, max tau: 6.06e-04, (5/tau)^2: 6.81e+07. For the moment, maybe constant time.
meas:    9.97 M, max t:   +1.98, max tau: 6.28e-04, (5/tau)^2: 6.33e+07. For the moment, maybe constant time.
meas:   10.00 M, max t:   +2.01, max tau: 6.35e-04, (5/tau)^2: 6.19e+07. For the moment, maybe constant time.
meas:   10.02 M, max t:   +1.84, max tau: 5.82e-04, (5/tau)^2: 7.37e+07. For the moment, maybe constant time.
meas:   10.03 M, max t:   +1.87, max tau: 5.90e-04, (5/tau)^2: 7.19e+07. For the moment, maybe constant time.
meas:   10.06 M, max t:   +1.80, max tau: 5.66e-04, (5/tau)^2: 7.79e+07. For the moment, maybe constant time.
meas:   10.09 M, max t:   +1.75, max tau: 5.51e-04, (5/tau)^2: 8.23e+07. For the moment, maybe constant time.
meas:   10.12 M, max t:   +1.76, max tau: 5.54e-04, (5/tau)^2: 8.14e+07. For the moment, maybe constant time.
meas:   10.16 M, max t:   +1.66, max tau: 5.19e-04, (5/tau)^2: 9.27e+07. For the moment, maybe constant time.
meas:   10.19 M, max t:   +1.73, max tau: 5.43e-04, (5/tau)^2: 8.49e+07. For the moment, maybe constant time.
meas:   10.22 M, max t:   +1.67, max tau: 5.21e-04, (5/tau)^2: 9.21e+07. For the moment, maybe constant time.
meas:   10.22 M, max t:   +1.66, max tau: 5.20e-04, (5/tau)^2: 9.23e+07. For the moment, maybe constant time.
meas:   10.26 M, max t:   +1.76, max tau: 5.48e-04, (5/tau)^2: 8.31e+07. For the moment, maybe constant time.
meas:   10.26 M, max t:   +1.75, max tau: 5.48e-04, (5/tau)^2: 8.33e+07. For the moment, maybe constant time.
meas:   10.30 M, max t:   +1.78, max tau: 5.54e-04, (5/tau)^2: 8.13e+07. For the moment, maybe constant time.
meas:   10.36 M, max t:   +1.83, max tau: 5.67e-04, (5/tau)^2: 7.77e+07. For the moment, maybe constant time.
meas:   10.38 M, max t:   +1.84, max tau: 5.71e-04, (5/tau)^2: 7.67e+07. For the moment, maybe constant time.
meas:   10.41 M, max t:   +1.83, max tau: 5.68e-04, (5/tau)^2: 7.74e+07. For the moment, maybe constant time.
meas:   10.41 M, max t:   +1.83, max tau: 5.66e-04, (5/tau)^2: 7.80e+07. For the moment, maybe constant time.
meas:   10.45 M, max t:   +1.95, max tau: 6.02e-04, (5/tau)^2: 6.90e+07. For the moment, maybe constant time.
meas:   10.47 M, max t:   +1.90, max tau: 5.86e-04, (5/tau)^2: 7.28e+07. For the moment, maybe constant time.
meas:   10.50 M, max t:   +1.93, max tau: 5.96e-04, (5/tau)^2: 7.04e+07. For the moment, maybe constant time.
meas:   10.50 M, max t:   +1.93, max tau: 5.96e-04, (5/tau)^2: 7.04e+07. For the moment, maybe constant time.
meas:   10.52 M, max t:   +1.95, max tau: 6.02e-04, (5/tau)^2: 6.89e+07. For the moment, maybe constant time.
meas:   10.55 M, max t:   +1.93, max tau: 5.94e-04, (5/tau)^2: 7.07e+07. For the moment, maybe constant time.
meas:   10.58 M, max t:   +1.88, max tau: 5.78e-04, (5/tau)^2: 7.48e+07. For the moment, maybe constant time.
meas:   10.58 M, max t:   +1.89, max tau: 5.82e-04, (5/tau)^2: 7.39e+07. For the moment, maybe constant time.
meas:   10.58 M, max t:   +1.89, max tau: 5.82e-04, (5/tau)^2: 7.39e+07. For the moment, maybe constant time.
meas:   10.62 M, max t:   +1.84, max tau: 5.65e-04, (5/tau)^2: 7.83e+07. For the moment, maybe constant time.
meas:   10.62 M, max t:   +1.84, max tau: 5.65e-04, (5/tau)^2: 7.83e+07. For the moment, maybe constant time.
meas:   10.65 M, max t:   +1.84, max tau: 5.65e-04, (5/tau)^2: 7.84e+07. For the moment, maybe constant time.
meas:   10.66 M, max t:   +1.82, max tau: 5.57e-04, (5/tau)^2: 8.05e+07. For the moment, maybe constant time.
meas:   10.68 M, max t:   +1.80, max tau: 5.49e-04, (5/tau)^2: 8.28e+07. For the moment, maybe constant time.
meas:   10.70 M, max t:   +1.81, max tau: 5.54e-04, (5/tau)^2: 8.14e+07. For the moment, maybe constant time.
meas:   10.72 M, max t:   +1.80, max tau: 5.51e-04, (5/tau)^2: 8.23e+07. For the moment, maybe constant time.
meas:   10.74 M, max t:   +1.83, max tau: 5.57e-04, (5/tau)^2: 8.05e+07. For the moment, maybe constant time.
meas:   10.76 M, max t:   +1.75, max tau: 5.34e-04, (5/tau)^2: 8.75e+07. For the moment, maybe constant time.
meas:   10.77 M, max t:   +1.74, max tau: 5.31e-04, (5/tau)^2: 8.88e+07. For the moment, maybe constant time.
meas:   10.80 M, max t:   +1.72, max tau: 5.22e-04, (5/tau)^2: 9.16e+07. For the moment, maybe constant time.
meas:   10.84 M, max t:   +1.86, max tau: 5.64e-04, (5/tau)^2: 7.87e+07. For the moment, maybe constant time.
meas:   10.87 M, max t:   +1.86, max tau: 5.65e-04, (5/tau)^2: 7.82e+07. For the moment, maybe constant time.
meas:   10.89 M, max t:   +1.90, max tau: 5.75e-04, (5/tau)^2: 7.56e+07. For the moment, maybe constant time.
meas:   10.92 M, max t:   +1.83, max tau: 5.54e-04, (5/tau)^2: 8.16e+07. For the moment, maybe constant time.
meas:   10.92 M, max t:   +1.83, max tau: 5.54e-04, (5/tau)^2: 8.16e+07. For the moment, maybe constant time.
meas:   10.94 M, max t:   +1.90, max tau: 5.74e-04, (5/tau)^2: 7.60e+07. For the moment, maybe constant time.
meas:   10.97 M, max t:   +1.78, max tau: 5.36e-04, (5/tau)^2: 8.69e+07. For the moment, maybe constant time.
meas:   11.01 M, max t:   +1.74, max tau: 5.25e-04, (5/tau)^2: 9.08e+07. For the moment, maybe constant time.
meas:   11.06 M, max t:   +1.72, max tau: 5.18e-04, (5/tau)^2: 9.31e+07. For the moment, maybe constant time.
meas:   11.09 M, max t:   +1.74, max tau: 5.24e-04, (5/tau)^2: 9.12e+07. For the moment, maybe constant time.
meas:   11.13 M, max t:   +1.59, max tau: 4.77e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   11.17 M, max t:   +1.67, max tau: 5.00e-04, (5/tau)^2: 9.99e+07. For the moment, maybe constant time.
meas:   11.19 M, max t:   +1.70, max tau: 5.09e-04, (5/tau)^2: 9.67e+07. For the moment, maybe constant time.
meas:   11.24 M, max t:   +1.69, max tau: 5.04e-04, (5/tau)^2: 9.83e+07. For the moment, maybe constant time.
meas:   11.24 M, max t:   +1.70, max tau: 5.08e-04, (5/tau)^2: 9.67e+07. For the moment, maybe constant time.
meas:   11.27 M, max t:   +1.68, max tau: 5.01e-04, (5/tau)^2: 9.94e+07. For the moment, maybe constant time.
meas:   11.28 M, max t:   +1.65, max tau: 4.90e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   11.30 M, max t:   +1.66, max tau: 4.94e-04, (5/tau)^2: 1.02e+08. For the moment, maybe constant time.
meas:   11.34 M, max t:   +1.74, max tau: 5.16e-04, (5/tau)^2: 9.38e+07. For the moment, maybe constant time.
meas:   11.34 M, max t:   +1.74, max tau: 5.16e-04, (5/tau)^2: 9.38e+07. For the moment, maybe constant time.
meas:   11.37 M, max t:   +1.73, max tau: 5.13e-04, (5/tau)^2: 9.51e+07. For the moment, maybe constant time.
meas:   11.40 M, max t:   +1.77, max tau: 5.23e-04, (5/tau)^2: 9.13e+07. For the moment, maybe constant time.
meas:   11.42 M, max t:   +1.80, max tau: 5.33e-04, (5/tau)^2: 8.80e+07. For the moment, maybe constant time.
meas:   11.45 M, max t:   +1.79, max tau: 5.28e-04, (5/tau)^2: 8.97e+07. For the moment, maybe constant time.
meas:   11.49 M, max t:   +1.77, max tau: 5.22e-04, (5/tau)^2: 9.18e+07. For the moment, maybe constant time.
meas:   11.52 M, max t:   +1.83, max tau: 5.40e-04, (5/tau)^2: 8.58e+07. For the moment, maybe constant time.
meas:   11.54 M, max t:   +1.80, max tau: 5.31e-04, (5/tau)^2: 8.86e+07. For the moment, maybe constant time.
meas:   11.55 M, max t:   +1.80, max tau: 5.30e-04, (5/tau)^2: 8.91e+07. For the moment, maybe constant time.
meas:   11.58 M, max t:   +1.68, max tau: 4.92e-04, (5/tau)^2: 1.03e+08. For the moment, maybe constant time.
meas:   11.58 M, max t:   +1.67, max tau: 4.91e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   11.58 M, max t:   +1.64, max tau: 4.83e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   11.61 M, max t:   +1.59, max tau: 4.65e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   11.63 M, max t:   +1.65, max tau: 4.85e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   11.64 M, max t:   +1.65, max tau: 4.82e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   11.66 M, max t:   +1.67, max tau: 4.89e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   11.69 M, max t:   +1.76, max tau: 5.14e-04, (5/tau)^2: 9.45e+07. For the moment, maybe constant time.
meas:   11.73 M, max t:   +1.67, max tau: 4.88e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   11.77 M, max t:   +1.57, max tau: 4.59e-04, (5/tau)^2: 1.19e+08. For the moment, maybe constant time.
meas:   11.80 M, max t:   +1.60, max tau: 4.66e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   11.83 M, max t:   +1.55, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   11.88 M, max t:   +1.60, max tau: 4.65e-04, (5/tau)^2: 1.15e+08. For the moment, maybe constant time.
meas:   11.88 M, max t:   +1.63, max tau: 4.74e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   11.91 M, max t:   +1.64, max tau: 4.75e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   11.93 M, max t:   +1.62, max tau: 4.69e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   11.96 M, max t:   +1.53, max tau: 4.42e-04, (5/tau)^2: 1.28e+08. For the moment, maybe constant time.
meas:   12.01 M, max t:   +1.46, max tau: 4.20e-04, (5/tau)^2: 1.41e+08. For the moment, maybe constant time.
meas:   12.03 M, max t:   +1.48, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   12.04 M, max t:   +1.49, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   12.06 M, max t:   +1.51, max tau: 4.36e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   12.10 M, max t:   +1.61, max tau: 4.62e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   12.11 M, max t:   +1.61, max tau: 4.64e-04, (5/tau)^2: 1.16e+08. For the moment, maybe constant time.
meas:   12.14 M, max t:   +1.58, max tau: 4.53e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   12.16 M, max t:   +1.56, max tau: 4.48e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   12.19 M, max t:   +1.57, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   12.21 M, max t:   +1.57, max tau: 4.49e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   12.24 M, max t:   +1.51, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   12.24 M, max t:   +1.51, max tau: 4.31e-04, (5/tau)^2: 1.34e+08. For the moment, maybe constant time.
meas:   12.26 M, max t:   +1.50, max tau: 4.29e-04, (5/tau)^2: 1.36e+08. For the moment, maybe constant time.
meas:   12.29 M, max t:   +1.52, max tau: 4.34e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   12.30 M, max t:   +1.55, max tau: 4.41e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   12.33 M, max t:   +1.51, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   12.35 M, max t:   +1.54, max tau: 4.38e-04, (5/tau)^2: 1.30e+08. For the moment, maybe constant time.
meas:   12.38 M, max t:   +1.59, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   12.41 M, max t:   +1.60, max tau: 4.54e-04, (5/tau)^2: 1.21e+08. For the moment, maybe constant time.
meas:   12.45 M, max t:   +1.62, max tau: 4.58e-04, (5/tau)^2: 1.19e+08. For the moment, maybe constant time.
meas:   12.46 M, max t:   +1.72, max tau: 4.88e-04, (5/tau)^2: 1.05e+08. For the moment, maybe constant time.
meas:   12.49 M, max t:   +1.71, max tau: 4.85e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   12.52 M, max t:   +1.71, max tau: 4.84e-04, (5/tau)^2: 1.07e+08. For the moment, maybe constant time.
meas:   12.55 M, max t:   +1.72, max tau: 4.86e-04, (5/tau)^2: 1.06e+08. For the moment, maybe constant time.
meas:   12.59 M, max t:   +1.67, max tau: 4.71e-04, (5/tau)^2: 1.13e+08. For the moment, maybe constant time.
meas:   12.63 M, max t:   +1.68, max tau: 4.74e-04, (5/tau)^2: 1.11e+08. For the moment, maybe constant time.
meas:   12.66 M, max t:   +1.69, max tau: 4.76e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   12.69 M, max t:   +1.86, max tau: 5.21e-04, (5/tau)^2: 9.21e+07. For the moment, maybe constant time.
meas:   12.73 M, max t:   +1.88, max tau: 5.26e-04, (5/tau)^2: 9.02e+07. For the moment, maybe constant time.
meas:   12.76 M, max t:   +1.89, max tau: 5.30e-04, (5/tau)^2: 8.91e+07. For the moment, maybe constant time.
meas:   12.78 M, max t:   +1.92, max tau: 5.37e-04, (5/tau)^2: 8.68e+07. For the moment, maybe constant time.
meas:   12.80 M, max t:   +1.88, max tau: 5.26e-04, (5/tau)^2: 9.05e+07. For the moment, maybe constant time.
meas:   12.82 M, max t:   +1.86, max tau: 5.19e-04, (5/tau)^2: 9.27e+07. For the moment, maybe constant time.
meas:   12.82 M, max t:   +1.86, max tau: 5.20e-04, (5/tau)^2: 9.25e+07. For the moment, maybe constant time.
meas:   12.88 M, max t:   +1.92, max tau: 5.36e-04, (5/tau)^2: 8.71e+07. For the moment, maybe constant time.
meas:   12.92 M, max t:   +1.91, max tau: 5.33e-04, (5/tau)^2: 8.81e+07. For the moment, maybe constant time.
meas:   12.94 M, max t:   +1.91, max tau: 5.30e-04, (5/tau)^2: 8.89e+07. For the moment, maybe constant time.
meas:   12.96 M, max t:   +1.92, max tau: 5.34e-04, (5/tau)^2: 8.75e+07. For the moment, maybe constant time.
meas:   12.99 M, max t:   +1.87, max tau: 5.19e-04, (5/tau)^2: 9.29e+07. For the moment, maybe constant time.
meas:   13.01 M, max t:   +1.87, max tau: 5.19e-04, (5/tau)^2: 9.29e+07. For the moment, maybe constant time.
meas:   13.04 M, max t:   +1.89, max tau: 5.23e-04, (5/tau)^2: 9.15e+07. For the moment, maybe constant time.
meas:   13.07 M, max t:   +1.88, max tau: 5.19e-04, (5/tau)^2: 9.29e+07. For the moment, maybe constant time.
meas:   13.09 M, max t:   +1.89, max tau: 5.21e-04, (5/tau)^2: 9.20e+07. For the moment, maybe constant time.
meas:   13.10 M, max t:   +1.85, max tau: 5.11e-04, (5/tau)^2: 9.56e+07. For the moment, maybe constant time.
meas:   13.10 M, max t:   +1.85, max tau: 5.11e-04, (5/tau)^2: 9.58e+07. For the moment, maybe constant time.
meas:   13.12 M, max t:   +1.85, max tau: 5.11e-04, (5/tau)^2: 9.57e+07. For the moment, maybe constant time.
meas:   13.15 M, max t:   +1.91, max tau: 5.27e-04, (5/tau)^2: 9.01e+07. For the moment, maybe constant time.
meas:   13.17 M, max t:   +1.87, max tau: 5.16e-04, (5/tau)^2: 9.41e+07. For the moment, maybe constant time.
meas:   13.17 M, max t:   +1.87, max tau: 5.15e-04, (5/tau)^2: 9.41e+07. For the moment, maybe constant time.
meas:   13.20 M, max t:   +1.87, max tau: 5.14e-04, (5/tau)^2: 9.45e+07. For the moment, maybe constant time.
meas:   13.22 M, max t:   +1.95, max tau: 5.37e-04, (5/tau)^2: 8.68e+07. For the moment, maybe constant time.
meas:   13.22 M, max t:   +1.95, max tau: 5.37e-04, (5/tau)^2: 8.68e+07. For the moment, maybe constant time.
meas:   13.24 M, max t:   +1.90, max tau: 5.22e-04, (5/tau)^2: 9.18e+07. For the moment, maybe constant time.
meas:   13.25 M, max t:   +1.90, max tau: 5.22e-04, (5/tau)^2: 9.18e+07. For the moment, maybe constant time.
meas:   13.27 M, max t:   +1.92, max tau: 5.26e-04, (5/tau)^2: 9.04e+07. For the moment, maybe constant time.
meas:   13.29 M, max t:   +1.94, max tau: 5.34e-04, (5/tau)^2: 8.78e+07. For the moment, maybe constant time.
meas:   13.29 M, max t:   +1.95, max tau: 5.35e-04, (5/tau)^2: 8.73e+07. For the moment, maybe constant time.
meas:   13.32 M, max t:   +1.90, max tau: 5.20e-04, (5/tau)^2: 9.24e+07. For the moment, maybe constant time.
meas:   13.35 M, max t:   +1.85, max tau: 5.07e-04, (5/tau)^2: 9.71e+07. For the moment, maybe constant time.
meas:   13.38 M, max t:   +1.79, max tau: 4.90e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   13.41 M, max t:   +1.76, max tau: 4.80e-04, (5/tau)^2: 1.09e+08. For the moment, maybe constant time.
meas:   13.42 M, max t:   +1.75, max tau: 4.77e-04, (5/tau)^2: 1.10e+08. For the moment, maybe constant time.
meas:   13.45 M, max t:   +1.75, max tau: 4.78e-04, (5/tau)^2: 1.09e+08. For the moment, maybe constant time.
meas:   13.47 M, max t:   +1.80, max tau: 4.91e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   13.50 M, max t:   +1.86, max tau: 5.07e-04, (5/tau)^2: 9.71e+07. For the moment, maybe constant time.
meas:   13.51 M, max t:   +1.83, max tau: 4.99e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   13.54 M, max t:   +1.84, max tau: 4.99e-04, (5/tau)^2: 1.00e+08. For the moment, maybe constant time.
meas:   13.58 M, max t:   +1.88, max tau: 5.10e-04, (5/tau)^2: 9.59e+07. For the moment, maybe constant time.
meas:   13.59 M, max t:   +1.87, max tau: 5.08e-04, (5/tau)^2: 9.67e+07. For the moment, maybe constant time.
meas:   13.61 M, max t:   +1.90, max tau: 5.15e-04, (5/tau)^2: 9.41e+07. For the moment, maybe constant time.
meas:   13.65 M, max t:   +1.81, max tau: 4.91e-04, (5/tau)^2: 1.04e+08. For the moment, maybe constant time.
meas:   13.68 M, max t:   +1.73, max tau: 4.69e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   13.70 M, max t:   +1.70, max tau: 4.60e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   13.73 M, max t:   +1.60, max tau: 4.31e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   13.76 M, max t:   +1.61, max tau: 4.34e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   13.79 M, max t:   +1.58, max tau: 4.25e-04, (5/tau)^2: 1.38e+08. For the moment, maybe constant time.
meas:   13.81 M, max t:   +1.54, max tau: 4.14e-04, (5/tau)^2: 1.46e+08. For the moment, maybe constant time.
meas:   13.82 M, max t:   +1.56, max tau: 4.19e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   13.83 M, max t:   +1.60, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   13.87 M, max t:   +1.61, max tau: 4.33e-04, (5/tau)^2: 1.33e+08. For the moment, maybe constant time.
meas:   13.88 M, max t:   +1.62, max tau: 4.36e-04, (5/tau)^2: 1.32e+08. For the moment, maybe constant time.
meas:   13.90 M, max t:   +1.64, max tau: 4.40e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   13.93 M, max t:   +1.64, max tau: 4.40e-04, (5/tau)^2: 1.29e+08. For the moment, maybe constant time.
meas:   13.96 M, max t:   +1.72, max tau: 4.59e-04, (5/tau)^2: 1.18e+08. For the moment, maybe constant time.
meas:   13.99 M, max t:   +1.68, max tau: 4.50e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   13.99 M, max t:   +1.68, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   14.02 M, max t:   +1.67, max tau: 4.45e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   14.02 M, max t:   +1.66, max tau: 4.44e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   14.05 M, max t:   +1.69, max tau: 4.52e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   14.07 M, max t:   +1.70, max tau: 4.53e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   14.11 M, max t:   +1.76, max tau: 4.68e-04, (5/tau)^2: 1.14e+08. For the moment, maybe constant time.
meas:   14.14 M, max t:   +1.74, max tau: 4.62e-04, (5/tau)^2: 1.17e+08. For the moment, maybe constant time.
meas:   14.17 M, max t:   +1.67, max tau: 4.45e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   14.17 M, max t:   +1.68, max tau: 4.45e-04, (5/tau)^2: 1.26e+08. For the moment, maybe constant time.
meas:   14.17 M, max t:   +1.67, max tau: 4.43e-04, (5/tau)^2: 1.27e+08. For the moment, maybe constant time.
meas:   14.20 M, max t:   +1.70, max tau: 4.51e-04, (5/tau)^2: 1.23e+08. For the moment, maybe constant time.
meas:   14.22 M, max t:   +1.70, max tau: 4.52e-04, (5/tau)^2: 1.22e+08. For the moment, maybe constant time.
meas:   14.24 M, max t:   +1.60, max tau: 4.23e-04, (5/tau)^2: 1.40e+08. For the moment, maybe constant time.
meas:   14.27 M, max t:   +1.57, max tau: 4.16e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   14.29 M, max t:   +1.57, max tau: 4.15e-04, (5/tau)^2: 1.45e+08. For the moment, maybe constant time.
meas:   14.32 M, max t:   +1.58, max tau: 4.17e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:   14.33 M, max t:   +1.58, max tau: 4.16e-04, (5/tau)^2: 1.44e+08. For the moment, maybe constant time.
meas:    5.42 M, max t:   +1.52, max tau: 6.52e-04, (5/tau)^2: 5.88e+07. For the moment, maybe constant time.
meas:   14.38 M, max t:   +1.54, max tau: 4.07e-04, (5/tau)^2: 1.51e+08. For the moment, maybe constant time.
meas:   14.41 M, max t:   +1.62, max tau: 4.27e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:   14.44 M, max t:   +1.71, max tau: 4.49e-04, (5/tau)^2: 1.24e+08. For the moment, maybe constant time.
meas:   14.51 M, max t:   +1.64, max tau: 4.30e-04, (5/tau)^2: 1.35e+08. For the moment, maybe constant time.
meas:   14.53 M, max t:   +1.59, max tau: 4.18e-04, (5/tau)^2: 1.43e+08. For the moment, maybe constant time.
meas:   14.53 M, max t:   +1.60, max tau: 4.20e-04, (5/tau)^2: 1.42e+08. For the moment, maybe constant time.
meas:   14.54 M, max t:   +1.63, max tau: 4.28e-04, (5/tau)^2: 1.37e+08. For the moment, maybe constant time.
meas:    5.51 M, max t:   +1.58, max tau: 6.74e-04, (5/tau)^2: 5.50e+07. For the moment, maybe constant time.
meas:    5.54 M, max t:   +1.70, max tau: 7.23e-04, (5/tau)^2: 4.79e+07. For the moment, maybe constant time.
meas:    5.56 M, max t:   +1.74, max tau: 7.37e-04, (5/tau)^2: 4.60e+07. For the moment, maybe constant time.
meas:    5.56 M, max t:   +1.73, max tau: 7.33e-04, (5/tau)^2: 4.65e+07. For the moment, maybe constant time.
meas:    5.57 M, max t:   +1.76, max tau: 7.45e-04, (5/tau)^2: 4.51e+07. For the moment, maybe constant time.
meas:    5.57 M, max t:   +1.76, max tau: 7.45e-04, (5/tau)^2: 4.51e+07. For the moment, maybe constant time.
meas:    5.60 M, max t:   +1.79, max tau: 7.59e-04, (5/tau)^2: 4.34e+07. For the moment, maybe constant time.
meas:    5.60 M, max t:   +1.78, max tau: 7.53e-04, (5/tau)^2: 4.41e+07. For the moment, maybe constant time.
meas:    5.61 M, max t:   +1.83, max tau: 7.74e-04, (5/tau)^2: 4.17e+07. For the moment, maybe constant time.
meas:    5.63 M, max t:   +1.73, max tau: 7.31e-04, (5/tau)^2: 4.68e+07. For the moment, maybe constant time.
meas:    5.63 M, max t:   +1.73, max tau: 7.30e-04, (5/tau)^2: 4.69e+07. For the moment, maybe constant time.
meas:    5.63 M, max t:   +1.73, max tau: 7.30e-04, (5/tau)^2: 4.69e+07. For the moment, maybe constant time.
meas:    5.63 M, max t:   +1.73, max tau: 7.27e-04, (5/tau)^2: 4.73e+07. For the moment, maybe constant time.
meas:    5.65 M, max t:   +1.61, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:    5.65 M, max t:   +1.61, max tau: 6.77e-04, (5/tau)^2: 5.45e+07. For the moment, maybe constant time.
meas:    5.67 M, max t:   +1.58, max tau: 6.63e-04, (5/tau)^2: 5.69e+07. For the moment, maybe constant time.
meas:    5.67 M, max t:   +1.58, max tau: 6.64e-04, (5/tau)^2: 5.67e+07. For the moment, maybe constant time.
meas:    5.67 M, max t:   +1.58, max tau: 6.63e-04, (5/tau)^2: 5.69e+07. For the moment, maybe constant time.
meas:    5.68 M, max t:   +1.58, max tau: 6.64e-04, (5/tau)^2: 5.66e+07. For the moment, maybe constant time.
meas:    5.68 M, max t:   +1.59, max tau: 6.66e-04, (5/tau)^2: 5.64e+07. For the moment, maybe constant time.
meas:    5.68 M, max t:   +1.59, max tau: 6.66e-04, (5/tau)^2: 5.64e+07. For the moment, maybe constant time.
meas:    5.68 M, max t:   +1.59, max tau: 6.65e-04, (5/tau)^2: 5.65e+07. For the moment, maybe constant time.
meas:    5.68 M, max t:   +1.59, max tau: 6.65e-04, (5/tau)^2: 5.65e+07. For the moment, maybe constant time.
meas:    5.68 M, max t:   +1.59, max tau: 6.65e-04, (5/tau)^2: 5.65e+07. For the moment, maybe constant time.
meas:    3.77 M, max t:   +1.60, max tau: 8.22e-04, (5/tau)^2: 3.70e+07. For the moment, maybe constant time.
meas:    3.79 M, max t:   +1.65, max tau: 8.49e-04, (5/tau)^2: 3.47e+07. For the moment, maybe constant time.
meas:    3.79 M, max t:   +1.65, max tau: 8.49e-04, (5/tau)^2: 3.47e+07. For the moment, maybe constant time.
meas:    3.81 M, max t:   +1.68, max tau: 8.62e-04, (5/tau)^2: 3.36e+07. For the moment, maybe constant time.
meas:    3.81 M, max t:   +1.68, max tau: 8.62e-04, (5/tau)^2: 3.36e+07. For the moment, maybe constant time.
meas:    3.82 M, max t:   +1.73, max tau: 8.84e-04, (5/tau)^2: 3.20e+07. For the moment, maybe constant time.
meas:    3.82 M, max t:   +1.73, max tau: 8.84e-04, (5/tau)^2: 3.20e+07. For the moment, maybe constant time.
meas:    3.83 M, max t:   +1.75, max tau: 8.96e-04, (5/tau)^2: 3.11e+07. For the moment, maybe constant time.
meas:    3.83 M, max t:   +1.75, max tau: 8.96e-04, (5/tau)^2: 3.11e+07. For the moment, maybe constant time.
meas:    3.83 M, max t:   +1.75, max tau: 8.96e-04, (5/tau)^2: 3.11e+07. For the moment, maybe constant time.
meas:    3.83 M, max t:   +1.76, max tau: 8.97e-04, (5/tau)^2: 3.11e+07. For the moment, maybe constant time.
meas:    3.83 M, max t:   +1.76, max tau: 8.97e-04, (5/tau)^2: 3.11e+07. For the moment, maybe constant time.
meas:    3.83 M, max t:   +1.76, max tau: 8.97e-04, (5/tau)^2: 3.11e+07. For the moment, maybe constant time.
meas:    3.83 M, max t:   +1.76, max tau: 8.97e-04, (5/tau)^2: 3.11e+07. For the moment, maybe constant time.
meas:    3.84 M, max t:   +1.74, max tau: 8.86e-04, (5/tau)^2: 3.18e+07. For the moment, maybe constant time.
meas:    3.84 M, max t:   +1.74, max tau: 8.86e-04, (5/tau)^2: 3.18e+07. For the moment, maybe constant time.
meas:    3.85 M, max t:   +1.73, max tau: 8.83e-04, (5/tau)^2: 3.21e+07. For the moment, maybe constant time.
meas:    3.87 M, max t:   +1.76, max tau: 8.96e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    3.87 M, max t:   +1.76, max tau: 8.96e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    3.89 M, max t:   +1.81, max tau: 9.17e-04, (5/tau)^2: 2.97e+07. For the moment, maybe constant time.
meas:    3.89 M, max t:   +1.81, max tau: 9.17e-04, (5/tau)^2: 2.97e+07. For the moment, maybe constant time.
meas:    3.91 M, max t:   +1.76, max tau: 8.92e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:    3.91 M, max t:   +1.76, max tau: 8.92e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:    3.92 M, max t:   +1.78, max tau: 8.99e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    3.92 M, max t:   +1.78, max tau: 8.99e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    3.93 M, max t:   +1.80, max tau: 9.10e-04, (5/tau)^2: 3.02e+07. For the moment, maybe constant time.
meas:    3.93 M, max t:   +1.80, max tau: 9.09e-04, (5/tau)^2: 3.02e+07. For the moment, maybe constant time.
meas:    3.93 M, max t:   +1.80, max tau: 9.09e-04, (5/tau)^2: 3.02e+07. For the moment, maybe constant time.
meas:    3.94 M, max t:   +1.83, max tau: 9.24e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:    3.94 M, max t:   +1.83, max tau: 9.24e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:    3.95 M, max t:   +1.88, max tau: 9.48e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:    3.95 M, max t:   +1.88, max tau: 9.48e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:    3.95 M, max t:   +1.88, max tau: 9.47e-04, (5/tau)^2: 2.79e+07. For the moment, maybe constant time.
meas:    3.95 M, max t:   +1.89, max tau: 9.49e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:    3.95 M, max t:   +1.89, max tau: 9.49e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:    3.95 M, max t:   +1.89, max tau: 9.49e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:    3.95 M, max t:   +1.89, max tau: 9.49e-04, (5/tau)^2: 2.78e+07. For the moment, maybe constant time.
meas:    3.97 M, max t:   +1.81, max tau: 9.09e-04, (5/tau)^2: 3.03e+07. For the moment, maybe constant time.
meas:    3.97 M, max t:   +1.81, max tau: 9.09e-04, (5/tau)^2: 3.03e+07. For the moment, maybe constant time.
meas:    3.98 M, max t:   +1.90, max tau: 9.52e-04, (5/tau)^2: 2.76e+07. For the moment, maybe constant time.
meas:    4.00 M, max t:   +1.91, max tau: 9.54e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:    4.00 M, max t:   +1.91, max tau: 9.54e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:    4.00 M, max t:   +1.91, max tau: 9.54e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:    4.00 M, max t:   +1.91, max tau: 9.54e-04, (5/tau)^2: 2.75e+07. For the moment, maybe constant time.
meas:    4.01 M, max t:   +1.94, max tau: 9.67e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:    4.01 M, max t:   +1.94, max tau: 9.67e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:    4.01 M, max t:   +1.94, max tau: 9.67e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:    4.01 M, max t:   +1.94, max tau: 9.67e-04, (5/tau)^2: 2.68e+07. For the moment, maybe constant time.
meas:    4.02 M, max t:   +1.95, max tau: 9.72e-04, (5/tau)^2: 2.65e+07. For the moment, maybe constant time.
meas:    4.03 M, max t:   +1.97, max tau: 9.81e-04, (5/tau)^2: 2.60e+07. For the moment, maybe constant time.
meas:    4.03 M, max t:   +1.97, max tau: 9.81e-04, (5/tau)^2: 2.60e+07. For the moment, maybe constant time.
meas:    4.04 M, max t:   +1.99, max tau: 9.92e-04, (5/tau)^2: 2.54e+07. For the moment, maybe constant time.
meas:    4.04 M, max t:   +1.99, max tau: 9.92e-04, (5/tau)^2: 2.54e+07. For the moment, maybe constant time.
meas:    4.05 M, max t:   +1.97, max tau: 9.80e-04, (5/tau)^2: 2.61e+07. For the moment, maybe constant time.
meas:    4.05 M, max t:   +1.97, max tau: 9.80e-04, (5/tau)^2: 2.61e+07. For the moment, maybe constant time.
meas:    4.05 M, max t:   +1.97, max tau: 9.80e-04, (5/tau)^2: 2.61e+07. For the moment, maybe constant time.
meas:    4.07 M, max t:   +2.14, max tau: 1.06e-03, (5/tau)^2: 2.22e+07. For the moment, maybe constant time.
meas:    4.07 M, max t:   +2.14, max tau: 1.06e-03, (5/tau)^2: 2.22e+07. For the moment, maybe constant time.
meas:    4.08 M, max t:   +2.13, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:    4.08 M, max t:   +2.13, max tau: 1.06e-03, (5/tau)^2: 2.24e+07. For the moment, maybe constant time.
meas:    4.10 M, max t:   +2.07, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    4.10 M, max t:   +2.07, max tau: 1.02e-03, (5/tau)^2: 2.39e+07. For the moment, maybe constant time.
meas:    4.11 M, max t:   +2.07, max tau: 1.02e-03, (5/tau)^2: 2.40e+07. For the moment, maybe constant time.
meas:    4.12 M, max t:   +2.09, max tau: 1.03e-03, (5/tau)^2: 2.35e+07. For the moment, maybe constant time.
meas:    4.12 M, max t:   +2.09, max tau: 1.03e-03, (5/tau)^2: 2.35e+07. For the moment, maybe constant time.
meas:    4.13 M, max t:   +2.13, max tau: 1.05e-03, (5/tau)^2: 2.28e+07. For the moment, maybe constant time.
meas:    4.13 M, max t:   +2.13, max tau: 1.05e-03, (5/tau)^2: 2.28e+07. For the moment, maybe constant time.
meas:    4.14 M, max t:   +2.19, max tau: 1.07e-03, (5/tau)^2: 2.16e+07. For the moment, maybe constant time.
meas:    4.14 M, max t:   +2.18, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:    4.16 M, max t:   +2.19, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:    4.16 M, max t:   +2.19, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:    4.16 M, max t:   +2.19, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:    4.16 M, max t:   +2.19, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:    4.16 M, max t:   +2.19, max tau: 1.07e-03, (5/tau)^2: 2.17e+07. For the moment, maybe constant time.
meas:    4.16 M, max t:   +2.16, max tau: 1.06e-03, (5/tau)^2: 2.22e+07. For the moment, maybe constant time.
meas:    4.19 M, max t:   +2.03, max tau: 9.94e-04, (5/tau)^2: 2.53e+07. For the moment, maybe constant time.
meas:    4.20 M, max t:   +2.08, max tau: 1.02e-03, (5/tau)^2: 2.42e+07. For the moment, maybe constant time.
meas:    4.20 M, max t:   +2.08, max tau: 1.02e-03, (5/tau)^2: 2.42e+07. For the moment, maybe constant time.
meas:    4.21 M, max t:   +2.04, max tau: 9.96e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    4.23 M, max t:   +2.11, max tau: 1.02e-03, (5/tau)^2: 2.38e+07. For the moment, maybe constant time.
meas:    4.23 M, max t:   +2.11, max tau: 1.02e-03, (5/tau)^2: 2.38e+07. For the moment, maybe constant time.
meas:    4.24 M, max t:   +2.17, max tau: 1.05e-03, (5/tau)^2: 2.26e+07. For the moment, maybe constant time.
meas:    4.24 M, max t:   +2.17, max tau: 1.05e-03, (5/tau)^2: 2.26e+07. For the moment, maybe constant time.
meas:    4.24 M, max t:   +2.21, max tau: 1.08e-03, (5/tau)^2: 2.16e+07. For the moment, maybe constant time.
meas:    4.24 M, max t:   +2.21, max tau: 1.08e-03, (5/tau)^2: 2.16e+07. For the moment, maybe constant time.
meas:    4.24 M, max t:   +2.21, max tau: 1.08e-03, (5/tau)^2: 2.16e+07. For the moment, maybe constant time.
meas:    4.27 M, max t:   +2.16, max tau: 1.05e-03, (5/tau)^2: 2.29e+07. For the moment, maybe constant time.
meas:    4.28 M, max t:   +1.99, max tau: 9.64e-04, (5/tau)^2: 2.69e+07. For the moment, maybe constant time.
meas:    4.30 M, max t:   +2.00, max tau: 9.67e-04, (5/tau)^2: 2.67e+07. For the moment, maybe constant time.
meas:    4.30 M, max t:   +2.00, max tau: 9.67e-04, (5/tau)^2: 2.67e+07. For the moment, maybe constant time.
meas:    4.31 M, max t:   +2.02, max tau: 9.72e-04, (5/tau)^2: 2.65e+07. For the moment, maybe constant time.
meas:    4.31 M, max t:   +2.02, max tau: 9.72e-04, (5/tau)^2: 2.65e+07. For the moment, maybe constant time.
meas:    4.32 M, max t:   +2.08, max tau: 1.00e-03, (5/tau)^2: 2.49e+07. For the moment, maybe constant time.
meas:    4.32 M, max t:   +2.08, max tau: 1.00e-03, (5/tau)^2: 2.49e+07. For the moment, maybe constant time.
meas:    4.33 M, max t:   +2.06, max tau: 9.90e-04, (5/tau)^2: 2.55e+07. For the moment, maybe constant time.
meas:    4.33 M, max t:   +2.06, max tau: 9.90e-04, (5/tau)^2: 2.55e+07. For the moment, maybe constant time.
meas:    4.33 M, max t:   +2.06, max tau: 9.90e-04, (5/tau)^2: 2.55e+07. For the moment, maybe constant time.
meas:    4.34 M, max t:   +2.07, max tau: 9.96e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    4.34 M, max t:   +2.07, max tau: 9.96e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    4.35 M, max t:   +2.04, max tau: 9.80e-04, (5/tau)^2: 2.60e+07. For the moment, maybe constant time.
meas:    4.35 M, max t:   +2.04, max tau: 9.80e-04, (5/tau)^2: 2.60e+07. For the moment, maybe constant time.
meas:    4.36 M, max t:   +2.05, max tau: 9.81e-04, (5/tau)^2: 2.60e+07. For the moment, maybe constant time.
meas:    4.36 M, max t:   +2.08, max tau: 9.96e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    4.36 M, max t:   +2.08, max tau: 9.96e-04, (5/tau)^2: 2.52e+07. For the moment, maybe constant time.
meas:    4.37 M, max t:   +1.98, max tau: 9.46e-04, (5/tau)^2: 2.79e+07. For the moment, maybe constant time.
meas:    4.37 M, max t:   +1.98, max tau: 9.46e-04, (5/tau)^2: 2.79e+07. For the moment, maybe constant time.
meas:    4.37 M, max t:   +1.98, max tau: 9.46e-04, (5/tau)^2: 2.79e+07. For the moment, maybe constant time.
meas:    4.37 M, max t:   +1.98, max tau: 9.46e-04, (5/tau)^2: 2.79e+07. For the moment, maybe constant time.
meas:    4.39 M, max t:   +1.86, max tau: 8.88e-04, (5/tau)^2: 3.17e+07. For the moment, maybe constant time.
meas:    4.41 M, max t:   +1.84, max tau: 8.75e-04, (5/tau)^2: 3.27e+07. For the moment, maybe constant time.
meas:    4.41 M, max t:   +1.84, max tau: 8.75e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.41 M, max t:   +1.84, max tau: 8.74e-04, (5/tau)^2: 3.27e+07. For the moment, maybe constant time.
meas:    4.41 M, max t:   +1.84, max tau: 8.74e-04, (5/tau)^2: 3.27e+07. For the moment, maybe constant time.
meas:    4.42 M, max t:   +1.92, max tau: 9.14e-04, (5/tau)^2: 3.00e+07. For the moment, maybe constant time.
meas:    4.42 M, max t:   +1.92, max tau: 9.14e-04, (5/tau)^2: 3.00e+07. For the moment, maybe constant time.
meas:    4.43 M, max t:   +1.89, max tau: 8.96e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    4.43 M, max t:   +1.88, max tau: 8.95e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    4.44 M, max t:   +1.92, max tau: 9.11e-04, (5/tau)^2: 3.01e+07. For the moment, maybe constant time.
meas:    4.46 M, max t:   +1.83, max tau: 8.65e-04, (5/tau)^2: 3.34e+07. For the moment, maybe constant time.
meas:    4.46 M, max t:   +1.83, max tau: 8.65e-04, (5/tau)^2: 3.34e+07. For the moment, maybe constant time.
meas:    4.46 M, max t:   +1.83, max tau: 8.65e-04, (5/tau)^2: 3.34e+07. For the moment, maybe constant time.
meas:    4.46 M, max t:   +1.83, max tau: 8.65e-04, (5/tau)^2: 3.34e+07. For the moment, maybe constant time.
meas:    4.47 M, max t:   +1.82, max tau: 8.60e-04, (5/tau)^2: 3.38e+07. For the moment, maybe constant time.
meas:    4.47 M, max t:   +1.82, max tau: 8.60e-04, (5/tau)^2: 3.38e+07. For the moment, maybe constant time.
meas:    4.48 M, max t:   +1.85, max tau: 8.76e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.50 M, max t:   +1.92, max tau: 9.06e-04, (5/tau)^2: 3.04e+07. For the moment, maybe constant time.
meas:    4.50 M, max t:   +1.92, max tau: 9.05e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:    4.50 M, max t:   +1.92, max tau: 9.05e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:    4.50 M, max t:   +1.92, max tau: 9.05e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:    4.50 M, max t:   +1.92, max tau: 9.05e-04, (5/tau)^2: 3.05e+07. For the moment, maybe constant time.
meas:    4.52 M, max t:   +1.91, max tau: 9.00e-04, (5/tau)^2: 3.08e+07. For the moment, maybe constant time.
meas:    4.52 M, max t:   +1.91, max tau: 9.00e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    4.52 M, max t:   +1.91, max tau: 9.00e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    4.52 M, max t:   +1.91, max tau: 9.00e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    4.53 M, max t:   +1.96, max tau: 9.21e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:    4.53 M, max t:   +1.96, max tau: 9.21e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:    4.53 M, max t:   +1.96, max tau: 9.21e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:    4.53 M, max t:   +1.96, max tau: 9.21e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:    4.54 M, max t:   +1.96, max tau: 9.21e-04, (5/tau)^2: 2.95e+07. For the moment, maybe constant time.
meas:    4.54 M, max t:   +1.97, max tau: 9.23e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:    4.54 M, max t:   +1.97, max tau: 9.23e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:    4.54 M, max t:   +1.97, max tau: 9.23e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:    4.54 M, max t:   +1.97, max tau: 9.23e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:    4.54 M, max t:   +1.97, max tau: 9.23e-04, (5/tau)^2: 2.93e+07. For the moment, maybe constant time.
meas:    4.56 M, max t:   +1.92, max tau: 9.00e-04, (5/tau)^2: 3.08e+07. For the moment, maybe constant time.
meas:    4.56 M, max t:   +1.92, max tau: 9.00e-04, (5/tau)^2: 3.08e+07. For the moment, maybe constant time.
meas:    4.56 M, max t:   +1.92, max tau: 8.99e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    4.56 M, max t:   +1.92, max tau: 8.99e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    4.56 M, max t:   +1.92, max tau: 8.99e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    4.57 M, max t:   +1.90, max tau: 8.91e-04, (5/tau)^2: 3.15e+07. For the moment, maybe constant time.
meas:    4.57 M, max t:   +1.90, max tau: 8.91e-04, (5/tau)^2: 3.15e+07. For the moment, maybe constant time.
meas:    4.58 M, max t:   +1.93, max tau: 9.00e-04, (5/tau)^2: 3.09e+07. For the moment, maybe constant time.
meas:    4.60 M, max t:   +1.91, max tau: 8.89e-04, (5/tau)^2: 3.17e+07. For the moment, maybe constant time.
meas:    4.60 M, max t:   +1.90, max tau: 8.88e-04, (5/tau)^2: 3.17e+07. For the moment, maybe constant time.
meas:    4.61 M, max t:   +1.88, max tau: 8.76e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.61 M, max t:   +1.88, max tau: 8.76e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.61 M, max t:   +1.88, max tau: 8.76e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.61 M, max t:   +1.88, max tau: 8.76e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.61 M, max t:   +1.88, max tau: 8.76e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.61 M, max t:   +1.88, max tau: 8.75e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.61 M, max t:   +1.88, max tau: 8.75e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.61 M, max t:   +1.88, max tau: 8.75e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.61 M, max t:   +1.88, max tau: 8.75e-04, (5/tau)^2: 3.26e+07. For the moment, maybe constant time.
meas:    4.63 M, max t:   +1.89, max tau: 8.80e-04, (5/tau)^2: 3.23e+07. For the moment, maybe constant time.
meas:    4.64 M, max t:   +1.92, max tau: 8.93e-04, (5/tau)^2: 3.13e+07. For the moment, maybe constant time.
meas:    4.64 M, max t:   +1.92, max tau: 8.93e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:    4.64 M, max t:   +1.92, max tau: 8.93e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:    4.64 M, max t:   +1.92, max tau: 8.93e-04, (5/tau)^2: 3.14e+07. For the moment, maybe constant time.
meas:    4.66 M, max t:   +1.91, max tau: 8.87e-04, (5/tau)^2: 3.18e+07. For the moment, maybe constant time.
meas:    4.66 M, max t:   +1.91, max tau: 8.86e-04, (5/tau)^2: 3.18e+07. For the moment, maybe constant time.
meas:    4.66 M, max t:   +1.91, max tau: 8.86e-04, (5/tau)^2: 3.18e+07. For the moment, maybe constant time.
meas:    4.68 M, max t:   +1.84, max tau: 8.50e-04, (5/tau)^2: 3.46e+07. For the moment, maybe constant time.
meas:    4.68 M, max t:   +1.84, max tau: 8.50e-04, (5/tau)^2: 3.46e+07. For the moment, maybe constant time.
meas:    4.69 M, max t:   +1.89, max tau: 8.74e-04, (5/tau)^2: 3.27e+07. For the moment, maybe constant time.
meas:    4.69 M, max t:   +1.89, max tau: 8.74e-04, (5/tau)^2: 3.27e+07. For the moment, maybe constant time.
meas:    7.12 M, max t:   +1.81, max tau: 6.80e-04, (5/tau)^2: 5.41e+07. For the moment, maybe constant time.
meas:    7.12 M, max t:   +1.81, max tau: 6.80e-04, (5/tau)^2: 5.41e+07. For the moment, maybe constant time.
meas:    4.71 M, max t:   +1.80, max tau: 8.29e-04, (5/tau)^2: 3.64e+07. For the moment, maybe constant time.
meas:    4.71 M, max t:   +1.80, max tau: 8.29e-04, (5/tau)^2: 3.64e+07. For the moment, maybe constant time.
meas:    4.71 M, max t:   +1.79, max tau: 8.27e-04, (5/tau)^2: 3.66e+07. For the moment, maybe constant time.
meas:    7.17 M, max t:   +1.74, max tau: 6.49e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.
meas:    7.17 M, max t:   +1.74, max tau: 6.49e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.
meas:    4.75 M, max t:   +1.75, max tau: 8.03e-04, (5/tau)^2: 3.88e+07. For the moment, maybe constant time.
meas:    4.75 M, max t:   +1.75, max tau: 8.02e-04, (5/tau)^2: 3.88e+07. For the moment, maybe constant time.
meas:    7.21 M, max t:   +1.75, max tau: 6.52e-04, (5/tau)^2: 5.88e+07. For the moment, maybe constant time.
meas:    7.21 M, max t:   +1.75, max tau: 6.51e-04, (5/tau)^2: 5.90e+07. For the moment, maybe constant time.
meas:    7.24 M, max t:   +1.80, max tau: 6.70e-04, (5/tau)^2: 5.56e+07. For the moment, maybe constant time.
meas:    7.26 M, max t:   +1.95, max tau: 7.23e-04, (5/tau)^2: 4.78e+07. For the moment, maybe constant time.
meas:    7.26 M, max t:   +1.95, max tau: 7.24e-04, (5/tau)^2: 4.77e+07. For the moment, maybe constant time.
meas:    7.28 M, max t:   +1.99, max tau: 7.36e-04, (5/tau)^2: 4.62e+07. For the moment, maybe constant time.
meas:    7.28 M, max t:   +1.99, max tau: 7.36e-04, (5/tau)^2: 4.62e+07. For the moment, maybe constant time.
meas:    4.82 M, max t:   +1.98, max tau: 9.03e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:    4.82 M, max t:   +1.98, max tau: 9.04e-04, (5/tau)^2: 3.06e+07. For the moment, maybe constant time.
meas:    4.83 M, max t:   +2.01, max tau: 9.15e-04, (5/tau)^2: 2.99e+07. For the moment, maybe constant time.
meas:    7.33 M, max t:   +1.94, max tau: 7.17e-04, (5/tau)^2: 4.86e+07. For the moment, maybe constant time.
meas:    7.33 M, max t:   +1.94, max tau: 7.17e-04, (5/tau)^2: 4.86e+07. For the moment, maybe constant time.
meas:    7.33 M, max t:   +1.94, max tau: 7.17e-04, (5/tau)^2: 4.86e+07. For the moment, maybe constant time.
meas:    7.33 M, max t:   +1.95, max tau: 7.19e-04, (5/tau)^2: 4.83e+07. For the moment, maybe constant time.
meas:    4.86 M, max t:   +1.95, max tau: 8.83e-04, (5/tau)^2: 3.21e+07. For the moment, maybe constant time.
meas:    4.86 M, max t:   +1.95, max tau: 8.83e-04, (5/tau)^2: 3.21e+07. For the moment, maybe constant time.
meas:    4.86 M, max t:   +1.95, max tau: 8.83e-04, (5/tau)^2: 3.21e+07. For the moment, maybe constant time.
meas:    4.86 M, max t:   +1.95, max tau: 8.83e-04, (5/tau)^2: 3.20e+07. For the moment, maybe constant time.
meas:    4.88 M, max t:   +1.90, max tau: 8.60e-04, (5/tau)^2: 3.38e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.98, max tau: 8.96e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.98, max tau: 8.96e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.98, max tau: 8.96e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.98, max tau: 8.96e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.98, max tau: 8.96e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    4.89 M, max t:   +1.98, max tau: 8.96e-04, (5/tau)^2: 3.12e+07. For the moment, maybe constant time.
meas:    4.90 M, max t:   +1.95, max tau: 8.81e-04, (5/tau)^2: 3.22e+07. For the moment, maybe constant time.
meas:    4.90 M, max t:   +1.95, max tau: 8.81e-04, (5/tau)^2: 3.22e+07. For the moment, maybe constant time.
meas:    7.42 M, max t:   +1.89, max tau: 6.94e-04, (5/tau)^2: 5.19e+07. For the moment, maybe constant time.
meas:    7.44 M, max t:   +1.91, max tau: 6.99e-04, (5/tau)^2: 5.12e+07. For the moment, maybe constant time.
meas:    7.44 M, max t:   +1.91, max tau: 7.01e-04, (5/tau)^2: 5.09e+07. For the moment, maybe constant time.
meas:    7.46 M, max t:   +1.99, max tau: 7.28e-04, (5/tau)^2: 4.72e+07. For the moment, maybe constant time.
meas:    7.46 M, max t:   +1.99, max tau: 7.28e-04, (5/tau)^2: 4.71e+07. For the moment, maybe constant time.
meas:    7.46 M, max t:   +1.99, max tau: 7.28e-04, (5/tau)^2: 4.71e+07. For the moment, maybe constant time.
meas:    7.46 M, max t:   +2.00, max tau: 7.31e-04, (5/tau)^2: 4.68e+07. For the moment, maybe constant time.
meas:    7.48 M, max t:   +1.99, max tau: 7.27e-04, (5/tau)^2: 4.74e+07. For the moment, maybe constant time.
meas:    7.49 M, max t:   +1.90, max tau: 6.95e-04, (5/tau)^2: 5.17e+07. For the moment, maybe constant time.
meas:    7.49 M, max t:   +1.90, max tau: 6.95e-04, (5/tau)^2: 5.17e+07. For the moment, maybe constant time.
meas:    7.49 M, max t:   +1.90, max tau: 6.96e-04, (5/tau)^2: 5.17e+07. For the moment, maybe constant time.
meas:    7.49 M, max t:   +1.91, max tau: 6.97e-04, (5/tau)^2: 5.15e+07. For the moment, maybe constant time.
meas:    7.51 M, max t:   +1.87, max tau: 6.82e-04, (5/tau)^2: 5.37e+07. For the moment, maybe constant time.
meas:    7.51 M, max t:   +1.87, max tau: 6.82e-04, (5/tau)^2: 5.37e+07. For the moment, maybe constant time.
meas:    7.52 M, max t:   +1.79, max tau: 6.54e-04, (5/tau)^2: 5.85e+07. For the moment, maybe constant time.
meas:    7.55 M, max t:   +1.83, max tau: 6.68e-04, (5/tau)^2: 5.61e+07. For the moment, maybe constant time.
meas:    7.55 M, max t:   +1.83, max tau: 6.68e-04, (5/tau)^2: 5.61e+07. For the moment, maybe constant time.
meas:    7.55 M, max t:   +1.83, max tau: 6.68e-04, (5/tau)^2: 5.61e+07. For the moment, maybe constant time.
meas:    7.55 M, max t:   +1.83, max tau: 6.67e-04, (5/tau)^2: 5.62e+07. For the moment, maybe constant time.
meas:    7.57 M, max t:   +1.89, max tau: 6.85e-04, (5/tau)^2: 5.32e+07. For the moment, maybe constant time.
meas:    7.57 M, max t:   +1.89, max tau: 6.86e-04, (5/tau)^2: 5.31e+07. For the moment, maybe constant time.
meas:    7.59 M, max t:   +1.95, max tau: 7.07e-04, (5/tau)^2: 5.00e+07. For the moment, maybe constant time.
meas:    7.59 M, max t:   +1.95, max tau: 7.07e-04, (5/tau)^2: 5.00e+07. For the moment, maybe constant time.
meas:    7.59 M, max t:   +1.95, max tau: 7.07e-04, (5/tau)^2: 5.00e+07. For the moment, maybe constant time.
meas:    7.61 M, max t:   +1.97, max tau: 7.14e-04, (5/tau)^2: 4.90e+07. For the moment, maybe constant time.
meas:    7.61 M, max t:   +1.97, max tau: 7.14e-04, (5/tau)^2: 4.90e+07. For the moment, maybe constant time.
meas:    7.63 M, max t:   +1.96, max tau: 7.11e-04, (5/tau)^2: 4.95e+07. For the moment, maybe constant time.
meas:    7.63 M, max t:   +1.96, max tau: 7.10e-04, (5/tau)^2: 4.95e+07. For the moment, maybe constant time.
meas:    7.65 M, max t:   +2.03, max tau: 7.33e-04, (5/tau)^2: 4.66e+07. For the moment, maybe constant time.
meas:    7.67 M, max t:   +2.04, max tau: 7.37e-04, (5/tau)^2: 4.60e+07. For the moment, maybe constant time.
meas:    7.69 M, max t:   +2.05, max tau: 7.40e-04, (5/tau)^2: 4.57e+07. For the moment, maybe constant time.
meas:    7.72 M, max t:   +2.29, max tau: 8.24e-04, (5/tau)^2: 3.68e+07. For the moment, maybe constant time.
meas:    7.72 M, max t:   +2.29, max tau: 8.23e-04, (5/tau)^2: 3.69e+07. For the moment, maybe constant time.
meas:    7.75 M, max t:   +2.29, max tau: 8.23e-04, (5/tau)^2: 3.69e+07. For the moment, maybe constant time.
meas:    7.75 M, max t:   +2.29, max tau: 8.23e-04, (5/tau)^2: 3.69e+07. For the moment, maybe constant time.
meas:    7.75 M, max t:   +2.29, max tau: 8.23e-04, (5/tau)^2: 3.69e+07. For the moment, maybe constant time.
meas:    7.75 M, max t:   +2.29, max tau: 8.23e-04, (5/tau)^2: 3.69e+07. For the moment, maybe constant time.
meas:    7.76 M, max t:   +2.31, max tau: 8.31e-04, (5/tau)^2: 3.62e+07. For the moment, maybe constant time.
meas:    7.78 M, max t:   +2.36, max tau: 8.46e-04, (5/tau)^2: 3.49e+07. For the moment, maybe constant time.
meas:    7.78 M, max t:   +2.36, max tau: 8.46e-04, (5/tau)^2: 3.49e+07. For the moment, maybe constant time.
meas:    7.80 M, max t:   +2.31, max tau: 8.28e-04, (5/tau)^2: 3.65e+07. For the moment, maybe constant time.
meas:    7.80 M, max t:   +2.31, max tau: 8.28e-04, (5/tau)^2: 3.65e+07. For the moment, maybe constant time.
meas:    7.83 M, max t:   +2.27, max tau: 8.10e-04, (5/tau)^2: 3.81e+07. For the moment, maybe constant time.
meas:    7.83 M, max t:   +2.26, max tau: 8.09e-04, (5/tau)^2: 3.82e+07. For the moment, maybe constant time.
meas:    7.83 M, max t:   +2.26, max tau: 8.09e-04, (5/tau)^2: 3.82e+07. For the moment, maybe constant time.
meas:    7.83 M, max t:   +2.26, max tau: 8.09e-04, (5/tau)^2: 3.82e+07. For the moment, maybe constant time.
meas:    7.84 M, max t:   +2.27, max tau: 8.10e-04, (5/tau)^2: 3.81e+07. For the moment, maybe constant time.
meas:    7.84 M, max t:   +2.27, max tau: 8.10e-04, (5/tau)^2: 3.81e+07. For the moment, maybe constant time.
meas:    7.84 M, max t:   +2.27, max tau: 8.11e-04, (5/tau)^2: 3.80e+07. For the moment, maybe constant time.
meas:    7.84 M, max t:   +2.26, max tau: 8.06e-04, (5/tau)^2: 3.85e+07. For the moment, maybe constant time.
meas:    7.84 M, max t:   +2.26, max tau: 8.07e-04, (5/tau)^2: 3.84e+07. For the moment, maybe constant time.
meas:    7.87 M, max t:   +2.18, max tau: 7.76e-04, (5/tau)^2: 4.15e+07. For the moment, maybe constant time.
meas:    7.89 M, max t:   +2.02, max tau: 7.18e-04, (5/tau)^2: 4.85e+07. For the moment, maybe constant time.
meas:    7.91 M, max t:   +1.97, max tau: 7.02e-04, (5/tau)^2: 5.07e+07. For the moment, maybe constant time.
meas:    7.94 M, max t:   +1.96, max tau: 6.97e-04, (5/tau)^2: 5.15e+07. For the moment, maybe constant time.
meas:    7.94 M, max t:   +1.96, max tau: 6.96e-04, (5/tau)^2: 5.16e+07. For the moment, maybe constant time.
meas:    7.94 M, max t:   +1.94, max tau: 6.90e-04, (5/tau)^2: 5.25e+07. For the moment, maybe constant time.
meas:    7.94 M, max t:   +1.94, max tau: 6.90e-04, (5/tau)^2: 5.25e+07. For the moment, maybe constant time.
meas:    7.94 M, max t:   +1.94, max tau: 6.90e-04, (5/tau)^2: 5.25e+07. For the moment, maybe constant time.
meas:    7.94 M, max t:   +1.94, max tau: 6.90e-04, (5/tau)^2: 5.25e+07. For the moment, maybe constant time.
meas:    7.96 M, max t:   +1.90, max tau: 6.75e-04, (5/tau)^2: 5.49e+07. For the moment, maybe constant time.
meas:    7.98 M, max t:   +1.89, max tau: 6.69e-04, (5/tau)^2: 5.58e+07. For the moment, maybe constant time.
meas:    7.98 M, max t:   +1.89, max tau: 6.69e-04, (5/tau)^2: 5.58e+07. For the moment, maybe constant time.
meas:    8.00 M, max t:   +1.89, max tau: 6.68e-04, (5/tau)^2: 5.61e+07. For the moment, maybe constant time.
meas:    8.00 M, max t:   +1.89, max tau: 6.68e-04, (5/tau)^2: 5.61e+07. For the moment, maybe constant time.
meas:    8.00 M, max t:   +1.89, max tau: 6.68e-04, (5/tau)^2: 5.61e+07. For the moment, maybe constant time.
meas:    8.02 M, max t:   +1.71, max tau: 6.02e-04, (5/tau)^2: 6.89e+07. For the moment, maybe constant time.
meas:    8.05 M, max t:   +1.65, max tau: 5.83e-04, (5/tau)^2: 7.37e+07. For the moment, maybe constant time.
meas:    8.07 M, max t:   +1.53, max tau: 5.40e-04, (5/tau)^2: 8.57e+07. For the moment, maybe constant time.
meas:    8.09 M, max t:   +1.54, max tau: 5.41e-04, (5/tau)^2: 8.56e+07. For the moment, maybe constant time.
meas:    8.09 M, max t:   +1.54, max tau: 5.41e-04, (5/tau)^2: 8.56e+07. For the moment, maybe constant time.
meas:    8.09 M, max t:   +1.54, max tau: 5.41e-04, (5/tau)^2: 8.54e+07. For the moment, maybe constant time.
meas:    8.11 M, max t:   +1.49, max tau: 5.22e-04, (5/tau)^2: 9.19e+07. For the moment, maybe constant time.
meas:    8.11 M, max t:   +1.49, max tau: 5.22e-04, (5/tau)^2: 9.19e+07. For the moment, maybe constant time.
meas:    8.11 M, max t:   +1.49, max tau: 5.22e-04, (5/tau)^2: 9.19e+07. For the moment, maybe constant time.
meas:    8.11 M, max t:   +1.49, max tau: 5.22e-04, (5/tau)^2: 9.19e+07. For the moment, maybe constant time.
meas:    8.11 M, max t:   +1.48, max tau: 5.21e-04, (5/tau)^2: 9.20e+07. For the moment, maybe constant time.
meas:    8.13 M, max t:   +1.48, max tau: 5.20e-04, (5/tau)^2: 9.23e+07. For the moment, maybe constant time.
meas:    8.13 M, max t:   +1.48, max tau: 5.20e-04, (5/tau)^2: 9.23e+07. For the moment, maybe constant time.
meas:    8.13 M, max t:   +1.48, max tau: 5.20e-04, (5/tau)^2: 9.23e+07. For the moment, maybe constant time.
meas:    8.13 M, max t:   +1.49, max tau: 5.23e-04, (5/tau)^2: 9.13e+07. For the moment, maybe constant time.
meas:    8.15 M, max t:   +1.51, max tau: 5.28e-04, (5/tau)^2: 8.96e+07. For the moment, maybe constant time.
meas:    8.15 M, max t:   +1.49, max tau: 5.24e-04, (5/tau)^2: 9.12e+07. For the moment, maybe constant time.
meas:   92.38 M, max t:   +1.51, max tau: 1.57e-04, (5/tau)^2: 1.02e+09. For the moment, maybe constant time.
meas:    8.15 M, max t:   +1.48, max tau: 5.17e-04, (5/tau)^2: 9.35e+07. For the moment, maybe constant time.
meas:   92.58 M, max t:   +1.46, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:   92.68 M, max t:   +1.51, max tau: 1.57e-04, (5/tau)^2: 1.01e+09. For the moment, maybe constant time.
meas:   92.78 M, max t:   +1.47, max tau: 1.53e-04, (5/tau)^2: 1.07e+09. For the moment, maybe constant time.
meas:   92.88 M, max t:   +1.43, max tau: 1.49e-04, (5/tau)^2: 1.13e+09. For the moment, maybe constant time.
meas:   92.98 M, max t:   +1.42, max tau: 1.47e-04, (5/tau)^2: 1.16e+09. For the moment, maybe constant time.
meas:   93.08 M, max t:   +1.47, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:   93.18 M, max t:   +1.45, max tau: 1.50e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:   93.28 M, max t:   +1.50, max tau: 1.55e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:   93.38 M, max t:   +1.49, max tau: 1.54e-04, (5/tau)^2: 1.06e+09. For the moment, maybe constant time.
meas:   93.48 M, max t:   +1.53, max tau: 1.58e-04, (5/tau)^2: 1.00e+09. For the moment, maybe constant time.
meas:   93.58 M, max t:   +1.47, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:   93.68 M, max t:   +1.46, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:    8.31 M, max t:   +1.46, max tau: 5.05e-04, (5/tau)^2: 9.79e+07. For the moment, maybe constant time.
meas:    8.31 M, max t:   +1.46, max tau: 5.05e-04, (5/tau)^2: 9.79e+07. For the moment, maybe constant time.
meas:    8.33 M, max t:   +1.50, max tau: 5.19e-04, (5/tau)^2: 9.29e+07. For the moment, maybe constant time.
meas:    8.35 M, max t:   +1.46, max tau: 5.07e-04, (5/tau)^2: 9.73e+07. For the moment, maybe constant time.
meas:    8.35 M, max t:   +1.46, max tau: 5.07e-04, (5/tau)^2: 9.73e+07. For the moment, maybe constant time.
meas:    8.37 M, max t:   +1.46, max tau: 5.06e-04, (5/tau)^2: 9.78e+07. For the moment, maybe constant time.
meas:    8.37 M, max t:   +1.46, max tau: 5.06e-04, (5/tau)^2: 9.77e+07. For the moment, maybe constant time.
meas:    8.39 M, max t:   +1.43, max tau: 4.95e-04, (5/tau)^2: 1.02e+08. For the moment, maybe constant time.
meas:   94.58 M, max t:   +1.46, max tau: 1.50e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:   94.68 M, max t:   +1.51, max tau: 1.56e-04, (5/tau)^2: 1.03e+09. For the moment, maybe constant time.
meas:   94.78 M, max t:   +1.47, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:   94.88 M, max t:   +1.47, max tau: 1.51e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:   94.98 M, max t:   +1.47, max tau: 1.50e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:   95.08 M, max t:   +1.48, max tau: 1.52e-04, (5/tau)^2: 1.09e+09. For the moment, maybe constant time.
meas:   95.18 M, max t:   +1.43, max tau: 1.47e-04, (5/tau)^2: 1.16e+09. For the moment, maybe constant time.
meas:   95.28 M, max t:   +1.47, max tau: 1.51e-04, (5/tau)^2: 1.10e+09. For the moment, maybe constant time.
meas:   95.38 M, max t:   +1.48, max tau: 1.52e-04, (5/tau)^2: 1.08e+09. For the moment, maybe constant time.
meas:   95.48 M, max t:   +1.47, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:   95.58 M, max t:   +1.47, max tau: 1.50e-04, (5/tau)^2: 1.11e+09. For the moment, maybe constant time.
meas:    8.49 M, max t:   +1.55, max tau: 5.31e-04, (5/tau)^2: 8.86e+07. For the moment, maybe constant time.
meas:    8.49 M, max t:   +1.55, max tau: 5.32e-04, (5/tau)^2: 8.84e+07. For the moment, maybe constant time.
meas:    8.49 M, max t:   +1.55, max tau: 5.32e-04, (5/tau)^2: 8.84e+07. For the moment, maybe constant time.
meas:    8.49 M, max t:   +1.55, max tau: 5.31e-04, (5/tau)^2: 8.86e+07. For the moment, maybe constant time.
meas:    8.51 M, max t:   +1.59, max tau: 5.46e-04, (5/tau)^2: 8.37e+07. For the moment, maybe constant time.
meas:    8.51 M, max t:   +1.59, max tau: 5.46e-04, (5/tau)^2: 8.37e+07. For the moment, maybe constant time.
meas:    8.53 M, max t:   +1.61, max tau: 5.51e-04, (5/tau)^2: 8.24e+07. For the moment, maybe constant time.
meas:    8.55 M, max t:   +1.63, max tau: 5.57e-04, (5/tau)^2: 8.07e+07. For the moment, maybe constant time.
meas:    8.55 M, max t:   +1.63, max tau: 5.57e-04, (5/tau)^2: 8.07e+07. For the moment, maybe constant time.
meas:    8.56 M, max t:   +1.65, max tau: 5.62e-04, (5/tau)^2: 7.91e+07. For the moment, maybe constant time.
meas:    8.56 M, max t:   +1.65, max tau: 5.62e-04, (5/tau)^2: 7.91e+07. For the moment, maybe constant time.
meas:    8.58 M, max t:   +1.62, max tau: 5.52e-04, (5/tau)^2: 8.20e+07. For the moment, maybe constant time.
meas:    8.58 M, max t:   +1.62, max tau: 5.52e-04, (5/tau)^2: 8.20e+07. For the moment, maybe constant time.
meas:    8.60 M, max t:   +1.64, max tau: 5.59e-04, (5/tau)^2: 8.01e+07. For the moment, maybe constant time.
meas:    8.60 M, max t:   +1.64, max tau: 5.60e-04, (5/tau)^2: 7.97e+07. For the moment, maybe constant time.
meas:    8.63 M, max t:   +1.65, max tau: 5.62e-04, (5/tau)^2: 7.90e+07. For the moment, maybe constant time.
meas:    8.66 M, max t:   +1.77, max tau: 6.02e-04, (5/tau)^2: 6.91e+07. For the moment, maybe constant time.
meas:    8.66 M, max t:   +1.77, max tau: 6.00e-04, (5/tau)^2: 6.93e+07. For the moment, maybe constant time.
meas:    8.67 M, max t:   +1.84, max tau: 6.26e-04, (5/tau)^2: 6.39e+07. For the moment, maybe constant time.
meas:    8.70 M, max t:   +1.96, max tau: 6.65e-04, (5/tau)^2: 5.65e+07. For the moment, maybe constant time.
meas:    8.73 M, max t:   +1.96, max tau: 6.65e-04, (5/tau)^2: 5.66e+07. For the moment, maybe constant time.
meas:    8.73 M, max t:   +1.97, max tau: 6.65e-04, (5/tau)^2: 5.65e+07. For the moment, maybe constant time.
meas:    8.75 M, max t:   +2.01, max tau: 6.80e-04, (5/tau)^2: 5.41e+07. For the moment, maybe constant time.
meas:    8.78 M, max t:   +1.95, max tau: 6.59e-04, (5/tau)^2: 5.75e+07. For the moment, maybe constant time.
meas:    8.82 M, max t:   +1.89, max tau: 6.36e-04, (5/tau)^2: 6.18e+07. For the moment, maybe constant time.
meas:    8.83 M, max t:   +1.86, max tau: 6.27e-04, (5/tau)^2: 6.37e+07. For the moment, maybe constant time.
meas:    8.83 M, max t:   +1.86, max tau: 6.27e-04, (5/tau)^2: 6.37e+07. For the moment, maybe constant time.
meas:    8.85 M, max t:   +1.93, max tau: 6.50e-04, (5/tau)^2: 5.92e+07. For the moment, maybe constant time.
meas:    8.85 M, max t:   +1.93, max tau: 6.50e-04, (5/tau)^2: 5.92e+07. For the moment, maybe constant time.
meas:    8.87 M, max t:   +1.88, max tau: 6.31e-04, (5/tau)^2: 6.28e+07. For the moment, maybe constant time.
meas:    8.89 M, max t:   +1.99, max tau: 6.67e-04, (5/tau)^2: 5.62e+07. For the moment, maybe constant time.
meas:    8.89 M, max t:   +1.99, max tau: 6.67e-04, (5/tau)^2: 5.62e+07. For the moment, maybe constant time.
meas:    8.90 M, max t:   +1.97, max tau: 6.61e-04, (5/tau)^2: 5.72e+07. For the moment, maybe constant time.
meas:    8.90 M, max t:   +1.97, max tau: 6.61e-04, (5/tau)^2: 5.72e+07. For the moment, maybe constant time.
meas:    8.93 M, max t:   +2.02, max tau: 6.77e-04, (5/tau)^2: 5.46e+07. For the moment, maybe constant time.
meas:    8.96 M, max t:   +2.04, max tau: 6.81e-04, (5/tau)^2: 5.39e+07. For the moment, maybe constant time.
meas:    8.98 M, max t:   +2.03, max tau: 6.79e-04, (5/tau)^2: 5.43e+07. For the moment, maybe constant time.
meas:    9.01 M, max t:   +1.94, max tau: 6.47e-04, (5/tau)^2: 5.98e+07. For the moment, maybe constant time.
meas:    9.01 M, max t:   +1.94, max tau: 6.45e-04, (5/tau)^2: 6.01e+07. For the moment, maybe constant time.
meas:    9.03 M, max t:   +1.95, max tau: 6.50e-04, (5/tau)^2: 5.92e+07. For the moment, maybe constant time.
meas:    9.03 M, max t:   +1.95, max tau: 6.50e-04, (5/tau)^2: 5.92e+07. For the moment, maybe constant time.
meas:    9.05 M, max t:   +1.93, max tau: 6.43e-04, (5/tau)^2: 6.04e+07. For the moment, maybe constant time.
meas:    9.05 M, max t:   +1.93, max tau: 6.43e-04, (5/tau)^2: 6.04e+07. For the moment, maybe constant time.
meas:    9.07 M, max t:   +1.93, max tau: 6.42e-04, (5/tau)^2: 6.06e+07. For the moment, maybe constant time.
meas:    9.07 M, max t:   +1.93, max tau: 6.42e-04, (5/tau)^2: 6.06e+07. For the moment, maybe constant time.
meas:    9.07 M, max t:   +1.93, max tau: 6.42e-04, (5/tau)^2: 6.06e+07. For the moment, maybe constant time.
meas:    9.08 M, max t:   +1.91, max tau: 6.34e-04, (5/tau)^2: 6.22e+07. For the moment, maybe constant time.
meas:    9.08 M, max t:   +1.91, max tau: 6.34e-04, (5/tau)^2: 6.22e+07. For the moment, maybe constant time.
meas:    9.10 M, max t:   +1.92, max tau: 6.35e-04, (5/tau)^2: 6.20e+07. For the moment, maybe constant time.
meas:    9.12 M, max t:   +1.96, max tau: 6.50e-04, (5/tau)^2: 5.91e+07. For the moment, maybe constant time.
meas:    9.12 M, max t:   +1.96, max tau: 6.50e-04, (5/tau)^2: 5.91e+07. For the moment, maybe constant time.
meas:    9.12 M, max t:   +1.96, max tau: 6.51e-04, (5/tau)^2: 5.91e+07. For the moment, maybe constant time.
meas:    9.12 M, max t:   +1.97, max tau: 6.51e-04, (5/tau)^2: 5.90e+07. For the moment, maybe constant time.
meas:    9.12 M, max t:   +1.96, max tau: 6.50e-04, (5/tau)^2: 5.91e+07. For the moment, maybe constant time.
meas:    9.12 M, max t:   +1.96, max tau: 6.50e-04, (5/tau)^2: 5.91e+07. For the moment, maybe constant time.
meas:    9.14 M, max t:   +1.96, max tau: 6.49e-04, (5/tau)^2: 5.93e+07. For the moment, maybe constant time.
meas:    9.14 M, max t:   +1.96, max tau: 6.49e-04, (5/tau)^2: 5.93e+07. For the moment, maybe constant time.
meas:    9.14 M, max t:   +1.96, max tau: 6.49e-04, (5/tau)^2: 5.93e+07. For the moment, maybe constant time.
meas:    9.14 M, max t:   +1.96, max tau: 6.49e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.
meas:    9.14 M, max t:   +1.96, max tau: 6.49e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.
meas:    9.14 M, max t:   +1.96, max tau: 6.49e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.
meas:    9.16 M, max t:   +1.95, max tau: 6.43e-04, (5/tau)^2: 6.05e+07. For the moment, maybe constant time.
meas:    9.19 M, max t:   +1.98, max tau: 6.52e-04, (5/tau)^2: 5.87e+07. For the moment, maybe constant time.
meas:    9.19 M, max t:   +1.96, max tau: 6.48e-04, (5/tau)^2: 5.95e+07. For the moment, maybe constant time.
meas:    9.21 M, max t:   +2.03, max tau: 6.71e-04, (5/tau)^2: 5.56e+07. For the moment, maybe constant time.
meas:    9.21 M, max t:   +2.03, max tau: 6.70e-04, (5/tau)^2: 5.56e+07. For the moment, maybe constant time.
meas:    9.23 M, max t:   +2.05, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:    9.23 M, max t:   +2.05, max tau: 6.76e-04, (5/tau)^2: 5.47e+07. For the moment, maybe constant time.
meas:    9.24 M, max t:   +2.02, max tau: 6.64e-04, (5/tau)^2: 5.67e+07. For the moment, maybe constant time.
meas:    9.27 M, max t:   +1.97, max tau: 6.49e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.
meas:    9.27 M, max t:   +1.97, max tau: 6.49e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.
meas:    9.28 M, max t:   +2.00, max tau: 6.57e-04, (5/tau)^2: 5.79e+07. For the moment, maybe constant time.
meas:    9.28 M, max t:   +2.00, max tau: 6.56e-04, (5/tau)^2: 5.81e+07. For the moment, maybe constant time.
meas:    9.30 M, max t:   +1.98, max tau: 6.48e-04, (5/tau)^2: 5.96e+07. For the moment, maybe constant time.
meas:    9.30 M, max t:   +1.98, max tau: 6.49e-04, (5/tau)^2: 5.94e+07. For the moment, maybe constant time.


==> eval/manual_results/chrome.csv <==
Test,ctct,ctvn,ctst,vnct,vnvn,vnst
crypto_core_hsalsa20,1.2,1.3,1.2,,1.3,1.4
crypto_stream_salsa20,90.30000000000001,92.2,90.5,,91.05,90.0
crypto_stream,69.8,70.1,70.6,,69.9,70.05
crypto_stream_xor,74.85,74.8,75.1,,74.65,74.8
crypto_onetimeauth,22.2,22.0,22.3,,22.0,22.2
crypto_onetimeauth_verify,44.0,43.6,44.1,,43.6,44.0
crypto_secretbox,93.05,92.85,93.2,,92.8,93.0
crypto_secretbox_open,92.75,92.6,92.65,,92.5,92.7
crypto_verify,33.55,33.5,33.6,,33.55,33.45
crypto_scalarmult,46.9,47.0,46.95,,47.0,46.9
crypto_scalarmult_base,46.8,46.9,46.9,,46.9,46.8
crypto_box_beforenm,46.9,47.0,46.95,,46.9,46.9
crypto_box_afternm,92.8,92.9,92.8,,92.5,92.7
crypto_box,93.5,93.35,93.65,,93.3,93.4
crypto_box_open,93.0,93.1,93.3,,93.1,93.1
crypto_box_keypair,48.1,47.9,48.0,,48.0,48.0
crypto_sign,321.15,321.6,321.8,,321.95,321.4
crypto_sign_keypair,82.5,82.45,82.6,,82.75,82.4
crypto_sign_open,176.9,177.3,177.0,,177.25,176.9
nacl_secretbox,92.9,92.8,93.15,,92.8,92.9
nacl_secretbox_open,92.4,92.4,92.7,,92.4,92.6
nacl_scalarmult,46.9,47.1,47.05,,47.1,47.1
nacl_scalarmult_base,46.7,46.8,46.7,,46.8,46.8
nacl_box,93.2,93.2,93.3,,93.1,93.3
nacl_box_before,46.849999999999994,46.9,46.9,,46.9,46.9
nacl_box_after,92.8,92.6,92.95,,92.6,92.7
nacl_box_open,93.2,93.1,93.2,,92.9,93.05
nacl_box_keypair,48.1,47.9,48.2,,48.25,48.3
nacl_box_keypair_fromsecretkey,46.9,46.9,46.9,,47.0,46.9
nacl_hash,152.9,152.7,152.8,,152.9,152.7
crypto_hash,153.55,153.64999999999998,153.4,,154.05,153.7
crypto_stream_salsa20_xor,74.55,74.45,74.4,,74.5,74.4


==> eval/results/crypto_benchmarks.csv <==
algo,hand,handpub,js
salsa20,103212.0,103670.0,200396.0
sha256,109970.0,111154.0,141852.0
tea,3078.0,3080.0,1498.0


==> eval/results/file_sizes.csv <==
mod,sec,pub,strip
Salsa20,1612,1382,1390
SHA-256,1817,1630,1638
TEA,473,407,407
TweetNacl,40050,21662,36167


==> eval/results/node_tweetnacl.csv <==
Test, CT-CT, CT-VN, CT-ST, VN-CT, VN-VN, VN-ST
crypto_core_hsalsa20,1.2799999999999998 ± 0.14670092024251247,1.1885 ± 0.265556321709727,1.373 ± 0.19876327628613893,,1.276 ± 0.24006424140217136,1.2945 ± 0.24234234050202622
crypto_stream_salsa20,113.505 ± 14.399920975130383,115.5765 ± 18.034822615152056,115.6215 ± 2.5946326445182955,,115.8625 ± 12.980879594233974,115.92599999999999 ± 17.518709922822516
crypto_stream_salsa20_xor,73.0205 ± 1.1013645354740633,73.063 ± 1.7723824530839822,72.62450000000001 ± 1.488503422905033,,72.80699999999999 ± 1.43940169514976,73.4145 ± 1.4440572703324481
crypto_stream,60.66 ± 3.273129947007907,61.337 ± 4.153756421602018,60.263999999999996 ± 2.6671646818297505,,65.3225 ± 4.472040625933535,61.847 ± 3.5660034492411814
crypto_stream_xor,70.6845 ± 1.59649999686815,74.43549999999999 ± 1.2798575897341085,69.62700000000001 ± 2.251660462858466,,73.3135 ± 2.225924753894434,72.261 ± 2.4488175105548406
crypto_onetimeauth,22.377 ± 0.3829218719268984,22.359 ± 0.47986628345821486,22.244 ± 0.418031876774965,,22.6445 ± 0.5902880737402714,22.692500000000003 ± 0.479818757449102
crypto_onetimeauth_verify,41.225 ± 0.7215969789293737,41.4525 ± 0.786530635131271,41.3405 ± 0.7746576276007351,,41.004999999999995 ± 1.1142247035495125,43.007999999999996 ± 1.0530434179083026
crypto_secretbox,86.94 ± 1.2702531283173464,83.56299999999999 ± 1.9893394406184206,86.775 ± 1.473073453701477,,82.695 ± 2.034867012853667,87.12049999999999 ± 2.080896672110365
crypto_secretbox_open,83.304 ± 1.6619752254471194,82.9055 ± 3.499399549922814,82.9455 ± 1.625221018815595,,82.464 ± 4.258701948951111,83.66149999999999 ± 1.9927394435801173
crypto_verify,33.882999999999996 ± 0.5550263867601267,33.742000000000004 ± 1.4097794721161176,33.439499999999995 ± 0.3953559029532774,,33.4905 ± 0.4053125213955275,33.7285 ± 0.4732277358735424
crypto_scalarmult,46.1935 ± 1.25523077161134,44.2695 ± 1.2828259468844558,44.283500000000004 ± 1.3978484037977785,,43.7525 ± 1.2605422483994735,46.29 ± 1.2876082478766588
crypto_scalarmult_base,43.912499999999994 ± 1.2248884194080711,43.825 ± 0.9128417387477417,43.8065 ± 1.4000614415089072,,44.189 ± 1.4540968193349446,44.752 ± 1.4074188608939409
crypto_box_beforenm,43.91 ± 0.7393912428477919,44.054500000000004 ± 1.0970560787854018,44.010999999999996 ± 1.2591035064679952,,43.999 ± 1.4114983138495065,44.801500000000004 ± 1.4149969469931722
crypto_box_afternm,86.5625 ± 2.2584312453559434,78.51400000000001 ± 3.1124573185828597,86.49350000000001 ± 4.744748053374384,,79.6415 ± 2.9697725518968614,88.205 ± 2.3111624261397132
crypto_box,83.576 ± 2.9860685189727305,83.0555 ± 3.6572167887616405,82.479 ± 3.4554578046910094,,80.79050000000001 ± 7.2676353933036575,83.6 ± 3.277172758644254
crypto_box_open,79.858 ± 3.9462350778938635,80.8355 ± 2.124831722748884,79.07050000000001 ± 4.213658215849975,,79.0865 ± 2.199562777008195,84.6165 ± 4.053189830244818
crypto_box_keypair,44.56 ± 1.017851678782326,44.9285 ± 1.2342013004368462,44.6085 ± 1.2272809132386924,,44.6425 ± 1.3198485102465345,44.5445 ± 1.3038384715907099
crypto_hash,141.28500000000003 ± 3.7378866274942038,137.6 ± 2.2168853488622298,141.764 ± 2.2326874411793516,,139.0745 ± 4.3007017148367765,143.274 ± 3.2733009577489196
crypto_sign,285.913 ± 8.276783276732571,288.565 ± 6.006636030258542,287.0855 ± 7.234333667311733,,283.106 ± 7.534250311743033,287.481 ± 10.075392433548178
crypto_sign_keypair,77.5955 ± 2.0364641514153887,76.4275 ± 1.9047009240298047,76.47 ± 1.6946490374115808,,77.8175 ± 2.1860433115562943,76.62100000000001 ± 2.1381878799581653
crypto_sign_open,170.639 ± 5.174323534530872,159.531 ± 3.9235560668862655,169.30349999999999 ± 4.077806872572558,,159.48000000000002 ± 5.306121370643531,177.44799999999998 ± 5.387472019416899
nacl_secretbox,88.4265 ± 3.0806774401095605,81.06200000000001 ± 4.021751316280011,85.9625 ± 3.412822843336583,,83.82499999999999 ± 4.140260992980997,88.113 ± 4.222919820455983
nacl_secretbox_open,82.2235 ± 2.0597360534787,79.08699999999999 ± 2.316722978692099,79.93799999999999 ± 3.512579372768679,,82.02449999999999 ± 2.9174505994103805,82.4545 ± 2.263005004413381
nacl_scalarmult,44.0835 ± 1.0041881098678676,44.024 ± 1.148509207625259,43.7115 ± 1.2399170294822148,,43.674 ± 1.2399087224469387,44.83 ± 1.4150601435981436
nacl_scalarmult_base,44.036 ± 1.1824864523536827,43.626999999999995 ± 0.9812249691074931,43.5655 ± 1.232030523160851,,43.736000000000004 ± 1.2320788976360249,44.7445 ± 1.4308943496988165
nacl_box,88.00450000000001 ± 5.621197438268825,84.237 ± 5.0668783525954115,85.262 ± 5.548439694184301,,80.97149999999999 ± 4.018482181122619,85.009 ± 4.5974211782259005
nacl_box_before,43.922 ± 0.9625476611576181,43.7305 ± 1.0744167208304225,43.926 ± 1.0617325463599576,,43.5455 ± 1.273106059996574,43.8745 ± 1.529018198060443
nacl_box_after,78.798 ± 3.216212401257103,79.3505 ± 2.3140716950863904,78.999 ± 2.116971695606723,,78.17 ± 4.120359372676125,81.783 ± 2.84064234989201
nacl_box_open,79.289 ± 2.3639486796459845,81.17699999999999 ± 4.190895256386159,79.2425 ± 2.0993590831489515,,78.97200000000001 ± 1.584161595292603,82.5475 ± 2.08094724584743
nacl_box_keypair,44.5505 ± 0.9443551503539338,44.704 ± 1.14291826479412,44.364999999999995 ± 1.1765955804778474,,44.171 ± 1.2758591771821837,45.828 ± 1.538627313549322
nacl_box_keypair_fromsecretkey,43.7555 ± 0.6005347616916109,45.7605 ± 1.1763874574305864,43.789500000000004 ± 1.214526743221409,,43.551 ± 1.222470617233806,45.797 ± 1.2904864354188312
nacl_hash,140.1235 ± 3.594135033634657,142.0145 ± 2.271886751138798,140.7135 ± 4.861997471204613,,141.55 ± 2.968691637742125,144.7845 ± 2.800009792840016


==> eval/results/summary.txt <==
Linux
Architecture:        x86_64
CPU op-mode(s):      32-bit, 64-bit
Byte Order:          Little Endian
CPU(s):              96
On-line CPU(s) list: 0-95
Thread(s) per core:  2
Core(s) per socket:  24
Socket(s):           2
NUMA node(s):        2
Vendor ID:           GenuineIntel
CPU family:          6
Model:               85
Model name:          Intel(R) Xeon(R) Platinum 8160 CPU @ 2.10GHz
Stepping:            4
CPU MHz:             1000.618
CPU max MHz:         3700.0000
CPU min MHz:         1000.0000
BogoMIPS:            4201.00
Virtualization:      VT-x
L1d cache:           32K
L1i cache:           32K
L2 cache:            1024K
L3 cache:            33792K
NUMA node0 CPU(s):   0-23,48-71
NUMA node1 CPU(s):   24-47,72-95
Flags:               fpu vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush dts acpi mmx fxsr sse sse2 ss ht tm pbe syscall nx pdpe1gb rdtscp lm constant_tsc art arch_perfmon pebs bts rep_good nopl xtopology nonstop_tsc cpuid aperfmperf pni pclmulqdq dtes64 monitor ds_cpl vmx smx est tm2 ssse3 sdbg fma cx16 xtpr pdcm pcid dca sse4_1 sse4_2 x2apic movbe popcnt tsc_deadline_timer aes xsave avx f16c rdrand lahf_lm abm 3dnowprefetch cpuid_fault epb cat_l3 cdp_l3 invpcid_single intel_ppin mba ibrs ibpb stibp tpr_shadow vnmi flexpriority ept vpid fsgsbase tsc_adjust bmi1 hle avx2 smep bmi2 erms invpcid rtm cqm mpx rdt_a avx512f avx512dq rdseed adx smap clflushopt clwb intel_pt avx512cd avx512bw avx512vl xsaveopt xsavec xgetbv1 xsaves cqm_llc cqm_occup_llc cqm_mbm_total cqm_mbm_local dtherm ida arat pln pts pku ospke


CT Node Commit: 
commit 040a11e2d191dd699b12b6a597fc76b59b9c3aca
Author: John Renner <john@jrenner.net>
Date:   Wed Jul 11 00:24:26 2018 -0700

    Sometimes, when I tired I'm dumb


Vanilla Node Commit: 
commit 7c73cd4c70513dd4fa1f7ea13e3bb3270696eabe
Author: cjihrig <cjihrig@gmail.com>
Date:   Sat Mar 17 12:43:50 2018 -0400

    net: emit error on invalid address family
    
    This commit adds proper error handling to net.connect() when
    a custom lookup() function returns an invalid address family.
    
    PR-URL: https://github.com/nodejs/node/pull/19415
    Fixes: https://github.com/nodejs/node/issues/19407
    Reviewed-By: Anna Henningsen <anna@addaleax.net>
    Reviewed-By: Santiago Gimeno <santiago.gimeno@gmail.com>
    Reviewed-By: Michaël Zasso <targos@protonmail.com>
    Reviewed-By: Joyee Cheung <joyeec9h3@gmail.com>
    Reviewed-By: Khaidi Chu <i@2333.moe>
    Reviewed-By: James M Snell <jasnell@gmail.com>


TweetNacl Sec Commit: 
commit 51aeb34031b40805dcdc7c303d922c74b5cfbf7d
Author: scauligi <scauligi@eng.ucsd.edu>
Date:   Wed Jul 11 17:49:01 2018 -0700

    forgot init_globals.wat


TweetNacl Pub Commit: 
commit ae80d0cccbf6ffbe6a04444f6de3ab18a1b657a1
Author: Torsten Stueber <torsten.stuber@gmail.com>
Date:   Wed Jun 14 14:00:15 2017 +0200

    Update README


==> eval/results/validation_timing.csv <==
test,ctsec,ctpub,ctstrip,vnpub,vnstrip
Salsa20,0.013067,0.010642,0.018867,0.010503,0.01038
SHA-256,0.014428,0.012346,0.013142,0.012172,0.011921
TEA,0.004211,0.003442,0.003813,0.003465,0.003532
TweetNaCl,.27201600000000002,0.140644,.237171,0.133396,.222478


==> eval/results/validation_timing.txt <==
VALIDATION TIMING\n
Trials: 10000
Salsa20
SHA-256
TEA
TweetNacl


==> response.txt <==
We thank the reviewers for their detailed and thoughtful comments. Below we
address the overarching observations before clarifying some particular points.
The reviewers have also given us valuable feedback on general editorial issues,
and on sections they would like to see expanded (e.g., leakage model); we
are grateful for this and will take it into account.

**A, B, C: The underlying theory (particularly a type system for non-interference) is well-known.

We agree that the underlying type system is not surprising, however much of the
existing literature deals purely with idealized, or small subsets of,
languages. We believe that one of our main contributions is showing that such a
type system can be introduced to a full, real-world language, in a currently
insecure environment, without compromising performance or expressiveness.
Moreover, we support this with significant mechanization and experimental work.
We do not believe that any existing work on type systems for constant-time has
been undertaken with verification speed as a key design pressure. For the web
use case, this is a vital concern that would otherwise prevent adoption.

**B, C: Section 5.8 (quotient types discussion) does not add much to the main formal result.

We agree and will scale back the prominence of our discussions on quotient
types. In some cases, they assist automation (Isabelle's lifting package
handles some of the proof burden automatically).  They also allow us to move
between relational and leakage model-like representations of attacker
observations more naturally. However we agree that a version of the final
constant-time property can be stated without involving quotient types, and will
change the text accordingly.

**A, B: Figures 2 and 3 (syntax/type system respectively) could be clearer.

We agree and will (at least) highlight exactly which parts are Wasm and which
are CT-Wasm extensions.

**A, B, C: The handling of call_indirect could be described more clearly.

Agreed! We will extend Fig 4 to describe its dynamic semantics, and go into
more detail about its use in trusted/untrusted code.

**C: Without trust-polymorphism, I cannot write generic code that can be called from both untrusted (safe) and trusted (unsafe) contexts. This causes code duplication.

The precise scenario described by the reviewer is already possible in our
system: a function typeable as untrusted can be called from both untrusted and
trusted contexts.  Our TweetNaCl implementation duplicates some functions
because it is a naive and semi-automated translation of an original base Wasm
implementation.  Our hand-written crypto primitives give a more accurate
impression of the expected bytecode overhead for code written with CT-Wasm in
mind. We will make this more clear.

Additional trust/secrecy polymorphism can certainly bring some advantages (as
JIF and other languages serve to highlight). We explicitly chose not to make
CT-Wasm polymorphic (for now) largely because we wanted to uphold Wasm's
original design decisions.  We will expand on this limitation, and possible
alternatives.

** B: Regarding wasm2ct, it seems more plausible that the (CT-)Wasm annotations would be generated at compile-time.

We found wasm2ct useful when porting existing Wasm code, but otherwise
wholeheartedly agree.

------------------

We address the more specific questions below.

**C: What is the overhead on code with only public markers?

As shown in Fig 8 (and additional metrics in the supplemental materials), we
did not observe any runtime overhead in any of our end-to-end experiments, even
for code containing many secret markers. When micro-benchmarking the validation
phase in isolation (Fig 7) we observe a moderate (~14%) slowdown in our
modified V8 implementation even for purely public code, which has no bytecode
size overhead. We attribute this slowdown, in part, to our modified type
representation in V8 and it not being optimized (Section 6.1.2). In any case,
validation is a sub-millisecond cost incurred once at startup, and is fast
enough to not be the bottleneck (vs. network speed) in practice.

**A: How are trusted functions distinguished from untrusted ones?

In Fig 2, functions are parameterized by a tuple of tr, the trust annotation,
and ft, the function type. In the concrete syntax, a function is trusted by
default, and may be explicitly marked "untrusted" via an annotation.

**A: Can we constrain high-security code to be deterministic?

There are too many caveats in the Wasm semantics: memory allocation,
interaction with the host, NaN bit-pattern behaviour, and exception propagation
are all specified non-deterministically. Too many changes in these areas would
weaken our claim to being a strict extension.

**A: What is the function of a and o in the definition of load/store?

These are numeric constants. "a" is an alignment hint which has no semantic
effect, while "o" is a constant offset applied to the address argument.

**B: The shape of the type context and judgement in Fig 3 are not described.

The type context C is specified in lines 344-346 of Fig 3. We agree that the
main typing judgement is not adequately explained.

**C: "Trusted" and "untrusted" function annotations are ambiguous. I would prefer "unsafe" and "safe" respectively.

There is an analogous ambiguity with "unsafe" and "safe"; "safe"
code could mean code that can be treated as safe because our security
annotations have been checked, or code that can be treated as safe, so our
security annotations do not need to be checked. As the reviewer acknowledges,
the designation of "untrusted code" is used in existing work such as Safe
Haskell, from which we took inspiration on terminology.

